SN2017egm: A Helium-rich Superluminous Supernova with Multiple Bumps in the Light Curves

When discovered, SN~2017egm was the closest (redshift $z=0.03$) hydrogen-poor superluminous supernova (SLSN-I) and a rare case that exploded in a massive and metal-rich galaxy. Thus, it has since been extensively observed and studied. We report spectroscopic data showing strong emission at around He~I $\lambda$10,830 and four He~I absorption lines in the optical. Consequently, we classify SN~2017egm as a member of an emerging population of helium-rich SLSNe-I (i.e., SLSNe-Ib). We also present our late-time photometric observations. By combining them with archival data, we analyze high-cadence ultra-violet, optical, and near-infrared light curves spanning from early pre-peak ($\sim -20\,d$) to late phases ($\sim +300\,d$). We obtain its most complete bolometric light curve, in which multiple bumps are identified. None of the previously proposed models can satisfactorily explain all main light-curve features, while multiple interactions between the ejecta and circumstellar material (CSM) may explain the undulating features. The prominent infrared excess with a blackbody luminosity of $10^7$--$10^8\,L_{sun}$ detected in SN~2017egm could originate from the emission of either an echo of a pre-existing dust shell, or newly-formed dust, offering an additional piece of evidence supporting the ejecta-CSM interaction model. Moreover, our analysis of deep $Chandra$ observations yields the tightest-ever constraint on the X-ray emission of an SLSN-I, amounting to an X-ray-to-optical luminosity ratio $\lesssim 10^{-3}$ at late phases ($\sim100-200\,d$), which could help explore its close environment and central engine.

==> SN2017egm_photometry.csv <==
MJD,mag,magerr,Filter
57906.2,15.82,0.04,B
57907.2,15.81,0.02,B
57908.2,15.76,0.04,B
57910.2,15.67,0.04,B
57911.2,15.6,0.03,B
57914.2,15.32,0.03,B
57915.2,15.26,0.03,B
57918.2,15.06,0.02,B
57919.2,14.96,0.03,B
57920.2,14.94,0.03,B
57921.2,14.85,0.04,B
57924.2,14.8,0.03,B
57925.2,14.78,0.04,B
57926.2,14.8,0.01,B
57927.2,14.83,0.04,B
57928.2,14.86,0.01,B
57929.2,14.93,0.09,B
57930.2,14.94,0.02,B
57931.2,14.94,0.01,B
57932.2,14.99,0.02,B
57933.2,15.01,0.03,B
57934.2,15.03,0.01,B
57935.2,15.03,0.01,B
57936.2,15.06,0.02,B
57937.2,15.09,0.01,B
57938.2,15.09,0.01,B
57939.2,15.05,0.01,B
57940.2,15.09,0.03,B
57941.2,15.15,0.03,B
57942.2,15.13,0.03,B
57943.2,15.17,0.02,B
57944.2,15.19,0.06,B
57946.2,15.21,0.01,B
57951.21,15.26,0.01,B
57954.2,15.3,0.04,B
57956.2,15.37,0.03,B
58028.5,17.22,0.03,B
58035.2,17.51,0.06,B
58035.5,17.43,0.1,B
58039.5,17.56,0.05,B
58044.5,17.68,0.1,B
58048.5,17.63,0.07,B
58050.16,17.56,0.12,B
58051.5,17.62,0.02,B
58056.5,17.82,0.04,B
58064.5,18.76,0.08,B
58068.26,19.16,0.25,B
58073.14,20.13,0.14,B
58073.57,19.85,0.26,B
58074.55,19.87,0.36,B
58075.5,19.83,0.31,B
58075.61,20.19,0.24,B
58078.54,20.45,0.25,B
58081.2,20.43,0.32,B
58081.6,20.2,0.38,B
58082.58,20.38,0.62,B
58096.5,19.5,0.1,B
58098.5,19.96,0.25,B
58102.5,20.09,0.09,B
58138.09,19.99,0.19,B
58142.12,20.1,0.18,B
58199.96,>21.74,nan,B
,,,
57906.2,15.76,0.03,g
57907.2,15.76,0.03,g
57908.19,15.55,0.01,g
57908.2,15.67,0.04,g
57909.2,15.58,0.02,g
57910.2,15.53,0.05,g
57914.18,15.21,0.01,g
57915.14,15.13,0.01,g
57915.2,15.21,0.03,g
57917.2,15.02,0.02,g
57918.2,14.95,0.04,g
57919.2,14.9,0.03,g
57920.2,14.88,0.03,g
57921.2,14.81,0.04,g
57922.71,14.65,0.04,g
57924.2,14.71,0.03,g
57925.2,14.71,0.04,g
57926.2,14.7,0.02,g
57927.2,14.73,0.05,g
57928.2,14.77,0.03,g
57929.2,14.8,0.04,g
57930.2,14.8,0.05,g
57931.2,14.82,0.03,g
57932.2,14.84,0.02,g
57933.2,14.84,0.03,g
57934.2,14.85,0.02,g
57935.2,14.88,0.02,g
57936.2,14.9,0.03,g
57937.2,14.92,0.04,g
57938.2,14.94,0.03,g
57939.2,14.95,0.04,g
57940.2,14.97,0.02,g
57942.2,14.99,0.05,g
57944.2,15.05,0.03,g
57946.2,15.08,0.03,g
57947.2,15.05,0.02,g
57948.2,15.09,0.02,g
57951.2,15.14,0.02,g
57954.2,15.16,0.03,g
57955.2,15.22,0.03,g
57957.2,15.3,0.07,g
58012.5,16.25,0.09,g
58028.7,16.72,0.21,g
58032.52,16.86,0.15,g
58034.52,16.94,0.11,g
58035.52,16.99,0.15,g
58035.7,16.81,0.19,g
58040.51,17.05,0.08,g
58041.51,17.18,0.1,g
58042.5,17.11,0.08,g
58044.7,17.04,0.22,g
58050.7,16.94,0.26,g
58052.52,16.93,0.06,g
58054.5,16.97,0.04,g
58056.51,17.25,0.04,g
58056.7,17.17,0.19,g
58057.46,17.3,0.05,g
58058.49,17.42,0.04,g
58065.45,18.13,0.15,g
58067.46,18.53,0.09,g
58068.7,18.43,0.07,g
58069.42,18.63,0.14,g
58070.51,18.76,0.11,g
58072.7,18.56,0.44,g
58073.57,19.23,0.27,g
58073.7,18.72,0.16,g
58074.56,19.11,0.18,g
58075.61,19.3,0.18,g
58078.55,19.38,0.18,g
58081.6,19.48,0.23,g
58082.59,19.45,0.3,g
58090.55,19.08,0.32,g
58099.49,19,0.11,g
58102.55,18.88,0.12,g
58107.7,18.8,0.12,g
58113.7,18.86,0.19,g
58123.45,18.68,0.14,g
58128.7,18.74,0.09,g
58136.51,18.69,0.09,g
58140.51,18.83,0.11,g
58143.26,18.86,0.06,g
58144.33,19,0.14,g
58145.54,18.77,0.07,g
58146.38,18.93,0.06,g
58147.43,19.07,0.16,g
58150.25,18.56,0.12,g
58154.45,18.71,0.05,g
58158.46,18.97,0.06,g
58159.47,19.17,0.21,g
58166.5,19.12,0.14,g
58171.46,19.79,0.06,g
58173.34,19.07,0.08,g
58182.42,20.43,0.23,g
58187.44,20.14,0.12,g
58213.37,20.72,0.27,g
58221,>20.73,nan,g
58293,>21.48,nan,g
,,,
57905.2,15.89,0.02,V
57906.2,15.81,0.02,V
57907.2,15.77,0.03,V
57908.2,15.71,0.03,V
57909.2,15.64,0.02,V
57910.2,15.58,0.02,V
57911.2,15.51,0.02,V
57914.2,15.29,0.02,V
57915.2,15.2,0.03,V
57917.2,15.08,0.04,V
57918.2,14.97,0.02,V
57919.2,14.93,0.03,V
57920.2,14.88,0.03,V
57921.22,14.88,0.03,V
57924.2,14.71,0.02,V
57925.2,14.73,0.03,V
57926.2,14.73,0.03,V
57927.2,14.71,0.02,V
57928.2,14.69,0.06,V
57929.2,14.78,0.05,V
57930.2,14.78,0.03,V
57931.2,14.78,0.02,V
57932.2,14.83,0.04,V
57933.2,14.83,0.03,V
57934.2,14.86,0.02,V
57935.2,14.88,0.03,V
57936.19,14.88,0.02,V
57937.2,14.9,0.04,V
57938.2,14.92,0.02,V
57939.2,14.93,0.04,V
57940.2,14.98,0.04,V
57941.2,15.05,0.03,V
57942.2,15.01,0.03,V
57944.2,15.01,0.05,V
57946.2,15.01,0.05,V
57947.2,15.06,0.04,V
57948.2,15.05,0.03,V
57950.2,15.13,0.05,V
57951.2,15.13,0.03,V
57953.2,15.04,0.05,V
57955.2,15.04,0.05,V
57958.2,15.09,0.04,V
58018.5,16.3,0.1,V
58019.5,16.16,0.17,V
58026.5,16.54,0.05,V
58029.25,16.52,0.07,V
58034.5,16.45,0.14,V
58035.2,16.66,0.1,V
58035.5,16.64,0.1,V
58039.5,16.82,0.07,V
58044.5,16.98,0.03,V
58048.5,16.82,0.05,V
58051.5,16.79,0.06,V
58056.5,17.04,0.02,V
58064.5,17.81,0.12,V
58068.26,18.86,0.49,V
58073.57,19.08,0.2,V
58074.56,19.2,0.18,V
58075.5,19.01,0.33,V
58075.61,19.27,0.14,V
58078.55,19.59,0.14,V
58080.5,19.35,0.08,V
58081.2,19.43,0.18,V
58081.6,19.55,0.24,V
58082.59,19.59,0.21,V
58090.55,18.97,0.36,V
58102.5,19.06,0.08,V
58107.11,19.33,0.14,V
58128.2,19.17,0.14,V
58138.1,19.13,0.11,V
58142.12,19.1,0.13,V
58221.19,20.55,0.21,V
58293.21,>20.7,nan,V
,,,
57906.2,16.03,0.02,r
57907.2,15.93,0.05,r
57908.19,15.88,0.01,r
57908.2,15.88,0.05,r
57909.2,15.8,0.03,r
57910.2,15.73,0.03,r
57914.18,15.48,0.01,r
57915.15,15.38,0.01,r
57915.2,15.37,0.03,r
57917.2,15.28,0.03,r
57918.2,15.16,0.03,r
57919.2,15.12,0.04,r
57920.2,15.06,0.05,r
57922.15,14.85,0.06,r
57922.71,15.02,0.04,r
57923.15,14.82,0.08,r
57924.2,14.9,0.04,r
57925.2,14.89,0.02,r
57926.2,14.87,0.02,r
57927.2,14.88,0.04,r
57928.2,14.91,0.03,r
57929.2,14.92,0.06,r
57930.2,14.93,0.04,r
57931.2,14.94,0.03,r
57932.2,14.95,0.03,r
57933.2,14.95,0.02,r
57934.2,14.96,0.02,r
57935.2,14.98,0.03,r
57936.19,14.97,0.03,r
57937.2,14.99,0.03,r
57938.2,14.97,0.02,r
57939.2,14.99,0.03,r
57940.2,15,0.03,r
57942.2,15.04,0.04,r
57943.2,15.02,0.03,r
57944.2,15.05,0.05,r
57946.2,15.05,0.03,r
57947.2,15.05,0.02,r
57948.2,15.12,0.11,r
57951.2,15.11,0.18,r
57953.2,15.13,0.11,r
57956.2,15.15,0.03,r
58022.5,16.36,0.05,r
58029.5,16.51,0.08,r
58032.52,16.52,0.11,r
58034.52,16.68,0.12,r
58035.5,16.68,0.06,r
58039.5,16.84,0.05,r
58039.53,16.73,0.16,r
58040.51,16.77,0.07,r
58041.51,16.84,0.14,r
58042.5,16.9,0.06,r
58044.5,17.05,0.17,r
58048.5,16.82,0.09,r
58051.5,16.77,0.04,r
58052.53,16.83,0.05,r
58054.5,16.93,0.05,r
58056.5,17.11,0.04,r
58056.51,17.07,0.04,r
58057.46,17.29,0.05,r
58058.49,17.4,0.05,r
58064.5,18.26,0.07,r
58065.45,17.99,0.17,r
58067.46,18.25,0.23,r
58069.42,18.29,0.17,r
58073.57,18.99,0.14,r
58074.56,19.01,0.13,r
58075.5,18.97,0.2,r
58075.61,19.11,0.12,r
58078.55,19.17,0.12,r
58080.5,19.31,0.06,r
58081.61,19.21,0.15,r
58082.59,19.31,0.14,r
58090.55,18.77,0.2,r
58096.5,18.63,0.05,r
58096.57,18.83,0.11,r
58098.5,19.01,0.14,r
58099.49,18.77,0.09,r
58102.5,18.81,0.04,r
58123.45,18.8,0.18,r
58136.51,18.66,0.08,r
58140.51,18.77,0.07,r
58143.26,18.79,0.05,r
58144.33,18.48,0.14,r
58145.54,18.99,0.12,r
58146.38,18.96,0.05,r
58147.43,18.98,0.08,r
58150.26,18.86,0.06,r
58158.46,18.87,0.04,r
58159.48,18.92,0.07,r
58166.5,19.55,0.21,r
58182.42,20.39,0.3,r
58213.37,21.63,0.32,r
,,,
57906.2,16.21,0.03,i
57907.2,16.12,0.03,i
57908.19,16.06,0.02,i
57908.2,16.08,0.03,i
57909.2,16,0.03,i
57910.2,15.94,0.03,i
57911.2,15.86,0.03,i
57914.17,15.6,0.01,i
57914.2,15.64,0.03,i
57915.15,15.59,0.01,i
57915.2,15.57,0.03,i
57917.2,15.43,0.04,i
57918.2,15.37,0.03,i
57919.2,15.32,0.03,i
57920.2,15.25,0.03,i
57922.15,15.06,0.08,i
57922.7,15.19,0.04,i
57923.15,15.02,0.08,i
57924.2,15.09,0.03,i
57925.2,15.08,0.03,i
57926.2,15.04,0.05,i
57927.2,15.07,0.03,i
57928.2,15.08,0.04,i
57929.2,15.09,0.09,i
57930.2,15.08,0.03,i
57931.2,15.09,0.03,i
57932.2,15.09,0.03,i
57933.2,15.1,0.04,i
57934.2,15.11,0.03,i
57935.2,15.11,0.03,i
57936.2,15.11,0.04,i
57937.2,15.12,0.05,i
57938.2,15.12,0.04,i
57939.2,15.11,0.06,i
57940.2,15.14,0.05,i
57942.2,15.16,0.04,i
57943.2,15.18,0.05,i
57944.2,15.16,0.04,i
57946.2,15.21,0.11,i
57947.2,15.21,0.07,i
57948.2,15.25,0.11,i
57951.2,15.18,0.08,i
58023.5,16.23,0.17,i
58028.23,16.48,0.07,i
58029.25,16.65,0.1,i
58030.5,16.33,0.13,i
58032.52,16.54,0.17,i
58033.5,16.51,0.04,i
58035.21,16.66,0.07,i
58039.5,16.78,0.07,i
58040.51,16.72,0.15,i
58041.51,16.78,0.08,i
58042.5,16.85,0.06,i
58044.5,16.88,0.04,i
58050.17,16.79,0.08,i
58051.5,16.76,0.04,i
58056.5,17.09,0.03,i
58056.51,17.04,0.06,i
58058.49,17.27,0.06,i
58067.46,18.18,0.22,i
58069.42,18.12,0.16,i
58070.52,18.32,0.08,i
58073.15,19.02,0.14,i
58073.58,18.78,0.15,i
58074.56,18.95,0.17,i
58075.5,18.68,0.22,i
58075.61,18.88,0.17,i
58078.55,19.03,0.29,i
58081.61,19.15,0.23,i
58082.59,19.13,0.18,i
58090.56,18.52,0.16,i
58096.5,18.7,0.09,i
58096.57,18.83,0.11,i
58098.5,18.67,0.13,i
58099.5,18.75,0.18,i
58102.5,18.88,0.11,i
58102.55,18.64,0.2,i
58107.12,18.85,0.13,i
58123.46,18.58,0.33,i
58128.22,18.7,0.12,i
58142.13,19.05,0.12,i
58143.26,18.61,0.04,i
58146.39,18.64,0.08,i
58150.26,18.49,0.12,i
58158.46,18.32,0.1,i
58159.48,18.45,0.07,i
58179.35,19.53,0.67,i
58187.44,19.8,0.25,i
58211.95,>19.97,nan,i
58213.37,>20.96,nan,i
,,,
57904.9,16.74,0.04,z
57909.9,16.4,0.05,z
57915.9,15.95,0.03,z
57923.91,15.61,0.05,z
57928.92,15.49,0.05,z
57935.89,15.42,0.05,z
57952.9,15.44,0.05,z
58028.23,16.3,0.07,z
58028.9,16.34,0.04,z
58029.25,16.34,0.1,z
58029.9,16.28,0.51,z
58035.2,16.47,0.09,z
58035.9,16.46,0.21,z
58044.9,16.61,0.14,z
58050.17,16.58,0.11,z
58056.9,16.71,0.14,z
58068.26,17.98,0.47,z
58072.9,18.36,0.13,z
58073.15,18.25,0.13,z
58073.9,18.43,0.09,z
58074.56,18.23,0.17,z
58075.62,18.32,0.17,z
58078.55,18.45,0.16,z
58081.21,18.53,0.21,z
58082.59,18.38,0.14,z
58090.56,18,0.13,z
58094.22,18.2,0.07,z
58099.5,17.9,0.14,z
58107.11,18.29,0.2,z
58107.9,18.5,0.03,z
58128.2,18.22,0.15,z
58138.09,18.02,0.15,z
58142.12,17.97,0.14,z
58164.12,18.44,0.11,z
58164.9,18.49,0.05,z
58218.46,19.29,0.51,z
58238.9,>21.45,nan,z
,,,
57906.94,16.06,0.06,J
57924.95,14.87,0.06,J
57937.9,14.86,0.06,J
58043.24,16.13,0.07,J
58122.26,17.72,0.21,J
58195.62,19.23,0.2,J
,,,
57906.94,16.07,0.06,H
57924.95,14.92,0.06,H
57937.9,14.88,0.06,H
58043.24,15.82,0.06,H
58122.26,17.38,0.08,H
58195.62,18.78,0.14,H
,,,
57906.94,16.03,0.06,K
57924.95,15.03,0.06,K
57937.9,14.91,0.06,K
58043.24,15.72,0.06,K
58122.26,17.13,0.07,K
,,,
57906.32,15.48,0.05,U
57908.69,15.38,0.05,U
57912.07,15.18,0.05,U
57912.4,15.16,0.05,U
57912.74,15.09,0.05,U
57914.53,14.94,0.06,U
57915.95,14.87,0.05,U
57919.21,14.65,0.05,U
57920.27,14.58,0.05,U
57922.2,14.47,0.05,U
57924.2,14.44,0.05,U
57926.71,14.47,0.05,U
57928.71,14.57,0.05,U
57932.6,14.64,0.05,U
57934.75,14.72,0.05,U
57937.37,14.8,0.05,U
57938.14,14.84,0.05,U
58026.34,17.79,0.12,U
58031.38,18.01,0.11,U
58036.33,18.17,0.12,U
58041.41,18.34,0.14,U
58046.32,18.22,0.14,U
58051.43,18.22,0.12,U
58056.02,18.46,0.16,U
58058.91,19.07,0.29,U
58083.36,>20.51,nan,U
58096.3,>20.42,nan,U
,,,
,,,
57906.32,15.6,0.03,UVW1
57908.69,15.56,0.03,UVW1
57914.53,15.22,0.03,UVW1
57915.95,15.17,0.03,UVW1
57919.21,15,0.03,UVW1
57920.27,14.88,0.03,UVW1
57922.2,14.82,0.03,UVW1
57924.2,14.86,0.03,UVW1
57926.71,14.95,0.03,UVW1
57928.7,15.1,0.03,UVW1
57932.59,15.36,0.03,UVW1
57934.75,15.49,0.03,UVW1
57937.37,15.63,0.03,UVW1
57938.14,15.7,0.03,UVW1
58026.3,19.49,0.15,UVW1
58031.38,19.55,0.14,UVW1
58036.33,20.31,0.27,UVW1
58041.41,20.17,0.25,UVW1
58046.32,20.08,0.27,UVW1
58051.43,20.32,0.26,UVW1
58058.91,21.48,0.86,UVW1
58083.4,>20.9,nan,UVW1
,,,
57906.33,15.94,0.03,UVW2
57908.69,15.96,0.03,UVW2
57912.08,15.82,0.03,UVW2
57912.42,15.79,0.03,UVW2
57912.76,15.76,0.03,UVW2
57914.53,15.68,0.03,UVW2
57915.96,15.65,0.03,UVW2
57919.21,15.6,0.03,UVW2
57920.27,15.46,0.03,UVW2
57922.2,15.46,0.03,UVW2
57924.2,15.57,0.03,UVW2
57925.65,15.68,0.03,UVW2
57925.67,15.79,0.03,UVW2
57926.72,15.75,0.03,UVW2
57928.71,15.93,0.03,UVW2
57932.6,16.27,0.03,UVW2
57934.75,16.43,0.03,UVW2
57937.38,16.54,0.03,UVW2
57938.14,16.62,0.03,UVW2
58026.34,>21.6,nan,UVW2
58031.38,21.79,0.67,UVW2
58046.32,21.17,0.47,UVW2
58051.44,21.24,0.41,UVW2
58056.02,21.31,0.48,UVW2
58083.4,>21.47,nan,UVW2
,,,
57906.33,15.67,0.03,UVM2
57908.69,15.66,0.03,UVM2
57914.53,15.33,0.03,UVM2
57915.96,15.34,0.03,UVM2
57919.22,15.24,0.03,UVM2
57920.28,15.11,0.03,UVM2
57922.21,15.05,0.03,UVM2
57924.2,15.17,0.03,UVM2
57926.72,15.3,0.03,UVM2
57928.71,15.46,0.03,UVM2
57932.6,15.84,0.03,UVM2
57934.76,16.01,0.03,UVM2
57937.39,16.21,0.03,UVM2
57938.15,16.26,0.03,UVM2
58026.3,20.43,0.27,UVM2
58031.38,20.76,0.3,UVM2
58046.32,20.66,0.4,UVM2
58051.43,20.42,0.25,UVM2
58056.02,20.51,0.33,UVM2
58083.36,>21.34,nan,UVM2


==> SN2017egm_photometry.txt <==
MJD     mag     magerr     Filter     source     Telescope
57906.20     15.82     0.04     B     Bose et al. 2018     PO
57907.20     15.81     0.02     B     Bose et al. 2018     PO
57908.20     15.76     0.04     B     Bose et al. 2018     PO
57910.20     15.67     0.04     B     Bose et al. 2018     PO
57911.20     15.60     0.03     B     Bose et al. 2018     PO
57914.20     15.32     0.03     B     Bose et al. 2018     PO
57915.20     15.26     0.03     B     Bose et al. 2018     PO
57918.20     15.06     0.02     B     Bose et al. 2018     PO
57919.20     14.96     0.03     B     Bose et al. 2018     PO
57920.20     14.94     0.03     B     Bose et al. 2018     PO
57921.20     14.85     0.04     B     Bose et al. 2018     PO
57924.20     14.80     0.03     B     Bose et al. 2018     PO
57925.20     14.78     0.04     B     Bose et al. 2018     PO
57926.20     14.80     0.01     B     Bose et al. 2018     PO
57927.20     14.83     0.04     B     Bose et al. 2018     PO
57928.20     14.86     0.01     B     Bose et al. 2018     PO
57929.20     14.93     0.09     B     Bose et al. 2018     PO
57930.20     14.94     0.02     B     Bose et al. 2018     PO
57931.20     14.94     0.01     B     Bose et al. 2018     PO
57932.20     14.99     0.02     B     Bose et al. 2018     PO
57933.20     15.01     0.03     B     Bose et al. 2018     PO
57934.20     15.03     0.01     B     Bose et al. 2018     PO
57935.20     15.03     0.01     B     Bose et al. 2018     PO
57936.20     15.06     0.02     B     Bose et al. 2018     PO
57937.20     15.09     0.01     B     Bose et al. 2018     PO
57938.20     15.09     0.01     B     Bose et al. 2018     PO
57939.20     15.05     0.01     B     Bose et al. 2018     PO
57940.20     15.09     0.03     B     Bose et al. 2018     PO
57941.20     15.15     0.03     B     Bose et al. 2018     PO
57942.20     15.13     0.03     B     Bose et al. 2018     PO
57943.20     15.17     0.02     B     Bose et al. 2018     PO
57944.20     15.19     0.06     B     Bose et al. 2018     PO
57946.20     15.21     0.01     B     This work     PO
57951.21     15.26     0.01     B     This work     PO
57954.20     15.30     0.04     B     This work     PO
57956.20     15.37     0.03     B     This work     PO
58028.50     17.22     0.03     B     This work     PO
58035.20     17.51     0.06     B     This work     PO
58035.50     17.43     0.10     B     This work     LT
58039.50     17.56     0.05     B     This work     PO
58044.50     17.68     0.10     B     This work     PO
58048.50     17.63     0.07     B     This work     PO
58050.16     17.56     0.12     B     This work     LT
58051.50     17.62     0.02     B     This work     PO
58056.50     17.82     0.04     B     This work     PO
58064.50     18.76     0.08     B     This work     PO
58068.26     19.16     0.25     B     This work     LT
58073.14     20.13     0.14     B     This work     LT
58073.57     19.85     0.26     B     This work     LCO
58074.55     19.87     0.36     B     This work     LCO
58075.50     19.83     0.31     B     This work     PO
58075.61     20.19     0.24     B     This work     LCO
58078.54     20.45     0.25     B     This work     LCO
58081.20     20.43     0.32     B     This work     LT
58081.60     20.20     0.38     B     This work     LCO
58082.58     20.38     0.62     B     This work     LCO
58096.50     19.50     0.10     B     This work     PO
58098.50     19.96     0.25     B     This work     LCO
58102.50     20.09     0.09     B     This work     PO
58138.09     19.99     0.19     B     This work     LT
58142.12     20.10     0.18     B     This work     LT
58199.96     21.74     nan     B     This work     LT

57906.20     15.76     0.03     g     Bose et al. 2018     PO
57907.20     15.76     0.03     g     Bose et al. 2018     PO
57908.19     15.55     0.01     g     Hosseinzadeh et al. 2022     -
57908.20     15.67     0.04     g     Bose et al. 2018     PO
57909.20     15.58     0.02     g     Bose et al. 2018     PO
57910.20     15.53     0.05     g     Bose et al. 2018     PO
57914.18     15.21     0.01     g     Hosseinzadeh et al. 2022     -
57915.14     15.13     0.01     g     Hosseinzadeh et al. 2022     -
57915.20     15.21     0.03     g     Bose et al. 2018     PO
57917.20     15.02     0.02     g     Bose et al. 2018     PO
57918.20     14.95     0.04     g     Bose et al. 2018     PO
57919.20     14.90     0.03     g     Bose et al. 2018     PO
57920.20     14.88     0.03     g     Bose et al. 2018     PO
57921.20     14.81     0.04     g     Bose et al. 2018     PO
57922.71     14.65     0.04     g     Hosseinzadeh et al. 2022     -
57924.20     14.71     0.03     g     Bose et al. 2018     PO
57925.20     14.71     0.04     g     Bose et al. 2018     PO
57926.20     14.70     0.02     g     Bose et al. 2018     PO
57927.20     14.73     0.05     g     Bose et al. 2018     PO
57928.20     14.77     0.03     g     Bose et al. 2018     PO
57929.20     14.80     0.04     g     Bose et al. 2018     PO
57930.20     14.80     0.05     g     Bose et al. 2018     PO
57931.20     14.82     0.03     g     Bose et al. 2018     PO
57932.20     14.84     0.02     g     Bose et al. 2018     PO
57933.20     14.84     0.03     g     Bose et al. 2018     PO
57934.20     14.85     0.02     g     Bose et al. 2018     PO
57935.20     14.88     0.02     g     Bose et al. 2018     PO
57936.20     14.90     0.03     g     Bose et al. 2018     PO
57937.20     14.92     0.04     g     Bose et al. 2018     PO
57938.20     14.94     0.03     g     Bose et al. 2018     PO
57939.20     14.95     0.04     g     Bose et al. 2018     PO
57940.20     14.97     0.02     g     Bose et al. 2018     PO
57942.20     14.99     0.05     g     Bose et al. 2018     PO
57944.20     15.05     0.03     g     Bose et al. 2018     PO
57946.20     15.08     0.03     g     This work     PO
57947.20     15.05     0.02     g     This work     PO
57948.20     15.09     0.02     g     This work     PO
57951.20     15.14     0.02     g     This work     PO
57954.20     15.16     0.03     g     This work     PO
57955.20     15.22     0.03     g     This work     PO
57957.20     15.30     0.07     g     This work     PO
58012.50     16.25     0.09     g     This work     PO
58028.70     16.72     0.21     g     This work     LT
58032.52     16.86     0.15     g     Hosseinzadeh et al. 2022     -
58034.52     16.94     0.11     g     Hosseinzadeh et al. 2022     -
58035.52     16.99     0.15     g     Hosseinzadeh et al. 2022     -
58035.70     16.81     0.19     g     This work     LT
58040.51     17.05     0.08     g     Hosseinzadeh et al. 2022     -
58041.51     17.18     0.10     g     Hosseinzadeh et al. 2022     -
58042.50     17.11     0.08     g     Hosseinzadeh et al. 2022     -
58044.70     17.04     0.22     g     This work     LT
58050.70     16.94     0.26     g     This work     LT
58052.52     16.93     0.06     g     Hosseinzadeh et al. 2022     -
58054.50     16.97     0.04     g     Hosseinzadeh et al. 2022     -
58056.51     17.25     0.04     g     Hosseinzadeh et al. 2022     -
58056.70     17.17     0.19     g     This work     LT
58057.46     17.30     0.05     g     Hosseinzadeh et al. 2022     -
58058.49     17.42     0.04     g     Hosseinzadeh et al. 2022     -
58065.45     18.13     0.15     g     Hosseinzadeh et al. 2022     -
58067.46     18.53     0.09     g     Hosseinzadeh et al. 2022     -
58068.70     18.43     0.07     g     This work     LT
58069.42     18.63     0.14     g     Hosseinzadeh et al. 2022     -
58070.51     18.76     0.11     g     Hosseinzadeh et al. 2022     -
58072.70     18.56     0.44     g     This work     LT
58073.57     19.23     0.27     g     This work     LCO
58073.70     18.72     0.16     g     This work     LT
58074.56     19.11     0.18     g     This work     LCO
58075.61     19.30     0.18     g     This work     LCO
58078.55     19.38     0.18     g     This work     LCO
58081.60     19.48     0.23     g     This work     LCO
58082.59     19.45     0.30     g     This work     LCO
58090.55     19.08     0.32     g     This work     LCO
58099.49     19.00     0.11     g     This work     LCO
58102.55     18.88     0.12     g     Hosseinzadeh et al. 2022     -
58107.70     18.80     0.12     g     This work     LT
58113.70     18.86     0.19     g     This work     LT
58123.45     18.68     0.14     g     Hosseinzadeh et al. 2022     -
58128.70     18.74     0.09     g     This work     LT
58136.51     18.69     0.09     g     Hosseinzadeh et al. 2022     -
58140.51     18.83     0.11     g     Hosseinzadeh et al. 2022     -
58143.26     18.86     0.06     g     Hosseinzadeh et al. 2022     -
58144.33     19.00     0.14     g     Hosseinzadeh et al. 2022     -
58145.54     18.77     0.07     g     Hosseinzadeh et al. 2022     -
58146.38     18.93     0.06     g     Hosseinzadeh et al. 2022     -
58147.43     19.07     0.16     g     Hosseinzadeh et al. 2022     -
58150.25     18.56     0.12     g     Hosseinzadeh et al. 2022     -
58154.45     18.71     0.05     g     Hosseinzadeh et al. 2022     -
58158.46     18.97     0.06     g     Hosseinzadeh et al. 2022     -
58159.47     19.17     0.21     g     Hosseinzadeh et al. 2022     -
58166.50     19.12     0.14     g     Hosseinzadeh et al. 2022     -
58171.46     19.79     0.06     g     Hosseinzadeh et al. 2022     -
58173.34     19.07     0.08     g     Hosseinzadeh et al. 2022     -
58182.42     20.43     0.23     g     Hosseinzadeh et al. 2022     -
58187.44     20.14     0.12     g     Hosseinzadeh et al. 2022     -
58213.37     20.72     0.27     g     Hosseinzadeh et al. 2022     -
58221.00     20.73     nan     g     This work     PO
58293.00     21.48     nan     g     This work     PO

57905.20     15.89     0.02     V     Bose et al. 2018     PO
57906.20     15.81     0.02     V     Bose et al. 2018     PO
57907.20     15.77     0.03     V     Bose et al. 2018     PO
57908.20     15.71     0.03     V     Bose et al. 2018     PO
57909.20     15.64     0.02     V     Bose et al. 2018     PO
57910.20     15.58     0.02     V     Bose et al. 2018     PO
57911.20     15.51     0.02     V     Bose et al. 2018     PO
57914.20     15.29     0.02     V     Bose et al. 2018     PO
57915.20     15.20     0.03     V     Bose et al. 2018     PO
57917.20     15.08     0.04     V     Bose et al. 2018     PO
57918.20     14.97     0.02     V     Bose et al. 2018     PO
57919.20     14.93     0.03     V     Bose et al. 2018     PO
57920.20     14.88     0.03     V     Bose et al. 2018     PO
57921.22     14.88     0.03     V     Bose et al. 2018     PO
57924.20     14.71     0.02     V     Bose et al. 2018     PO
57925.20     14.73     0.03     V     Bose et al. 2018     PO
57926.20     14.73     0.03     V     Bose et al. 2018     PO
57927.20     14.71     0.02     V     Bose et al. 2018     PO
57928.20     14.69     0.06     V     Bose et al. 2018     PO
57929.20     14.78     0.05     V     Bose et al. 2018     PO
57930.20     14.78     0.03     V     Bose et al. 2018     PO
57931.20     14.78     0.02     V     Bose et al. 2018     PO
57932.20     14.83     0.04     V     Bose et al. 2018     PO
57933.20     14.83     0.03     V     Bose et al. 2018     PO
57934.20     14.86     0.02     V     Bose et al. 2018     PO
57935.20     14.88     0.03     V     Bose et al. 2018     PO
57936.19     14.88     0.02     V     Bose et al. 2018     PO
57937.20     14.90     0.04     V     Bose et al. 2018     PO
57938.20     14.92     0.02     V     Bose et al. 2018     PO
57939.20     14.93     0.04     V     Bose et al. 2018     PO
57940.20     14.98     0.04     V     Bose et al. 2018     PO
57941.20     15.05     0.03     V     Bose et al. 2018     PO
57942.20     15.01     0.03     V     Bose et al. 2018     PO
57944.20     15.01     0.05     V     Bose et al. 2018     PO
57946.20     15.01     0.05     V     This work     PO
57947.20     15.06     0.04     V     This work     PO
57948.20     15.05     0.03     V     This work     PO
57950.20     15.13     0.05     V     This work     PO
57951.20     15.13     0.03     V     This work     PO
57953.20     15.04     0.05     V     This work     PO
57955.20     15.04     0.05     V     This work     PO
57958.20     15.09     0.04     V     This work     PO
58018.50     16.30     0.10     V     This work     PO
58019.50     16.16     0.17     V     This work     PO
58026.50     16.54     0.05     V     This work     PO
58029.25     16.52     0.07     V     This work     LT
58034.50     16.45     0.14     V     This work     PO
58035.20     16.66     0.10     V     This work     LT
58035.50     16.64     0.10     V     This work     PO
58039.50     16.82     0.07     V     This work     PO
58044.50     16.98     0.03     V     This work     PO
58048.50     16.82     0.05     V     This work     PO
58051.50     16.79     0.06     V     This work     PO
58056.50     17.04     0.02     V     This work     PO
58064.50     17.81     0.12     V     This work     PO
58068.26     18.86     0.49     V     This work     LT
58073.57     19.08     0.20     V     This work     LCO
58074.56     19.20     0.18     V     This work     LCO
58075.50     19.01     0.33     V     This work     PO     
58075.61     19.27     0.14     V     This work     LCO
58078.55     19.59     0.14     V     This work     LCO
58080.50     19.35     0.08     V     This work     PO
58081.20     19.43     0.18     V     This work     LT
58081.60     19.55     0.24     V     This work     LCO
58082.59     19.59     0.21     V     This work     LCO
58090.55     18.97     0.36     V     This work     LCO
58102.50     19.06     0.08     V     This work     PO
58107.11     19.33     0.14     V     This work     LT
58128.20     19.17     0.14     V     This work     LT
58138.10     19.13     0.11     V     This work     LT
58142.12     19.10     0.13     V     This work     LT
58221.19     20.55     0.21     V     This work     PO
58293.21     20.70     nan     V     This work     PO

57906.20     16.03     0.02     r     Bose et al. 2018     PO
57907.20     15.93     0.05     r     Bose et al. 2018     PO
57908.19     15.88     0.01     r     Hosseinzadeh et al. 2022     -
57908.20     15.88     0.05     r     Bose et al. 2018     PO
57909.20     15.80     0.03     r     Bose et al. 2018     PO
57910.20     15.73     0.03     r     Bose et al. 2018     PO
57914.18     15.48     0.01     r     Hosseinzadeh et al. 2022     -
57915.15     15.38     0.01     r     Hosseinzadeh et al. 2022     -
57915.20     15.37     0.03     r     Bose et al. 2018     PO
57917.20     15.28     0.03     r     Bose et al. 2018     PO
57918.20     15.16     0.03     r     Bose et al. 2018     PO
57919.20     15.12     0.04     r     Bose et al. 2018     PO
57920.20     15.06     0.05     r     Bose et al. 2018     PO
57922.15     14.85     0.06     r     Hosseinzadeh et al. 2022     -
57922.71     15.02     0.04     r     Hosseinzadeh et al. 2022     -
57923.15     14.82     0.08     r     Hosseinzadeh et al. 2022     -
57924.20     14.90     0.04     r     Bose et al. 2018     PO
57925.20     14.89     0.02     r     Bose et al. 2018     PO
57926.20     14.87     0.02     r     Bose et al. 2018     PO
57927.20     14.88     0.04     r     Bose et al. 2018     PO
57928.20     14.91     0.03     r     Bose et al. 2018     PO
57929.20     14.92     0.06     r     Bose et al. 2018     PO
57930.20     14.93     0.04     r     Bose et al. 2018     PO
57931.20     14.94     0.03     r     Bose et al. 2018     PO
57932.20     14.95     0.03     r     Bose et al. 2018     PO
57933.20     14.95     0.02     r     Bose et al. 2018     PO
57934.20     14.96     0.02     r     Bose et al. 2018     PO
57935.20     14.98     0.03     r     Bose et al. 2018     PO
57936.19     14.97     0.03     r     Bose et al. 2018     PO
57937.20     14.99     0.03     r     Bose et al. 2018     PO
57938.20     14.97     0.02     r     Bose et al. 2018     PO
57939.20     14.99     0.03     r     Bose et al. 2018     PO
57940.20     15.00     0.03     r     Bose et al. 2018     PO
57942.20     15.04     0.04     r     Bose et al. 2018     PO
57943.20     15.02     0.03     r     Bose et al. 2018     PO
57944.20     15.05     0.05     r     Bose et al. 2018     PO
57946.20     15.05     0.03     r     This work     PO
57947.20     15.05     0.02     r     This work     PO
57948.20     15.12     0.11     r     This work     PO
57951.20     15.11     0.18     r     This work     PO
57953.20     15.13     0.11     r     This work     PO
57956.20     15.15     0.03     r     This work     PO
58022.50     16.36     0.05     r     This work     PO
58029.50     16.51     0.08     r     This work     PO
58032.52     16.52     0.11     r     Hosseinzadeh et al. 2022     -
58034.52     16.68     0.12     r     Hosseinzadeh et al. 2022     -
58035.50     16.68     0.06     r     This work     PO
58039.50     16.84     0.05     r     This work     PO
58039.53     16.73     0.16     r     Hosseinzadeh et al. 2022     -
58040.51     16.77     0.07     r     Hosseinzadeh et al. 2022     -
58041.51     16.84     0.14     r     Hosseinzadeh et al. 2022     -
58042.50     16.90     0.06     r     Hosseinzadeh et al. 2022     -
58044.50     17.05     0.17     r     This work     PO
58048.50     16.82     0.09     r     This work     PO
58051.50     16.77     0.04     r     This work     PO
58052.53     16.83     0.05     r     Hosseinzadeh et al. 2022     -
58054.50     16.93     0.05     r     Hosseinzadeh et al. 2022     -
58056.50     17.11     0.04     r     This work     PO
58056.51     17.07     0.04     r     Hosseinzadeh et al. 2022     -
58057.46     17.29     0.05     r     Hosseinzadeh et al. 2022     -
58058.49     17.40     0.05     r     Hosseinzadeh et al. 2022     -
58064.50     18.26     0.07     r     This work     PO
58065.45     17.99     0.17     r     Hosseinzadeh et al. 2022     -
58067.46     18.25     0.23     r     Hosseinzadeh et al. 2022     -
58069.42     18.29     0.17     r     Hosseinzadeh et al. 2022     -
58073.57     18.99     0.14     r     This work     LCO
58074.56     19.01     0.13     r     This work     LCO
58075.50     18.97     0.20     r     This work     PO
58075.61     19.11     0.12     r     This work     LCO
58078.55     19.17     0.12     r     This work     LCO
58080.50     19.31     0.06     r     This work     PO
58081.61     19.21     0.15     r     This work     LCO
58082.59     19.31     0.14     r     This work     LCO
58090.55     18.77     0.20     r     This work     LCO
58096.50     18.63     0.05     r     This work     PO  
58096.57     18.83     0.11     r     This work     LCO
58098.50     19.01     0.14     r     This work     PO
58099.49     18.77     0.09     r     This work     LCO
58102.50     18.81     0.04     r     This work     PO
58123.45     18.80     0.18     r     Hosseinzadeh et al. 2022     -
58136.51     18.66     0.08     r     Hosseinzadeh et al. 2022     -
58140.51     18.77     0.07     r     Hosseinzadeh et al. 2022     -
58143.26     18.79     0.05     r     Hosseinzadeh et al. 2022     -
58144.33     18.48     0.14     r     Hosseinzadeh et al. 2022     -
58145.54     18.99     0.12     r     Hosseinzadeh et al. 2022     -
58146.38     18.96     0.05     r     Hosseinzadeh et al. 2022     -
58147.43     18.98     0.08     r     Hosseinzadeh et al. 2022     -
58150.26     18.86     0.06     r     Hosseinzadeh et al. 2022     -
58158.46     18.87     0.04     r     Hosseinzadeh et al. 2022     -
58159.48     18.92     0.07     r     Hosseinzadeh et al. 2022     -
58166.50     19.55     0.21     r     Hosseinzadeh et al. 2022     -
58182.42     20.39     0.30     r     Hosseinzadeh et al. 2022     -
58213.37     21.63     0.32     r     Hosseinzadeh et al. 2022     -

57906.20     16.21     0.03     i     Bose et al. 2018     PO
57907.20     16.12     0.03     i     Bose et al. 2018     PO
57908.19     16.06     0.02     i     Hosseinzadeh et al. 2022     -
57908.20     16.08     0.03     i     Bose et al. 2018     PO
57909.20     16.00     0.03     i     Bose et al. 2018     PO
57910.20     15.94     0.03     i     Bose et al. 2018     PO
57911.20     15.86     0.03     i     Bose et al. 2018     PO
57914.17     15.60     0.01     i     Hosseinzadeh et al. 2022     -
57914.20     15.64     0.03     i     Bose et al. 2018     PO
57915.15     15.59     0.01     i     Hosseinzadeh et al. 2022     -
57915.20     15.57     0.03     i     Bose et al. 2018     PO
57917.20     15.43     0.04     i     Bose et al. 2018     PO
57918.20     15.37     0.03     i     Bose et al. 2018     PO
57919.20     15.32     0.03     i     Bose et al. 2018     PO
57920.20     15.25     0.03     i     Bose et al. 2018     PO
57922.15     15.06     0.08     i     Hosseinzadeh et al. 2022     -
57922.70     15.19     0.04     i     Hosseinzadeh et al. 2022     -
57923.15     15.02     0.08     i     Hosseinzadeh et al. 2022     -
57924.20     15.09     0.03     i     Bose et al. 2018     PO
57925.20     15.08     0.03     i     Bose et al. 2018     PO
57926.20     15.04     0.05     i     Bose et al. 2018     PO
57927.20     15.07     0.03     i     Bose et al. 2018     PO
57928.20     15.08     0.04     i     Bose et al. 2018     PO
57929.20     15.09     0.09     i     Bose et al. 2018     PO
57930.20     15.08     0.03     i     Bose et al. 2018     PO
57931.20     15.09     0.03     i     Bose et al. 2018     PO
57932.20     15.09     0.03     i     Bose et al. 2018     PO
57933.20     15.10     0.04     i     Bose et al. 2018     PO
57934.20     15.11     0.03     i     Bose et al. 2018     PO
57935.20     15.11     0.03     i     Bose et al. 2018     PO
57936.20     15.11     0.04     i     Bose et al. 2018     PO
57937.20     15.12     0.05     i     Bose et al. 2018     PO
57938.20     15.12     0.04     i     Bose et al. 2018     PO
57939.20     15.11     0.06     i     Bose et al. 2018     PO
57940.20     15.14     0.05     i     Bose et al. 2018     PO
57942.20     15.16     0.04     i     Bose et al. 2018     PO
57943.20     15.18     0.05     i     Bose et al. 2018     PO
57944.20     15.16     0.04     i     Bose et al. 2018     PO
57946.20     15.21     0.11     i     This work     PO
57947.20     15.21     0.07     i     This work     PO
57948.20     15.25     0.11     i     This work     PO
57951.20     15.18     0.08     i     This work     PO
58023.50     16.23     0.17     i     This work     PO
58028.23     16.48     0.07     i     This work     LT
58029.25     16.65     0.10     i     This work     LT
58030.50     16.33     0.13     i     This work     LT
58032.52     16.54     0.17     i     Hosseinzadeh et al. 2022     -
58033.50     16.51     0.04     i     This work     LT
58035.21     16.66     0.07     i     This work     LT
58039.50     16.78     0.07     i     This work     PO
58040.51     16.72     0.15     i     Hosseinzadeh et al. 2022     -
58041.51     16.78     0.08     i     Hosseinzadeh et al. 2022     -
58042.50     16.85     0.06     i     Hosseinzadeh et al. 2022     -
58044.50     16.88     0.04     i     This work     LT
58050.17     16.79     0.08     i     This work     LT
58051.50     16.76     0.04     i     This work     LT
58056.50     17.09     0.03     i     This work     PO
58056.51     17.04     0.06     i     Hosseinzadeh et al. 2022     -
58058.49     17.27     0.06     i     Hosseinzadeh et al. 2022     -
58067.46     18.18     0.22     i     Hosseinzadeh et al. 2022     -
58069.42     18.12     0.16     i     Hosseinzadeh et al. 2022     -
58070.52     18.32     0.08     i     Hosseinzadeh et al. 2022     -
58073.15     19.02     0.14     i     This work     LT
58073.58     18.78     0.15     i     This work     LCO
58074.56     18.95     0.17     i     This work     LCO
58075.50     18.68     0.22     i     This work     PO
58075.61     18.88     0.17     i     This work     LCO
58078.55     19.03     0.29     i     This work     LCO
58081.61     19.15     0.23     i     This work     LCO
58082.59     19.13     0.18     i     This work     LCO
58090.56     18.52     0.16     i     This work     LCO
58096.50     18.70     0.09     i     This work     PO
58096.57     18.83     0.11     i     This work     LCO
58098.50     18.67     0.13     i     This work     PO
58099.50     18.75     0.18     i     This work     LCO
58102.50     18.88     0.11     i     This work     PO
58102.55     18.64     0.20     i     Hosseinzadeh et al. 2022     -
58107.12     18.85     0.13     i     This work     LT
58123.46     18.58     0.33     i     Hosseinzadeh et al. 2022     -
58128.22     18.70     0.12     i     This work     LT
58142.13     19.05     0.12     i     This work     LT
58143.26     18.61     0.04     i     Hosseinzadeh et al. 2022     -
58146.39     18.64     0.08     i     Hosseinzadeh et al. 2022     -
58150.26     18.49     0.12     i     Hosseinzadeh et al. 2022     -
58158.46     18.32     0.10     i     Hosseinzadeh et al. 2022     -
58159.48     18.45     0.07     i     Hosseinzadeh et al. 2022     -
58179.35     19.53     0.67     i     This work     LCO
58187.44     19.80     0.25     i     Hosseinzadeh et al. 2022     -
58211.95     19.97     nan     i     This work     LT

57904.90     16.74     0.04     z     Bose et al. 2018     LT
57909.90     16.40     0.05     z     Bose et al. 2018     LT
57915.90     15.95     0.03     z     Bose et al. 2018     LT
57923.91     15.61     0.05     z     Bose et al. 2018     ALFOSC
57928.92     15.49     0.05     z     Bose et al. 2018     ALFOSC
57935.89     15.42     0.05     z     Bose et al. 2018     ALFOSC
57952.90     15.44     0.05     z     This work     ALFOSC
58028.23     16.30     0.07     z     This work     LT
58028.90     16.34     0.04     z     This work     LT
58029.25     16.34     0.10     z     This work     LT
58029.90     16.28     0.51     z     This work     LT
58035.20     16.47     0.09     z     This work     LT
58035.90     16.46     0.21     z     This work     LT
58044.90     16.61     0.14     z     This work     LT
58050.17     16.58     0.11     z     This work     LT
58056.90     16.71     0.14     z     This work     LT
58068.26     17.98     0.47     z     This work     LT
58072.90     18.36     0.13     z     This work     LT
58073.15     18.25     0.13     z     This work     LT
58073.90     18.43     0.09     z     This work     LCO
58074.56     18.23     0.17     z     This work     LCO
58075.62     18.32     0.17     z     This work     LCO
58078.55     18.45     0.16     z     This work     LCO
58081.21     18.53     0.21     z     This work     LCO    
58082.59     18.38     0.14     z     This work     LCO
58090.56     18.00     0.13     z     This work     LCO
58094.22     18.20     0.07     z     This work     LT
58099.50     17.90     0.14     z     This work     LCO
58107.11     18.29     0.20     z     This work     LT
58107.90     18.50     0.03     z     This work     LT
58128.20     18.22     0.15     z     This work     LT
58138.09     18.02     0.15     z     This work     LT
58142.12     17.97     0.14     z     This work     LT
58164.12     18.44     0.11     z     This work     ALFOSC
58164.90     18.49     0.05     z     This work     LT
58218.46     19.29     0.51     z     This work     LT
58238.90     21.45     nan     z     This work     ALFOSC
58238.90     21.94     nan     z     This work     ALFOSC

57906.94     16.06     0.06     J     Bose et al. 2018     NOTCam
57924.95     14.87     0.06     J     Bose et al. 2018     NOTCam
57937.90     14.86     0.06     J     Bose et al. 2018     NOTCam
58043.24     16.13     0.07     J     This work     NOTCam
58122.26     17.72     0.21     J     This work     NOTCam
58195.62     19.23     0.20     J     This work     UKIRT/WFCAM

57906.94     16.07     0.06     H     Bose et al. 2018     NOTCam
57924.95     14.92     0.06     H     Bose et al. 2018     NOTCam
57937.90     14.88     0.06     H     Bose et al. 2018     NOTCam
58043.24     15.82     0.06     H     This work     NOTCam
58122.26     17.38     0.08     H     This work     NOTCam
58195.62     18.78     0.14     H     This work     UKIRT/WFCAM

57906.94     16.03     0.06     K     Bose et al. 2018     NOTCam
57924.95     15.03     0.06     K     Bose et al. 2018     NOTCam
57937.90     14.91     0.06     K     Bose et al. 2018     NOTCam
58043.24     15.72     0.06     K     This work     NOTCam
58122.26     17.13     0.07     K     This work     NOTCam

57906.32     15.48     0.05     U     Bose et al. 2018     Swift/UVOT
57908.69     15.38     0.05     U     Bose et al. 2018     Swift/UVOT
57912.07     15.18     0.05     U     Bose et al. 2018     Swift/UVOT
57912.40     15.16     0.05     U     Bose et al. 2018     Swift/UVOT
57912.74     15.09     0.05     U     Bose et al. 2018     Swift/UVOT
57914.53     14.94     0.06     U     Bose et al. 2018     Swift/UVOT
57915.95     14.87     0.05     U     Bose et al. 2018     Swift/UVOT
57919.21     14.65     0.05     U     Bose et al. 2018     Swift/UVOT
57920.27     14.58     0.05     U     Bose et al. 2018     Swift/UVOT
57922.20     14.47     0.05     U     Bose et al. 2018     Swift/UVOT
57924.20     14.44     0.05     U     Bose et al. 2018     Swift/UVOT
57926.71     14.47     0.05     U     Bose et al. 2018     Swift/UVOT
57928.71     14.57     0.05     U     Bose et al. 2018     Swift/UVOT
57932.60     14.64     0.05     U     Bose et al. 2018     Swift/UVOT
57934.75     14.72     0.05     U     Bose et al. 2018     Swift/UVOT
57937.37     14.80     0.05     U     Bose et al. 2018     Swift/UVOT
57938.14     14.84     0.05     U     Bose et al. 2018     Swift/UVOT
58026.34     17.79     0.12     U     This work     Swift/UVOT
58031.38     18.01     0.11     U     This work     Swift/UVOT
58036.33     18.17     0.12     U     This work     Swift/UVOT
58041.41     18.34     0.14     U     This work     Swift/UVOT
58046.32     18.22     0.14     U     This work     Swift/UVOT
58051.43     18.22     0.12     U     This work     Swift/UVOT
58056.02     18.46     0.16     U     This work     Swift/UVOT
58058.91     19.07     0.29     U     This work     Swift/UVOT
58083.36     20.51     nan     U     This work     Swift/UVOT
58096.30     20.42     nan     U     This work     Swift/UVOT


57906.32     15.60     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57908.69     15.56     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57914.53     15.22     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57915.95     15.17     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57919.21     15.00     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57920.27     14.88     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57922.20     14.82     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57924.20     14.86     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57926.71     14.95     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57928.70     15.10     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57932.59     15.36     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57934.75     15.49     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57937.37     15.63     0.03     UVW1     Bose et al. 2018     Swift/UVOT
57938.14     15.70     0.03     UVW1     Bose et al. 2018     Swift/UVOT
58026.30     19.49     0.15     UVW1     This work     Swift/UVOT
58031.38     19.55     0.14     UVW1     This work     Swift/UVOT
58036.33     20.31     0.27     UVW1     This work     Swift/UVOT
58041.41     20.17     0.25     UVW1     This work     Swift/UVOT
58046.32     20.08     0.27     UVW1     This work     Swift/UVOT
58051.43     20.32     0.26     UVW1     This work     Swift/UVOT
58058.91     21.48     0.86     UVW1     This work     Swift/UVOT
58083.40     20.90     nan     UVW1     This work     Swift/UVOT

57906.33     15.94     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57908.69     15.96     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57912.08     15.82     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57912.42     15.79     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57912.76     15.76     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57914.53     15.68     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57915.96     15.65     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57919.21     15.60     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57920.27     15.46     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57922.20     15.46     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57924.20     15.57     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57925.65     15.68     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57925.67     15.79     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57926.72     15.75     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57928.71     15.93     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57932.60     16.27     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57934.75     16.43     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57937.38     16.54     0.03     UVW2     Bose et al. 2018     Swift/UVOT
57938.14     16.62     0.03     UVW2     Bose et al. 2018     Swift/UVOT
58026.34     21.60     nan     UVW2     This work     Swift/UVOT
58031.38     21.79     0.67     UVW2     This work     Swift/UVOT
58046.32     21.17     0.47     UVW2     This work     Swift/UVOT
58051.44     21.24     0.41     UVW2     This work     Swift/UVOT
58056.02     21.31     0.48     UVW2     This work     Swift/UVOT
58083.40     21.47     nan     UVW2     This work     Swift/UVOT

57906.33     15.67     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57908.69     15.66     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57914.53     15.33     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57915.96     15.34     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57919.22     15.24     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57920.28     15.11     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57922.21     15.05     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57924.20     15.17     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57926.72     15.30     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57928.71     15.46     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57932.60     15.84     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57934.76     16.01     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57937.39     16.21     0.03     UVM2     Bose et al. 2018     Swift/UVOT
57938.15     16.26     0.03     UVM2     Bose et al. 2018     Swift/UVOT
58026.30     20.43     0.27     UVM2     This work     Swift/UVOT
58031.38     20.76     0.30     UVM2     This work     Swift/UVOT
58046.32     20.66     0.40     UVM2     This work     Swift/UVOT
58051.43     20.42     0.25     UVM2     This work     Swift/UVOT
58056.02     20.51     0.33     UVM2     This work     Swift/UVOT
58083.36     21.34     nan     UVM2     This work     Swift/UVOT


==> bbfit.txt <==
#days,np.log10(L),Lerr,T,Terr,R,Rerr
#units:day,ergs^-1,10^3K,10^15cm
-19.02,43.95,0.03,17.36,0.15,1.18,0.01
-18.05,43.95,0.02,17.03,0.13,1.22,0.01
-17.08,43.96,0.03,16.45,0.14,1.32,0.02
-16.11,43.97,0.03,16.24,0.11,1.37,0.01
-15.39,43.99,0.02,16.13,0.12,1.43,0.02
-10.28,44.10,0.02,15.29,0.10,1.79,0.02
-8.35,44.12,0.02,14.86,0.09,1.95,0.02
-7.38,44.14,0.02,14.53,0.09,2.09,0.02
-6.40,44.16,0.02,14.39,0.08,2.17,0.02
-5.43,44.20,0.02,14.77,0.10,2.15,0.03
-4.45,44.21,0.02,14.53,0.09,2.26,0.03
-1.55,44.20,0.02,13.63,0.09,2.55,0.03
-0.57,44.19,0.02,13.40,0.07,2.61,0.02
0.40,44.17,0.01,12.95,0.06,2.70,0.02
1.37,44.16,0.02,12.73,0.06,2.79,0.03
2.34,44.13,0.01,12.68,0.06,2.71,0.02
3.31,44.13,0.02,12.12,0.09,2.95,0.05
4.28,44.10,0.02,12.03,0.06,2.91,0.03
5.26,44.08,0.02,11.80,0.05,2.95,0.03
6.22,44.05,0.02,11.63,0.06,2.94,0.03
7.19,44.04,0.02,11.34,0.06,3.05,0.03
8.16,44.02,0.02,11.18,0.05,3.07,0.03
9.13,44.01,0.02,11.02,0.06,3.11,0.03
10.10,44.00,0.02,10.83,0.05,3.19,0.03
11.07,43.98,0.02,10.79,0.06,3.14,0.03
11.97,43.97,0.01,10.58,0.06,3.22,0.03
12.04,43.97,0.03,10.58,0.08,3.22,0.05
13.98,43.93,0.06,10.07,0.18,3.42,0.08
15.91,43.93,0.06,10.24,0.14,3.29,0.08
17.85,43.89,0.05,9.88,0.13,3.38,0.08
19.79,43.89,0.04,9.86,0.12,3.41,0.07
20.76,43.88,0.05,9.73,0.11,3.49,0.07
21.73,43.87,0.04,9.73,0.10,3.44,0.06
24.65,43.86,0.04,9.57,0.08,3.47,0.05
27.56,43.83,0.06,9.41,0.08,3.48,0.10
28.53,43.81,0.07,9.34,0.07,3.46,0.12
29.50,43.79,0.09,8.94,0.12,3.70,0.14
#97.35,43.21,0.05,6.32,0.10,3.76,0.16
99.65,43.15,0.04,6.35,0.10,3.51,0.12
103.55,43.16,0.05,5.97,0.08,3.98,0.14
106.83,43.07,0.07,6.15,0.13,3.39,0.17
111.30,43.04,0.07,6.11,0.14,3.33,0.19
115.17,43.01,0.04,6.58,0.13,2.78,0.12
121.96,43.03,0.05,6.20,0.11,3.17,0.13
126.82,42.96,0.03,6.91,0.10,2.38,0.07
128.75,42.87,0.04,6.59,0.14,2.34,0.11
135.50,42.57,0.16,5.78,0.34,2.17,0.30
137.45,42.47,0.19,6.45,0.70,1.54,0.35
139.35,42.43,0.22,5.72,0.51,1.87,0.39
140.41,42.36,0.13,5.81,0.35,1.69,0.22
143.41,42.24,0.12,5.07,0.35,1.92,0.28
144.38,42.24,0.11,5.36,0.34,1.72,0.22
145.35,42.17,0.20,5.22,0.42,1.68,0.32
148.26,42.15,0.26,4.78,0.39,1.95,0.40
151.17,42.12,0.22,5.17,0.55,1.61,0.39
152.13,42.04,0.28,6.30,1.37,0.99,0.43
159.85,42.28,0.29,6.02,1.23,1.42,0.59
165.63,42.31,0.13,7.19,0.63,1.03,0.17
#165.69,42.27,0.23,7.93,0.96,0.81,0.17
167.57,42.26,0.21,7.85,1.06,0.82,0.20
168.53,42.26,0.18,7.44,1.02,0.91,0.22
171.45,42.27,0.21,7.89,0.93,0.82,0.16
204.45,42.34,0.26,9.46,1.02,0.62,0.11
208.33,42.31,0.28,9.20,1.06,0.63,0.12
211.00,42.30,0.10,7.32,0.40,0.99,0.09
212.04,42.26,0.12,6.34,0.48,1.26,0.17
213.21,42.31,0.16,7.96,0.65,0.85,0.11
214.02,42.28,0.17,8.47,0.76,0.72,0.11
215.04,42.22,0.11,5.58,0.53,1.54,0.30
217.79,42.25,0.28,7.22,1.40,0.96,0.30
225.75,42.26,0.12,7.67,0.66,0.86,0.14
233.55,42.11,0.23,6.90,1.36,0.89,0.32
248.99,41.83,0.28,7.19,1.45,0.59,0.26


==> sn2017egm_w1w2_psfphot2.txt <==
MJD     w1     w1err     w2     w2err
56783.435     -8.1273130e-05     0.013148484     -1.8290100e-05     0.016964132
56974.282     0.011350341     0.014124469     -0.0091500785     0.018034890
57143.740     -0.0053439680     0.014717637     0.0047028414     0.018440230
57337.749     -0.0085304603     0.017052406     -0.034691006     0.019913470
57502.729     -0.022606369     0.014377153     -0.0057630199     0.021462077
57701.910     0.017184816     0.017026357     -0.0079071708     0.020143796
57863.262     0.0075382618     0.015846113     -0.012085746     0.019393941
58067.546     0.027844251     0.014295090     0.15181334     0.016407514
58227.298     0.071491177     0.015019913     0.16262020     0.020299462
58433.119     0.050244516     0.014784203     0.080838905     0.017127166
58589.342     -0.0075063998     0.015235326     0.021375120     0.020607402
58797.447     0.029919610     0.014310320     0.014561229     0.018409694
58954.927     0.011131330     0.016272899     0.046249864     0.022858903
59163.094     -0.014785447     0.014215522     0.023201547     0.019226920
59321.814     -0.00084173914     0.014379394     0.0030923066     0.019142495
59528.620     -0.0038821878     0.013673792     0.015236066     0.021197983


==> spectra/spec_2017egm-2458013.00-P200_DBSP_.txt <==
#fits:2017egm.fits
3800.523  1.2390460421115765E-15
3802.1510000000003  1.3103416642030282E-15
3803.7790000000005  1.335432509963677E-15
3805.4070000000006  1.2738855957297136E-15
3807.0350000000008  1.215990625681819E-15
3808.663000000001  1.2427996399045167E-15
3810.291000000001  1.266769845854022E-15
3811.9190000000012  1.2330391717525245E-15
3813.5470000000014  1.2152762079272946E-15
3815.1750000000015  1.2525482859657012E-15
3816.8030000000017  1.2560944840771807E-15
3818.431000000002  1.225625396468707E-15
3820.059000000002  1.204098989498874E-15
3821.687000000002  1.2139486731798515E-15
3823.3150000000023  1.2322269101256544E-15
3824.9430000000025  1.1891987246111972E-15
3826.5710000000026  1.1727060444228879E-15
3828.199000000003  1.2284540379151492E-15
3829.827000000003  1.2589599998202701E-15
3831.455000000003  1.2122315279900442E-15
3833.0830000000033  1.1556734377569981E-15
3834.7110000000034  1.1529051679043387E-15
3836.3390000000036  1.1747181964838776E-15
3837.9670000000037  1.1801027193876448E-15
3839.595000000004  1.198349041411832E-15
3841.223000000004  1.2445842617369355E-15
3842.851000000004  1.2677100975014793E-15
3844.4790000000044  1.2165427370768976E-15
3846.1070000000045  1.1983134318210514E-15
3847.7350000000047  1.207129466791011E-15
3849.363000000005  1.1875622636756736E-15
3850.991000000005  1.2089207239314053E-15
3852.619000000005  1.240991468422482E-15
3854.2470000000053  1.2134906576078663E-15
3855.8750000000055  1.168170961847739E-15
3857.5030000000056  1.2232139521404051E-15
3859.1310000000058  1.2130479548658079E-15
3860.759000000006  1.1497932085319274E-15
3862.387000000006  1.122312284762963E-15
3864.0150000000062  1.1184475005940822E-15
3865.6430000000064  1.0988712299712332E-15
3867.2710000000066  1.0392705353419743E-15
3868.8990000000067  9.997088626331854E-16
3870.527000000007  1.0324245797653086E-15
3872.155000000007  1.032444497141337E-15
3873.783000000007  1.0135520722025301E-15
3875.4110000000073  1.0084895499362163E-15
3877.0390000000075  1.0109614397064312E-15
3878.6670000000076  1.0320316058295863E-15
3880.295000000008  9.886235358247908E-16
3881.923000000008  9.439606627893654E-16
3883.551000000008  9.63236059135376E-16
3885.1790000000083  9.498330393057365E-16
3886.8070000000084  9.442349760300197E-16
3888.4350000000086  9.984487926767554E-16
3890.0630000000087  1.0541641348186525E-15
3891.691000000009  1.004483103763845E-15
3893.319000000009  9.591449167980281E-16
3894.947000000009  9.524282623211235E-16
3896.5750000000094  9.432231084765855E-16
3898.2030000000095  9.30244548612438E-16
3899.8310000000097  9.742137627733798E-16
3901.45900000001  9.858391035081976E-16
3903.08700000001  9.474532117492141E-16
3904.71500000001  9.64835770263612E-16
3906.3430000000103  9.412178097305986E-16
3907.9710000000105  9.00068000844804E-16
3909.5990000000106  8.66659120818426E-16
3911.227000000011  8.23866211074397E-16
3912.855000000011  8.341881757381632E-16
3914.483000000011  9.216893535852605E-16
3916.1110000000112  9.762410164018412E-16
3917.7390000000114  9.231589807092634E-16
3919.3670000000116  8.507116515620911E-16
3920.9950000000117  8.189274448912817E-16
3922.623000000012  8.386415124037747E-16
3924.251000000012  8.665276048487599E-16
3925.879000000012  8.388447719957838E-16
3927.5070000000123  8.399380140041281E-16
3929.1350000000125  8.611459442472271E-16
3930.7630000000127  8.568888615010025E-16
3932.391000000013  8.429916705603229E-16
3934.019000000013  8.165718693031152E-16
3935.647000000013  8.214608296288988E-16
3937.2750000000133  8.44792190588551E-16
3938.9030000000134  8.389049730690696E-16
3940.5310000000136  8.724323967559336E-16
3942.1590000000137  8.677148400646562E-16
3943.787000000014  8.444374420091468E-16
3945.415000000014  9.083435582954724E-16
3947.043000000014  9.298285069317971E-16
3948.6710000000144  9.067035775591136E-16
3950.2990000000145  8.981593964682288E-16
3951.9270000000147  9.178333789477976E-16
3953.555000000015  9.282326119117918E-16
3955.183000000015  8.879492039256356E-16
3956.811000000015  8.506613842096922E-16
3958.4390000000153  8.887278775756316E-16
3960.0670000000155  9.442539770774121E-16
3961.6950000000156  9.584333146637629E-16
3963.323000000016  9.475801324239819E-16
3964.951000000016  9.504170833829394E-16
3966.579000000016  9.698314832652013E-16
3968.2070000000163  1.0187215256775862E-15
3969.8350000000164  1.0428800359860096E-15
3971.4630000000166  1.0180497789572252E-15
3973.0910000000167  1.006087527820088E-15
3974.719000000017  1.058451481612573E-15
3976.347000000017  1.1228393399452594E-15
3977.975000000017  1.1410923953115673E-15
3979.6030000000173  1.1203244772488947E-15
3981.2310000000175  1.0925783131052559E-15
3982.8590000000177  1.1234415714185702E-15
3984.487000000018  1.1847821006530876E-15
3986.115000000018  1.189789878821327E-15
3987.743000000018  1.1451256254783094E-15
3989.3710000000183  1.1709486555074879E-15
3990.9990000000184  1.220348115420287E-15
3992.6270000000186  1.183995829318823E-15
3994.2550000000188  1.1769252811792544E-15
3995.883000000019  1.2178093640740138E-15
3997.511000000019  1.2301355279489458E-15
3999.139000000019  1.2096131316677835E-15
4000.7670000000194  1.2409547683873972E-15
4002.3950000000195  1.2298298524780795E-15
4004.0230000000197  1.2133230410017443E-15
4005.65100000002  1.248307902773709E-15
4007.27900000002  1.2701596532247436E-15
4008.90700000002  1.2573774915832068E-15
4010.5350000000203  1.2504527141121112E-15
4012.1630000000205  1.2600351026592104E-15
4013.7910000000206  1.2542402562050896E-15
4015.419000000021  1.2604290502225466E-15
4017.047000000021  1.3046452093842646E-15
4018.675000000021  1.350426597204023E-15
4020.3030000000213  1.3397698460951086E-15
4021.9310000000214  1.2922649723995272E-15
4023.5590000000216  1.321867282380022E-15
4025.1870000000217  1.3813268010735213E-15
4026.815000000022  1.3689402185540196E-15
4028.443000000022  1.3864888567579623E-15
4030.071000000022  1.414114148363379E-15
4031.6990000000224  1.3847856760687974E-15
4033.3270000000225  1.3570624717540823E-15
4034.9550000000227  1.456293903645378E-15
4036.583000000023  1.5052529042490395E-15
4038.211000000023  1.4751470081528785E-15
4039.839000000023  1.435361511855274E-15
4041.4670000000233  1.3959379738683853E-15
4043.0950000000234  1.4191092763348943E-15
4044.7230000000236  1.4599250168157282E-15
4046.3510000000238  1.4740737791105818E-15
4047.979000000024  1.4860252517573055E-15
4049.607000000024  1.4700744326142951E-15
4051.2350000000242  1.4777472463829064E-15
4052.8630000000244  1.5061831632229924E-15
4054.4910000000245  1.5257775547863443E-15
4056.1190000000247  1.5901545988544556E-15
4057.747000000025  1.6067792281662534E-15
4059.375000000025  1.5754641750375387E-15
4061.003000000025  1.585330294942939E-15
4062.6310000000253  1.584175887995432E-15
4064.2590000000255  1.5914798700784416E-15
4065.8870000000256  1.6194914421074754E-15
4067.515000000026  1.6275575087156258E-15
4069.143000000026  1.5879986379441532E-15
4070.771000000026  1.5925334947588947E-15
4072.3990000000263  1.6225906282012045E-15
4074.0270000000264  1.6339731781984782E-15
4075.6550000000266  1.6464437999207371E-15
4077.2830000000267  1.651336385219476E-15
4078.911000000027  1.6249824456696202E-15
4080.539000000027  1.592876783124777E-15
4082.167000000027  1.6031278687531756E-15
4083.7950000000274  1.6064997942258378E-15
4085.4230000000275  1.6228354500707784E-15
4087.0510000000277  1.652541979643391E-15
4088.679000000028  1.64817631895378E-15
4090.307000000028  1.608561425904175E-15
4091.935000000028  1.6004500845928529E-15
4093.5630000000283  1.625818524807732E-15
4095.1910000000285  1.6278230492344089E-15
4096.819000000029  1.6193471108559073E-15
4098.447000000028  1.6424200117990442E-15
4100.075000000028  1.6477362816226422E-15
4101.703000000028  1.6075542789628529E-15
4103.331000000027  1.6202276402964016E-15
4104.959000000027  1.6243202723980775E-15
4106.587000000027  1.6234267356348664E-15
4108.2150000000265  1.6387643465340468E-15
4109.843000000026  1.6327299361500724E-15
4111.471000000026  1.6348818011960168E-15
4113.099000000026  1.6153788238564351E-15
4114.727000000025  1.5724289397687109E-15
4116.355000000025  1.5772149776729887E-15
4117.983000000025  1.589685794709238E-15
4119.611000000024  1.5888377267735431E-15
4121.239000000024  1.5953849742028091E-15
4122.867000000024  1.6115085673870626E-15
4124.4950000000235  1.5846698115530443E-15
4126.123000000023  1.5305953237592872E-15
4127.751000000023  1.5209329682993673E-15
4129.379000000023  1.544199501413297E-15
4131.007000000022  1.503761541459547E-15
4132.635000000022  1.4824437270332746E-15
4134.263000000022  1.5079762926095818E-15
4135.891000000021  1.513339588994617E-15
4137.519000000021  1.5024470650256764E-15
4139.147000000021  1.4952827688943931E-15
4140.775000000021  1.4870869060795858E-15
4142.40300000002  1.4609905520774368E-15
4144.03100000002  1.4341570080981468E-15
4145.65900000002  1.4772432013635087E-15
4147.287000000019  1.4889215810801962E-15
4148.915000000019  1.4082638624689359E-15
4150.543000000019  1.3953932841354749E-15
4152.1710000000185  1.4151971917266867E-15
4153.799000000018  1.4028877125966582E-15
4155.427000000018  1.393493501059758E-15
4157.055000000018  1.439918231918115E-15
4158.683000000017  1.4319975211429844E-15
4160.311000000017  1.4142606202740666E-15
4161.939000000017  1.4113901487739023E-15
4163.567000000016  1.3800387869379812E-15
4165.195000000016  1.3717803513616582E-15
4166.823000000016  1.3562033717599307E-15
4168.4510000000155  1.3419773276599205E-15
4170.079000000015  1.3685180862554624E-15
4171.707000000015  1.372010979777622E-15
4173.335000000015  1.3416880247481878E-15
4174.963000000014  1.3207909559001076E-15
4176.591000000014  1.3246591417126441E-15
4178.219000000014  1.3230391370096993E-15
4179.847000000013  1.3544937376497808E-15
4181.475000000013  1.3714254903076608E-15
4183.103000000013  1.3404083993194847E-15
4184.7310000000125  1.338579663279201E-15
4186.359000000012  1.3339933038144123E-15
4187.987000000012  1.3311063969887758E-15
4189.615000000012  1.3290503320453204E-15
4191.243000000011  1.306292545714115E-15
4192.871000000011  1.3271702932078906E-15
4194.499000000011  1.3577418577442715E-15
4196.12700000001  1.3304966606256756E-15
4197.75500000001  1.2648579215119625E-15
4199.38300000001  1.2521130779039074E-15
4201.0110000000095  1.2692934957412442E-15
4202.639000000009  1.2628991344245327E-15
4204.267000000009  1.2486417065688515E-15
4205.895000000009  1.2740468168424056E-15
4207.523000000008  1.2872450055817367E-15
4209.151000000008  1.282365693295845E-15
4210.779000000008  1.2922675269222989E-15
4212.407000000007  1.2958258193555357E-15
4214.035000000007  1.2596887271449402E-15
4215.663000000007  1.2294744371770554E-15
4217.2910000000065  1.2373609702471614E-15
4218.919000000006  1.236801130016454E-15
4220.547000000006  1.2497368203353225E-15
4222.175000000006  1.2653491809058035E-15
4223.803000000005  1.2828458156411955E-15
4225.431000000005  1.3277249208986237E-15
4227.059000000005  1.322063860699191E-15
4228.687000000004  1.286036188906684E-15
4230.315000000004  1.27244774964628E-15
4231.943000000004  1.2894523670147066E-15
4233.571000000004  1.3151099867187723E-15
4235.199000000003  1.290993220787546E-15
4236.827000000003  1.2383403947211454E-15
4238.455000000003  1.2472269384976392E-15
4240.083000000002  1.28646535451921E-15
4241.711000000002  1.3175825845024732E-15
4243.339000000002  1.3049113171519683E-15
4244.9670000000015  1.2594075794386907E-15
4246.595000000001  1.2454603862557296E-15
4248.223000000001  1.2391588394585373E-15
4249.851000000001  1.2476934765375602E-15
4251.479  1.2664418820843833E-15
4253.107  1.23271856033041E-15
4254.735  1.2083254377904464E-15
4256.362999999999  1.207282550289681E-15
4257.990999999999  1.2106720565318163E-15
4259.618999999999  1.231087950031602E-15
4261.2469999999985  1.2090917393536192E-15
4262.874999999998  1.1991097499731349E-15
4264.502999999998  1.232818386031982E-15
4266.130999999998  1.2545956102717408E-15
4267.758999999997  1.2674558728542505E-15
4269.386999999997  1.259877009289455E-15
4271.014999999997  1.2385241791963619E-15
4272.642999999996  1.2345363185434492E-15
4274.270999999996  1.2290943826441105E-15
4275.898999999996  1.2209927204217906E-15
4277.5269999999955  1.202067977838601E-15
4279.154999999995  1.174271324262661E-15
4280.782999999995  1.173367045814228E-15
4282.410999999995  1.1544087490960918E-15
4284.038999999994  1.1238739615218035E-15
4285.666999999994  1.1209345873931458E-15
4287.294999999994  1.1164622174739668E-15
4288.922999999993  1.1101712085802277E-15
4290.550999999993  1.1264163191011235E-15
4292.178999999993  1.1467133409824068E-15
4293.8069999999925  1.1091334905927159E-15
4295.434999999992  1.0939039202810384E-15
4297.062999999992  1.1052319068522297E-15
4298.690999999992  1.1057808048910643E-15
4300.318999999991  1.0996445425677945E-15
4301.946999999991  1.0952842974981305E-15
4303.574999999991  1.0839971316518917E-15
4305.20299999999  1.0639329777922467E-15
4306.83099999999  1.0561529534744464E-15
4308.45899999999  1.0687286293931494E-15
4310.0869999999895  1.0956373213534105E-15
4311.714999999989  1.1065649432464027E-15
4313.342999999989  1.0893007205059307E-15
4314.970999999989  1.0877301415171404E-15
4316.598999999988  1.0806664770349846E-15
4318.226999999988  1.0712652999311524E-15
4319.854999999988  1.0809633834948852E-15
4321.482999999987  1.0809018307919455E-15
4323.110999999987  1.088262127477722E-15
4324.738999999987  1.0965747067940757E-15
4326.366999999987  1.0872750615649435E-15
4327.994999999986  1.0925487773177086E-15
4329.622999999986  1.1241815792262108E-15
4331.250999999986  1.1117671243041139E-15
4332.878999999985  1.0488364787010833E-15
4334.506999999985  1.0468051542089106E-15
4336.134999999985  1.095688223163531E-15
4337.7629999999845  1.111422694782437E-15
4339.390999999984  1.085102006891058E-15
4341.018999999984  1.0899475520706395E-15
4342.646999999984  1.0869477993913126E-15
4344.274999999983  1.0968807879150077E-15
4345.902999999983  1.1248373266740804E-15
4347.530999999983  1.1240990849744374E-15
4349.158999999982  1.1125075879295879E-15
4350.786999999982  1.1248009737849293E-15
4352.414999999982  1.1273170435548974E-15
4354.0429999999815  1.0909272957237606E-15
4355.670999999981  1.0846899882098508E-15
4357.298999999981  1.1058230782914767E-15
4358.926999999981  1.108328777980532E-15
4360.55499999998  1.0897446885017029E-15
4362.18299999998  1.1011409293262956E-15
4363.81099999998  1.1058309039748763E-15
4365.438999999979  1.0865328995658904E-15
4367.066999999979  1.082963812268155E-15
4368.694999999979  1.1208392816341135E-15
4370.3229999999785  1.1285221407932831E-15
4371.950999999978  1.1189560495577587E-15
4373.578999999978  1.1390493809123371E-15
4375.206999999978  1.1472287233101879E-15
4376.834999999977  1.1320061503283219E-15
4378.462999999977  1.1153434078131727E-15
4380.090999999977  1.114767510316561E-15
4381.718999999976  1.1129190716357985E-15
4383.346999999976  1.074218070692713E-15
4384.974999999976  1.0608307539964417E-15
4386.6029999999755  1.1069341897850122E-15
4388.230999999975  1.1465617506369453E-15
4389.858999999975  1.112140622498245E-15
4391.486999999975  1.077732926901947E-15
4393.114999999974  1.0931066124828195E-15
4394.742999999974  1.1167491623977348E-15
4396.370999999974  1.1417388058114222E-15
4397.998999999973  1.1377610237774847E-15
4399.626999999973  1.122107721432842E-15
4401.254999999973  1.1264604680987199E-15
4402.8829999999725  1.1268880087553996E-15
4404.510999999972  1.1187239308535886E-15
4406.138999999972  1.1150534489273689E-15
4407.766999999972  1.1202096950078026E-15
4409.394999999971  1.126625243072089E-15
4411.022999999971  1.134816970921834E-15
4412.650999999971  1.1263907096276914E-15
4414.27899999997  1.0983491293030329E-15
4415.90699999997  1.086790320396498E-15
4417.53499999997  1.1172496690609759E-15
4419.1629999999695  1.1400614268224134E-15
4420.790999999969  1.120224121667009E-15
4422.418999999969  1.0963491381394261E-15
4424.046999999969  1.126486679654193E-15
4425.674999999968  1.1572131004145207E-15
4427.302999999968  1.1435926593525446E-15
4428.930999999968  1.1332479689251496E-15
4430.558999999967  1.1472141543007535E-15
4432.186999999967  1.1434628602334012E-15
4433.814999999967  1.1177541403647477E-15
4435.442999999967  1.1125754599876775E-15
4437.070999999966  1.126319581225602E-15
4438.698999999966  1.1172227388622677E-15
4440.326999999966  1.1041635043307031E-15
4441.954999999965  1.114064678336122E-15
4443.582999999965  1.1045531609315223E-15
4445.210999999965  1.0902123827091832E-15
4446.8389999999645  1.1088911366764004E-15
4448.466999999964  1.1485291285001089E-15
4450.094999999964  1.1541055195096884E-15
4451.722999999964  1.1619382178909039E-15
4453.350999999963  1.1495718186696166E-15
4454.978999999963  1.115355233905349E-15
4456.606999999963  1.1151125381756231E-15
4458.234999999962  1.1080162042261427E-15
4459.862999999962  1.0857746906263509E-15
4461.490999999962  1.0795010505793283E-15
4463.1189999999615  1.0872272133462042E-15
4464.746999999961  1.0781448657325427E-15
4466.374999999961  1.0603336343621866E-15
4468.002999999961  1.0544895246644984E-15
4469.63099999996  1.0512663869592752E-15
4471.25899999996  1.0250556539095691E-15
4472.88699999996  1.0506031152810721E-15
4474.514999999959  1.0779094561339228E-15
4476.142999999959  1.026642267651753E-15
4477.770999999959  1.0184992869997255E-15
4479.3989999999585  1.0547603359201508E-15
4481.026999999958  1.070744003249857E-15
4482.654999999958  1.0488879208786916E-15
4484.282999999958  1.0293933454349005E-15
4485.910999999957  1.0327242111203888E-15
4487.538999999957  1.0348747827814211E-15
4489.166999999957  1.0256471479242763E-15
4490.794999999956  1.0292997400999513E-15
4492.422999999956  1.014247578597161E-15
4494.050999999956  9.785301993907407E-16
4495.6789999999555  9.703757062866272E-16
4497.306999999955  1.0072184964433933E-15
4498.934999999955  1.0371789849466977E-15
4500.562999999955  1.0374543780312047E-15
4502.190999999954  1.0240979101119833E-15
4503.818999999954  1.0058769136026722E-15
4505.446999999954  9.706516990328964E-16
4507.074999999953  9.683352641644915E-16
4508.702999999953  9.98743350788627E-16
4510.330999999953  1.0073811625419992E-15
4511.9589999999525  1.0012627794608468E-15
4513.586999999952  9.970209230058843E-16
4515.214999999952  9.791535903461313E-16
4516.842999999952  9.414914423612317E-16
4518.470999999951  9.483687677006546E-16
4520.098999999951  9.583959375245183E-16
4521.726999999951  9.612248337212823E-16
4523.35499999995  9.776219983931246E-16
4524.98299999995  9.790125121426232E-16
4526.61099999995  9.462159959905523E-16
4528.23899999995  9.255802969410442E-16
4529.866999999949  9.48867918038722E-16
4531.494999999949  9.53665316904812E-16
4533.122999999949  9.433583033466354E-16
4534.750999999948  9.425395881965683E-16
4536.378999999948  9.445992642239959E-16
4538.006999999948  9.214503956104016E-16
4539.6349999999475  8.948161988107367E-16
4541.262999999947  8.958547413180127E-16
4542.890999999947  9.15015059166156E-16
4544.518999999947  9.136289541170308E-16
4546.146999999946  8.867357867518383E-16
4547.774999999946  9.065004251152413E-16
4549.402999999946  9.54091660653165E-16
4551.030999999945  9.25329925945525E-16
4552.658999999945  9.001092090037248E-16
4554.286999999945  9.21142908167037E-16
4555.9149999999445  9.384513863860845E-16
4557.542999999944  9.12353072496167E-16
4559.170999999944  9.088633843741459E-16
4560.798999999944  9.42265561974311E-16
4562.426999999943  9.625110883959304E-16
4564.054999999943  9.527130726434105E-16
4565.682999999943  9.660802394137932E-16
4567.310999999942  9.746595078954385E-16
4568.938999999942  9.83882447568048E-16
4570.566999999942  1.0027056189006232E-15
4572.1949999999415  9.839305252830611E-16
4573.822999999941  9.802487196203644E-16
4575.450999999941  1.0033564647638295E-15
4577.078999999941  1.012321054633239E-15
4578.70699999994  9.922816963522848E-16
4580.33499999994  9.74679336008705E-16
4581.96299999994  9.959762975420756E-16
4583.590999999939  1.0355492988047175E-15
4585.218999999939  1.032783625374941E-15
4586.846999999939  1.0194543951809474E-15
4588.4749999999385  1.0308085110436477E-15
4590.102999999938  1.0605599584748901E-15
4591.730999999938  1.0746335720222966E-15
4593.358999999938  1.0671476532281561E-15
4594.986999999937  1.069594903125542E-15
4596.614999999937  1.0991587441543978E-15
4598.242999999937  1.1258079498264425E-15
4599.870999999936  1.1243939101864873E-15
4601.498999999936  1.1161753179555336E-15
4603.126999999936  1.105320603138841E-15
4604.7549999999355  1.0894921722440498E-15
4606.382999999935  1.1120161222336275E-15
4608.010999999935  1.1425080968206202E-15
4609.638999999935  1.1377712333906943E-15
4611.266999999934  1.1235356901211555E-15
4612.894999999934  1.1524425288016664E-15
4614.522999999934  1.1642625802179355E-15
4616.150999999933  1.1500441259768832E-15
4617.778999999933  1.156208880448978E-15
4619.406999999933  1.1823235427025842E-15
4621.034999999933  1.2105666023348883E-15
4622.662999999932  1.2368308715663293E-15
4624.290999999932  1.24174943557971E-15
4625.918999999932  1.2106176653336653E-15
4627.546999999931  1.2186850183169903E-15
4629.174999999931  1.2473777485702012E-15
4630.802999999931  1.2514126981513014E-15
4632.4309999999305  1.2595827462298848E-15
4634.05899999993  1.2808259080141757E-15
4635.68699999993  1.277171646471104E-15
4637.31499999993  1.2629291221346974E-15
4638.942999999929  1.2820386953702186E-15
4640.570999999929  1.269672842573759E-15
4642.198999999929  1.2576245834883422E-15
4643.826999999928  1.263499082829922E-15
4645.454999999928  1.2587846658579589E-15
4647.082999999928  1.2544304177361996E-15
4648.7109999999275  1.2622451243160687E-15
4650.338999999927  1.2766375781545293E-15
4651.966999999927  1.2863029736120423E-15
4653.594999999927  1.2984255052575091E-15
4655.222999999926  1.315530718555668E-15
4656.850999999926  1.3103688849829064E-15
4658.478999999926  1.2959181943404877E-15
4660.106999999925  1.3349629737566473E-15
4661.734999999925  1.370043970337393E-15
4663.362999999925  1.3868032909801626E-15
4664.9909999999245  1.3964923873256833E-15
4666.618999999924  1.3833578550054308E-15
4668.246999999924  1.401708003890175E-15
4669.874999999924  1.423585589242727E-15
4671.502999999923  1.408640745386468E-15
4673.130999999923  1.388080958008569E-15
4674.758999999923  1.3848041118574724E-15
4676.386999999922  1.3853655175275124E-15
4678.014999999922  1.388531548703325E-15
4679.642999999922  1.397316828038855E-15
4681.2709999999215  1.3869679068741122E-15
4682.898999999921  1.3964831035345992E-15
4684.526999999921  1.4308925635519212E-15
4686.154999999921  1.4392614849107824E-15
4687.78299999992  1.434940193745428E-15
4689.41099999992  1.4264389907057715E-15
4691.03899999992  1.446175129564182E-15
4692.666999999919  1.4945666869390193E-15
4694.294999999919  1.5001537115476878E-15
4695.922999999919  1.4879445243351236E-15
4697.5509999999185  1.487899215449476E-15
4699.178999999918  1.4878848140777671E-15
4700.806999999918  1.4833067599027102E-15
4702.434999999918  1.4888626259757612E-15
4704.062999999917  1.512899616974416E-15
4705.690999999917  1.5345042930860026E-15
4707.318999999917  1.525568285179184E-15
4708.946999999916  1.520866172962158E-15
4710.574999999916  1.5311906025882588E-15
4712.202999999916  1.5420606801412782E-15
4713.830999999916  1.5399686565560553E-15
4715.458999999915  1.5187632502409896E-15
4717.086999999915  1.5325177446011043E-15
4718.714999999915  1.5725318803413517E-15
4720.342999999914  1.5509791465955875E-15
4721.970999999914  1.521678163632997E-15
4723.598999999914  1.5395367996423036E-15
4725.2269999999135  1.5608055224327938E-15
4726.854999999913  1.531299296306981E-15
4728.482999999913  1.5362224435231312E-15
4730.110999999913  1.558272242957731E-15
4731.738999999912  1.558167697375107E-15
4733.366999999912  1.559799778418813E-15
4734.994999999912  1.5672993910030437E-15
4736.622999999911  1.5376636474917564E-15
4738.250999999911  1.5258798060164744E-15
4739.878999999911  1.5852157459706824E-15
4741.5069999999105  1.59744450206426E-15
4743.13499999991  1.5938600334968127E-15
4744.76299999991  1.578529683863471E-15
4746.39099999991  1.5564237349474414E-15
4748.018999999909  1.5806745412689862E-15
4749.646999999909  1.5777413647797581E-15
4751.274999999909  1.542251568896773E-15
4752.902999999908  1.5444863224095932E-15
4754.530999999908  1.574662326800955E-15
4756.158999999908  1.5678938037060469E-15
4757.7869999999075  1.5432327149591847E-15
4759.414999999907  1.5329040576151198E-15
4761.042999999907  1.5218451646639943E-15
4762.670999999907  1.532877916188058E-15
4764.298999999906  1.5236422910940586E-15
4765.926999999906  1.5043415978452793E-15
4767.554999999906  1.5201644434970096E-15
4769.182999999905  1.5008574574084402E-15
4770.810999999905  1.4976728319555109E-15
4772.438999999905  1.5252351013496487E-15
4774.0669999999045  1.5164775528985138E-15
4775.694999999904  1.514455433796852E-15
4777.322999999904  1.502413474962832E-15
4778.950999999904  1.4641243878724451E-15
4780.578999999903  1.4371101901839836E-15
4782.206999999903  1.4648454927930395E-15
4783.834999999903  1.4917521137763437E-15
4785.462999999902  1.4811073790845271E-15
4787.090999999902  1.4567778149333686E-15
4788.718999999902  1.432548917162998E-15
4790.3469999999015  1.4188705553732914E-15
4791.974999999901  1.4225907307484998E-15
4793.602999999901  1.4221345909495612E-15
4795.230999999901  1.390804641577194E-15
4796.8589999999  1.4059991362959568E-15
4798.4869999999  1.4171143689017028E-15
4800.1149999999  1.3817912805911338E-15
4801.742999999899  1.3743200514390103E-15
4803.370999999899  1.3773027280291738E-15
4804.998999999899  1.379540231551888E-15
4806.6269999998985  1.3770045458842319E-15
4808.254999999898  1.3571011145242734E-15
4809.882999999898  1.3464346533553333E-15
4811.510999999898  1.3588129154843974E-15
4813.138999999897  1.3688353608123039E-15
4814.766999999897  1.3442737002028049E-15
4816.394999999897  1.299742848903363E-15
4818.0229999998965  1.2812953320141281E-15
4819.650999999896  1.2787998839124618E-15
4821.278999999896  1.2600777896265015E-15
4822.906999999896  1.2701010922013129E-15
4824.534999999895  1.2596643297085518E-15
4826.162999999895  1.2477391020136438E-15
4827.790999999895  1.275152877440076E-15
4829.418999999894  1.2632337237176154E-15
4831.046999999894  1.2539298517025487E-15
4832.674999999894  1.2527283627026458E-15
4834.3029999998935  1.2289248054200722E-15
4835.930999999893  1.215507586864832E-15
4837.558999999893  1.2332317579187453E-15
4839.186999999893  1.2357233643812172E-15
4840.814999999892  1.1945270164207101E-15
4842.442999999892  1.1734491312129477E-15
4844.070999999892  1.1872556855230857E-15
4845.698999999891  1.1924963849061131E-15
4847.326999999891  1.1668207955623325E-15
4848.954999999891  1.1485731074473535E-15
4850.5829999998905  1.1636968769622317E-15
4852.21099999989  1.1706788357728196E-15
4853.83899999989  1.1522602261059341E-15
4855.46699999989  1.149568338141436E-15
4857.094999999889  1.1340717971070867E-15
4858.722999999889  1.0985916468650653E-15
4860.350999999889  1.085309671433319E-15
4861.978999999888  1.125877694785945E-15
4863.606999999888  1.169362875921075E-15
4865.234999999888  1.1515170907140828E-15
4866.8629999998875  1.11098776161369E-15
4868.490999999887  1.0938504126213609E-15
4870.118999999887  1.0593710929729924E-15
4871.746999999887  1.0463638717571459E-15
4873.374999999886  1.0713035060398883E-15
4875.002999999886  1.0817242212883514E-15
4876.630999999886  1.0482183855012501E-15
4878.258999999885  1.0512845057859196E-15
4879.886999999885  1.0718940526384007E-15
4881.514999999885  1.0636992257042637E-15
4883.1429999998845  1.0710710321087355E-15
4884.770999999884  1.0664193653105578E-15
4886.398999999884  1.0293293166440213E-15
4888.026999999884  9.998340043549027E-16
4889.654999999883  1.0056000475857965E-15
4891.282999999883  9.943203089857859E-16
4892.910999999883  9.677734912288482E-16
4894.538999999882  9.698484214720116E-16
4896.166999999882  1.002009172678317E-15
4897.794999999882  1.0100888067034203E-15
4899.4229999998815  9.985752553213973E-16
4901.050999999881  9.988759156561332E-16
4902.678999999881  1.0090048036911259E-15
4904.306999999881  1.0097538001460955E-15
4905.93499999988  1.005066985838103E-15
4907.56299999988  9.994845855132514E-16
4909.19099999988  9.8962125454142E-16
4910.818999999879  9.962012194470188E-16
4912.446999999879  9.947946527550402E-16
4914.074999999879  9.831112969534686E-16
4915.702999999879  9.79507561586145E-16
4917.330999999878  9.757562235649628E-16
4918.958999999878  9.869791425334245E-16
4920.586999999878  9.933546110170257E-16
4922.214999999877  9.76564228952425E-16
4923.842999999877  9.811004011479122E-16
4925.470999999877  9.994940761069551E-16
4927.0989999998765  1.0051392396632674E-15
4928.726999999876  1.003311716512257E-15
4930.354999999876  1.0201756219562196E-15
4931.982999999876  1.0115356278492369E-15
4933.610999999875  1.0105128887725261E-15
4935.238999999875  1.0294301143315637E-15
4936.866999999875  1.0141423403116966E-15
4938.494999999874  1.01603422660065E-15
4940.122999999874  1.0495174725469175E-15
4941.750999999874  1.0729100500763962E-15
4943.3789999998735  1.0608948273848102E-15
4945.006999999873  1.0527592728820159E-15
4946.634999999873  1.0706223169502492E-15
4948.262999999873  1.0743992921536072E-15
4949.890999999872  1.0383344371953934E-15
4951.518999999872  1.0546323528453524E-15
4953.146999999872  1.1004763608382248E-15
4954.774999999871  1.100866783153822E-15
4956.402999999871  1.0726364457444883E-15
4958.030999999871  1.077139414749248E-15
4959.6589999998705  1.0885069633619264E-15
4961.28699999987  1.0954365436609446E-15
4962.91499999987  1.1170732968745925E-15
4964.54299999987  1.1154015336323387E-15
4966.170999999869  1.0829794134165939E-15
4967.798999999869  1.0656294017509005E-15
4969.426999999869  1.0781812378799618E-15
4971.054999999868  1.0708713021070973E-15
4972.682999999868  1.0589801347639398E-15
4974.310999999868  1.0715862328503412E-15
4975.9389999998675  1.0941760903113905E-15
4977.566999999867  1.084897345001626E-15
4979.194999999867  1.060737170148781E-15
4980.822999999867  1.0589536681350284E-15
4982.450999999866  1.0712841812010864E-15
4984.078999999866  1.053960635782172E-15
4985.706999999866  1.0332634866380716E-15
4987.334999999865  1.0540374200611633E-15
4988.962999999865  1.0741484013963578E-15
4990.590999999865  1.0438204612365024E-15
4992.2189999998645  1.0691845348097397E-15
4993.846999999864  1.1045020060482357E-15
4995.474999999864  1.0858741418437396E-15
4997.102999999864  1.05883671415402E-15
4998.730999999863  1.0423855491187658E-15
5000.358999999863  1.0433017368252146E-15
5001.986999999863  1.048327072825306E-15
5003.614999999862  1.0467941851856158E-15
5005.242999999862  1.05665781592629E-15
5006.870999999862  1.0558119775162862E-15
5008.498999999862  1.058534477256391E-15
5010.126999999861  1.0924427137815037E-15
5011.754999999861  1.0925391605678043E-15
5013.382999999861  1.0723846704482742E-15
5015.01099999986  1.0487731896009006E-15
5016.63899999986  1.0330408834779893E-15
5018.26699999986  1.0460752650949127E-15
5019.8949999998595  1.0357881891530473E-15
5021.522999999859  1.0258787797499266E-15
5023.150999999859  1.052629951191351E-15
5024.778999999859  1.0624959679271989E-15
5026.406999999858  1.0584066823582318E-15
5028.034999999858  1.0656029749950523E-15
5029.662999999858  1.0817159185629624E-15
5031.290999999857  1.0784212777102715E-15
5032.918999999857  1.059317565883612E-15
5034.546999999857  1.040801596008927E-15
5036.1749999998565  1.0361032525011157E-15
5037.802999999856  1.0454469219850038E-15
5039.430999999856  1.0487483804014575E-15
5041.058999999856  1.0523899249729377E-15
5042.686999999855  1.057044606309939E-15
5044.314999999855  1.0525871190435745E-15
5045.942999999855  1.068950856774276E-15
5047.570999999854  1.0794642171277815E-15
5049.198999999854  1.0791157614626495E-15
5050.826999999854  1.0971914030584478E-15
5052.4549999998535  1.1245787141349472E-15
5054.082999999853  1.1281094286634263E-15
5055.710999999853  1.1142428042635222E-15
5057.338999999853  1.1171947631755847E-15
5058.966999999852  1.132827976635464E-15
5060.594999999852  1.125377014384545E-15
5062.222999999852  1.1091042194323032E-15
5063.850999999851  1.1184146373365635E-15
5065.478999999851  1.1352409867447867E-15
5067.106999999851  1.1559089392134056E-15
5068.7349999998505  1.1545788138919665E-15
5070.36299999985  1.1343096599905563E-15
5071.99099999985  1.1453170316396574E-15
5073.61899999985  1.1703738805193983E-15
5075.246999999849  1.17004793969988E-15
5076.874999999849  1.1512543078570964E-15
5078.502999999849  1.157120130934372E-15
5080.130999999848  1.1566760319574643E-15
5081.758999999848  1.159618010018835E-15
5083.386999999848  1.1553227219496046E-15
5085.0149999998475  1.123884436653053E-15
5086.642999999847  1.1575052548383078E-15
5088.270999999847  1.192198732685037E-15
5089.898999999847  1.1759065116587704E-15
5091.526999999846  1.1592075457389694E-15
5093.154999999846  1.1316203066871766E-15
5094.782999999846  1.1373168237444422E-15
5096.410999999845  1.1643811705602447E-15
5098.038999999845  1.15759959440357E-15
5099.666999999845  1.1665991163912649E-15
5101.294999999845  1.177066466363154E-15
5102.922999999844  1.1740133266389255E-15
5104.550999999844  1.1603786562263988E-15
5106.178999999844  1.140209827569529E-15
5107.806999999843  1.1584309057894656E-15
5109.434999999843  1.1722384591098253E-15
5111.062999999843  1.1413214738297644E-15
5112.6909999998425  1.1663057076716157E-15
5114.318999999842  1.1877100434797334E-15
5115.946999999842  1.159103975861884E-15
5117.574999999842  1.1137994417348767E-15
5119.202999999841  1.099427681447531E-15
5120.830999999841  1.0986811745631903E-15
5122.458999999841  1.0871614316142286E-15
5124.08699999984  1.0767772163873464E-15
5125.71499999984  1.0847396216785166E-15
5127.34299999984  1.0890813273283238E-15
5128.9709999998395  1.0942162021073E-15
5130.598999999839  1.1078394024052402E-15
5132.226999999839  1.1137634634710804E-15
5133.854999999839  1.106986735438969E-15
5135.482999999838  1.1070427403745589E-15
5137.110999999838  1.1064848219605299E-15
5138.738999999838  1.088201967049599E-15
5140.366999999837  1.0796278761235112E-15
5141.994999999837  1.092465137832288E-15
5143.622999999837  1.0971710954331006E-15
5145.2509999998365  1.0712446319007053E-15
5146.878999999836  1.049978550908263E-15
5148.506999999836  1.0342619837455988E-15
5150.134999999836  1.0445594264271553E-15
5151.762999999835  1.0765165735552518E-15
5153.390999999835  1.060291846505665E-15
5155.018999999835  1.0267836373097769E-15
5156.646999999834  1.0295732475076175E-15
5158.274999999834  1.0558716960374233E-15
5159.902999999834  1.0573660879016288E-15
5161.5309999998335  1.0329727784231698E-15
5163.158999999833  1.032251090983298E-15
5164.786999999833  1.0549451025169656E-15
5166.414999999833  1.0314941119774076E-15
5168.042999999832  1.0116864663401866E-15
5169.670999999832  1.0014198673184007E-15
5171.298999999832  9.999443886930774E-16
5172.926999999831  1.0220698038658307E-15
5174.554999999831  1.0206332226689377E-15
5176.182999999831  1.0128276269847052E-15
5177.8109999998305  1.0154826410474032E-15
5179.43899999983  1.0001245768977727E-15
5181.06699999983  9.89580972934543E-16
5182.69499999983  9.663041039175584E-16
5184.322999999829  9.492577793015216E-16
5185.950999999829  9.743902103994636E-16
5187.578999999829  9.867932530073318E-16
5189.206999999828  9.698398688670011E-16
5190.834999999828  9.604494907324309E-16
5192.462999999828  9.707895297375255E-16
5194.0909999998275  9.668863552489472E-16
5195.718999999827  9.540754079753054E-16
5197.346999999827  9.57710648951789E-16
5198.974999999827  9.814219129544728E-16
5200.602999999826  9.964985155747195E-16
5202.230999999826  9.920032634034636E-16
5203.858999999826  9.77261443800933E-16
5205.4869999998255  9.715560501307701E-16
5207.114999999825  9.803365728709353E-16
5208.742999999825  9.77328289929222E-16
5210.370999999825  9.781282293186893E-16
5211.998999999824  9.918418167819347E-16
5213.626999999824  9.799905148446594E-16
5215.254999999824  9.711390426044428E-16
5216.882999999823  9.6047566984762E-16
5218.510999999823  9.471863665117787E-16
5220.138999999823  9.597804383555373E-16
5221.7669999998225  9.853949186759292E-16
5223.394999999822  9.968378325732866E-16
5225.022999999822  9.854483195168454E-16
5226.650999999822  9.707064292847152E-16
5228.278999999821  9.81535814442867E-16
5229.906999999821  9.807955507498104E-16
5231.534999999821  9.66298959484908E-16
5233.16299999982  9.82947367329012E-16
5234.79099999982  1.0030113781421019E-15
5236.41899999982  9.921118836759198E-16
5238.0469999998195  9.733515436813102E-16
5239.674999999819  9.712588896475523E-16
5241.302999999819  9.546499762374998E-16
5242.930999999819  9.582817305528794E-16
5244.558999999818  9.78815433199169E-16
5246.186999999818  9.778254811237456E-16
5247.814999999818  9.71271081053468E-16
5249.442999999817  9.476726620746399E-16
5251.070999999817  9.379856632940647E-16
5252.698999999817  9.507359101140806E-16
5254.3269999998165  9.356377712898207E-16
5255.954999999816  9.361571173321461E-16
5257.582999999816  9.51477106267789E-16
5259.210999999816  9.48698793899262E-16
5260.838999999815  9.343208918372586E-16
5262.466999999815  9.36681469990587E-16
5264.094999999815  9.453666474850006E-16
5265.722999999814  9.330585307739367E-16
5267.350999999814  9.119511451306688E-16
5268.978999999814  9.410685309826998E-16
5270.6069999998135  9.811645184251681E-16
5272.234999999813  9.731963014893053E-16
5273.862999999813  9.384892038952578E-16
5275.490999999813  9.55663769388861E-16
5277.118999999812  9.566841779273358E-16
5278.746999999812  9.303892526661586E-16
5280.374999999812  9.563285163224054E-16
5282.002999999811  9.83968037360931E-16
5283.630999999811  9.729222307066179E-16
5285.258999999811  9.473829830114034E-16
5286.8869999998105  9.460289250210037E-16
5288.51499999981  9.557583586633015E-16
5290.14299999981  9.752401466549732E-16
5291.77099999981  9.74124969089127E-16
5293.398999999809  9.542581819925583E-16
5295.026999999809  9.62813747853117E-16
5296.654999999809  9.55859323649338E-16
5298.282999999808  9.562166431017283E-16
5299.910999999808  9.820917787258374E-16
5301.538999999808  9.569495936505765E-16
5303.166999999808  9.46288798300654E-16
5304.794999999807  9.6486535814108E-16
5306.422999999807  9.79016340718381E-16
5308.050999999807  9.757572721181562E-16
5309.678999999806  9.71400646306793E-16
5311.306999999806  9.77177630078705E-16
5312.934999999806  9.796850056019658E-16
5314.5629999998055  9.723494178902604E-16
5316.190999999805  9.836941742723035E-16
5317.818999999805  9.801411917437472E-16
5319.446999999805  9.773141573762736E-16
5321.074999999804  1.0131705410305448E-15
5322.702999999804  9.99820364420856E-16
5324.330999999804  1.0013618500373587E-15
5325.958999999803  1.0247850914941029E-15
5327.586999999803  1.0120700295528477E-15
5329.214999999803  9.9848669362512E-16
5330.8429999998025  9.993130933446433E-16
5332.470999999802  1.0018790653105422E-15
5334.098999999802  1.001470874435767E-15
5335.726999999802  1.0155247249975107E-15
5337.354999999801  1.0361419327116212E-15
5338.982999999801  1.0453908658151008E-15
5340.610999999801  1.0307591458390683E-15
5342.2389999998  1.0051705646852167E-15
5343.8669999998  1.0200719616299086E-15
5345.4949999998  1.0318247297355433E-15
5347.1229999997995  1.0202388366040074E-15
5348.750999999799  1.0536156041888926E-15
5350.378999999799  1.085313001103159E-15
5352.006999999799  1.0713995832099733E-15
5353.634999999798  1.0495154739972522E-15
5355.262999999798  1.07359332884948E-15
5356.890999999798  1.0728157786629517E-15
5358.518999999797  1.0645997051662781E-15
5360.146999999797  1.0774100346886465E-15
5361.774999999797  1.0880254543274875E-15
5363.4029999997965  1.0773977417868387E-15
5365.030999999796  1.0745050444347349E-15
5366.658999999796  1.0846067968125159E-15
5368.286999999796  1.085003505271383E-15
5369.914999999795  1.1000730596412118E-15
5371.542999999795  1.1143804137459586E-15
5373.170999999795  1.1079219925239614E-15
5374.798999999794  1.0963820250430674E-15
5376.426999999794  1.1115608087601457E-15
5378.054999999794  1.1191065900729669E-15
5379.6829999997935  1.1094800821350359E-15
5381.310999999793  1.1138526515624606E-15
5382.938999999793  1.1253981377514786E-15
5384.566999999793  1.1221319206953097E-15
5386.194999999792  1.1234170456797632E-15
5387.822999999792  1.1369672242146532E-15
5389.450999999792  1.1310102028776776E-15
5391.078999999791  1.140399318108839E-15
5392.706999999791  1.1404696968015824E-15
5394.334999999791  1.1376339859434066E-15
5395.962999999791  1.1704046493645272E-15
5397.59099999979  1.1916294219835759E-15
5399.21899999979  1.1987968194832802E-15
5400.84699999979  1.1858107591543388E-15
5402.474999999789  1.1631174230007043E-15
5404.102999999789  1.1820594755319784E-15
5405.730999999789  1.2044715083796213E-15
5407.3589999997885  1.2042103889204303E-15
5408.986999999788  1.201920112613751E-15
5410.614999999788  1.180572994938977E-15
5412.242999999788  1.1613004962144861E-15
5413.870999999787  1.18384265628642E-15
5415.498999999787  1.1928421511117252E-15
5417.126999999787  1.1902590382288786E-15
5418.754999999786  1.1990520231418043E-15
5420.382999999786  1.2161053915609632E-15
5422.010999999786  1.222243380647327E-15
5423.6389999997855  1.2328570502970156E-15
5425.266999999785  1.235753139286571E-15
5426.894999999785  1.2200365757375658E-15
5428.522999999785  1.1986864226833561E-15
5430.150999999784  1.2066479831634345E-15
5431.778999999784  1.2261449861639392E-15
5433.406999999784  1.2041029400843196E-15
5435.034999999783  1.1671929202203401E-15
5436.662999999783  1.1959074853194474E-15
5438.290999999783  1.215115510626169E-15
5439.9189999997825  1.2326970445963385E-15
5441.546999999782  1.2360758666760846E-15
5443.174999999782  1.2147077415238706E-15
5444.802999999782  1.1890127588393364E-15
5446.430999999781  1.1990101226343617E-15
5448.058999999781  1.2181102934793224E-15
5449.686999999781  1.2196424799544521E-15
5451.31499999978  1.2056223525242796E-15
5452.94299999978  1.215247376906889E-15
5454.57099999978  1.22015836176684E-15
5456.1989999997795  1.2325334858182812E-15
5457.826999999779  1.259071022047064E-15
5459.454999999779  1.217188490679269E-15
5461.082999999779  1.2073889177225699E-15
5462.710999999778  1.1928192660271723E-15
5464.338999999778  1.1714952807510724E-15
5465.966999999778  1.1951277485971856E-15
5467.594999999777  1.1985203083324535E-15
5469.222999999777  1.1699190423169417E-15
5470.850999999777  1.163328898248632E-15
5472.4789999997765  1.2008742262963802E-15
5474.106999999776  1.2233853935138077E-15
5475.734999999776  1.2057303749005589E-15
5477.362999999776  1.178607973930216E-15
5478.990999999775  1.1680776860045803E-15
5480.618999999775  1.1865715022706223E-15
5482.246999999775  1.1774166514038055E-15
5483.874999999774  1.1896434190317751E-15
5485.502999999774  1.2189085281600425E-15
5487.130999999774  1.2214831917792776E-15
5488.758999999774  1.1760074091946087E-15
5490.386999999773  1.1787017395810355E-15
5492.014999999773  1.1829883890189404E-15
5493.642999999773  1.1825336227473695E-15
5495.270999999772  1.208319749353938E-15
5496.898999999772  1.1864347783070834E-15
5498.526999999772  1.1584707137325594E-15
5500.1549999997715  1.1613073394259887E-15
5501.782999999771  1.1930763011978503E-15
5503.410999999771  1.164265709312678E-15
5505.038999999771  1.1917896300009857E-15
5506.66699999977  1.2098206226747848E-15
5508.29499999977  1.1598470189175521E-15
5509.92299999977  1.185065913003759E-15
5511.550999999769  1.2191383430923517E-15
5513.178999999769  1.2133704856373508E-15
5514.806999999769  1.1757491848988396E-15
5516.4349999997685  1.174763607412832E-15
5518.062999999768  1.1488076264619133E-15
5519.690999999768  1.1520763962614405E-15
5521.318999999768  1.3243141558444516E-15
5522.946999999767  1.5375026917631855E-15
5524.574999999767  1.2670509096699242E-15
5526.202999999767  1.1409812468975542E-15
5527.830999999766  1.1551596003644578E-15
5529.458999999766  1.1384082368051293E-15
5531.086999999766  1.156440532706244E-15
5532.7149999997655  1.1309358989665148E-15
5534.342999999765  1.1002438382771915E-15
5535.970999999765  1.10489900091704E-15
5537.598999999765  1.1264350320187232E-15
5539.226999999764  1.1444806672692853E-15
5540.854999999764  1.1454994399481143E-15
5542.482999999764  1.1197960117565036E-15
5544.110999999763  1.1194941333922678E-15
5545.738999999763  1.1114447696378187E-15
5547.366999999763  1.1106105667163549E-15
5548.9949999997625  1.1223979485389324E-15
5550.622999999762  1.104031100525622E-15
5552.250999999762  1.1086844939820078E-15
5553.878999999762  1.098516436124395E-15
5555.506999999761  1.1031187513791845E-15
5557.134999999761  1.0920001255876682E-15
5558.762999999761  1.1012610912625962E-15
5560.39099999976  1.0895285525191974E-15
5562.01899999976  1.0779743557285512E-15
5563.64699999976  1.0874219304757664E-15
5565.2749999997595  1.0771851900847666E-15
5566.902999999759  1.0949009036567601E-15
5568.530999999759  1.0926893626017502E-15
5570.158999999759  1.10430179019195E-15
5571.786999999758  1.1149692571780962E-15
5573.414999999758  1.0691370999995442E-15
5575.042999999758  1.0187217729165556E-15
5576.670999999757  1.0501169141428399E-15
5578.298999999757  1.0709171158446434E-15
5579.926999999757  1.1060964309871149E-15
5581.554999999757  1.0661026584990979E-15
5583.182999999756  1.0719783882405217E-15
5584.810999999756  1.0817094382102346E-15
5586.438999999756  1.0909463355422436E-15
5588.066999999755  1.0929669531735362E-15
5589.694999999755  1.0809756324074408E-15
5591.322999999755  1.087731967830815E-15
5592.9509999997545  1.0793661200936989E-15
5594.578999999754  1.100818856788268E-15
5596.206999999754  1.1081966604874765E-15
5597.834999999754  1.0944896272730674E-15
5599.462999999753  1.0856839054642508E-15
5601.090999999753  1.0986403782688063E-15
5602.718999999753  1.1194375321394891E-15
5604.346999999752  1.1040875377998307E-15
5605.974999999752  1.116551972512935E-15
5607.602999999752  1.0964915689981742E-15
5609.2309999997515  1.0872602465011043E-15
5610.858999999751  1.0973606560729376E-15
5612.486999999751  1.0983149191232487E-15
5614.114999999751  1.1012639531648987E-15
5615.74299999975  1.1150686343681489E-15
5617.37099999975  1.1173493040433366E-15
5618.99899999975  1.126967860058401E-15
5620.626999999749  1.1259294349976865E-15
5622.254999999749  1.1065677505807864E-15
5623.882999999749  1.109042966217811E-15
5625.5109999997485  1.1194836298013953E-15
5627.138999999748  1.113285532672756E-15
5628.766999999748  1.1163611924785566E-15
5630.394999999748  1.1254607731726262E-15
5632.022999999747  1.1226602547891216E-15
5633.650999999747  1.0950741645970596E-15
5635.278999999747  1.0856119872651344E-15
5636.906999999746  1.0994729170186112E-15
5638.534999999746  1.134054530113371E-15
5640.162999999746  1.128452137228708E-15
5641.7909999997455  1.1043131004713643E-15
5643.418999999745  1.0778436961339234E-15
5645.046999999745  1.0921850318898226E-15
5646.674999999745  1.0868729846774365E-15
5648.302999999744  1.0834664384219357E-15
5649.930999999744  1.0900987110276307E-15
5651.558999999744  1.0907664606793757E-15
5653.186999999743  1.0905530714663254E-15
5654.814999999743  1.0677831616539526E-15
5656.442999999743  1.0684448760400695E-15
5658.0709999997425  1.070791370515347E-15
5659.698999999742  1.07739320128068E-15
5661.326999999742  1.0698998756933714E-15
5662.954999999742  1.0538739970307167E-15
5664.582999999741  1.0593744662319101E-15
5666.210999999741  1.0570425486344795E-15
5667.838999999741  1.0433941495341696E-15
5669.46699999974  1.0626592359351344E-15
5671.09499999974  1.0576739438297518E-15
5672.72299999974  1.0466577858968687E-15
5674.3509999997395  1.0108900458919628E-15
5675.978999999739  1.0280922422261362E-15
5677.606999999739  1.0220410622106943E-15
5679.234999999739  1.0026855339012873E-15
5680.862999999738  9.97960055409911E-16
5682.490999999738  1.0100639591134842E-15
5684.118999999738  1.0055241750714517E-15
5685.746999999737  1.006693877902251E-15
5687.374999999737  1.0013579148259005E-15
5689.002999999737  9.8056889968748E-16
5690.630999999737  9.567518223314678E-16
5692.258999999736  9.371013432220775E-16
5693.886999999736  9.638129053118608E-16
5695.514999999736  9.609077749610585E-16
5697.142999999735  9.59098460857043E-16
5698.770999999735  9.580700346303246E-16
5700.398999999735  9.617284077372488E-16
5702.0269999997345  9.546386508233818E-16
5703.654999999734  9.55912107849999E-16
5705.282999999734  9.63431584776441E-16
5706.910999999734  9.39950247926972E-16
5708.538999999733  9.677867268401669E-16
5710.166999999733  9.428808486588437E-16
5711.794999999733  7.6591984029236315E-16
5713.422999999732  4.2244276522958087E-16
5715.050999999732  6.666697413410519E-16
5716.678999999732  9.244146075990572E-16
5718.3069999997315  9.214081683377064E-16
5719.934999999731  9.05903052168538E-16
5721.562999999731  8.992464146185653E-16
5723.190999999731  9.227460124054935E-16
5724.81899999973  9.374653738619296E-16
5726.44699999973  8.993859709691657E-16
5728.07499999973  8.9059092578214E-16
5729.702999999729  8.949382454872715E-16
5731.330999999729  9.044359431429363E-16
5732.958999999729  8.998565809346915E-16
5734.5869999997285  8.784641029916004E-16
5736.214999999728  8.990414426848657E-16
5737.842999999728  9.09732279033065E-16
5739.470999999728  8.831309465907633E-16
5741.098999999727  8.813151689108615E-16
5742.726999999727  9.027455265285607E-16
5744.354999999727  8.83519441817025E-16
5745.982999999726  8.759016926424398E-16
5747.610999999726  9.097412963596194E-16
5749.238999999726  9.05806935804276E-16
5750.8669999997255  8.763699678920069E-16
5752.494999999725  8.754538389385168E-16
5754.122999999725  8.625343686049457E-16
5755.750999999725  8.784758996856927E-16
5757.378999999724  9.119644742285624E-16
5759.006999999724  9.079998139508254E-16
5760.634999999724  9.07923291224037E-16
5762.262999999723  8.820990956364822E-16
5763.890999999723  8.955902028806271E-16
5765.518999999723  9.136063401231768E-16
5767.1469999997225  9.091511432003124E-16
5768.774999999722  9.253836096565097E-16
5770.402999999722  9.160116485914419E-16
5772.030999999722  9.08934490843857E-16
5773.658999999721  9.169790158013138E-16
5775.286999999721  8.99697942098768E-16
5776.914999999721  8.96494127250728E-16
5778.54299999972  9.067409797846467E-16
5780.17099999972  9.109135115054829E-16
5781.79899999972  9.13063337408142E-16
5783.42699999972  9.034243486320594E-16
5785.054999999719  8.920219457803798E-16
5786.682999999719  9.050189604856593E-16
5788.310999999719  9.143222230865554E-16
5789.938999999718  9.342542211476707E-16
5791.566999999718  9.176915218027312E-16
5793.194999999718  9.241026582010915E-16
5794.8229999997175  9.116571973029248E-16
5796.450999999717  9.170740330281887E-16
5798.078999999717  9.208621824392904E-16
5799.706999999717  9.21689779490436E-16
5801.334999999716  9.112152804199745E-16
5802.962999999716  8.980045833410048E-16
5804.590999999716  8.7620164576967415E-16
5806.218999999715  8.855893263524686E-16
5807.846999999715  9.024910583486305E-16
5809.474999999715  8.997527564137998E-16
5811.1029999997145  8.798140175854516E-16
5812.730999999714  8.928153181160266E-16
5814.358999999714  8.858528481098069E-16
5815.986999999714  8.546985482279089E-16
5817.614999999713  8.513189712843274E-16
5819.242999999713  8.354404898120859E-16
5820.870999999713  8.108973311833644E-16
5822.498999999712  8.407469699108623E-16
5824.126999999712  8.57793923835384E-16
5825.754999999712  8.510155807644421E-16
5827.3829999997115  8.49887195132937E-16
5829.010999999711  8.483045177028078E-16
5830.638999999711  7.17674792460647E-16
5832.266999999711  3.3739563684608457E-16
5833.89499999971  4.459382508528743E-16
5835.52299999971  1.0094237886982476E-15
5837.15099999971  9.75973523241267E-16
5838.778999999709  8.512026349450284E-16
5840.406999999709  8.385826960455512E-16
5842.034999999709  8.393109519092274E-16
5843.6629999997085  8.328221791429185E-16
5845.290999999708  8.309871994585614E-16
5846.918999999708  8.034551127234431E-16
5848.546999999708  7.997911830149844E-16
5850.174999999707  8.082884567069853E-16
5851.802999999707  8.206434858613254E-16
5853.430999999707  8.361900896232461E-16
5855.058999999706  8.113218805499066E-16
5856.686999999706  7.926579220819564E-16
5858.314999999706  7.896992298069894E-16
5859.9429999997055  7.917786058617275E-16
5861.570999999705  7.801920091777787E-16
5863.198999999705  7.886587102878447E-16
5864.826999999705  7.841641651348395E-16
5866.454999999704  7.663333961717283E-16
5868.082999999704  7.674372784967124E-16
5869.710999999704  7.784046421282035E-16
5871.338999999703  7.874716896414221E-16
5872.966999999703  7.811392605005467E-16
5874.594999999703  7.71923896291034E-16
5876.222999999703  7.574469715018944E-16
5877.850999999702  7.561078126385245E-16
5879.478999999702  7.50431961351281E-16
5881.106999999702  7.424396450658629E-16
5882.734999999701  7.351916684760109E-16
5884.362999999701  7.256720948796571E-16
5885.990999999701  7.148268765677862E-16
5887.6189999997005  7.168554276640862E-16
5889.2469999997  7.201547089722352E-16
5890.8749999997  6.855927620442554E-16
5892.5029999997  6.8527854268554475E-16
5894.130999999699  6.793751676171299E-16
5895.758999999699  6.476697149623458E-16
5897.386999999699  6.552057971681579E-16
5899.014999999698  6.90844568356372E-16
5900.642999999698  7.219192348228119E-16
5902.270999999698  6.875691884229281E-16
5903.8989999996975  6.899364241506649E-16
5905.526999999697  7.022313463154369E-16
5907.154999999697  6.947221206774288E-16
5908.782999999697  7.005114697121533E-16
5910.410999999696  6.893053321825142E-16
5912.038999999696  6.768905863771827E-16
5913.666999999696  6.682682713710283E-16
5915.294999999695  7.025664657958308E-16
5916.922999999695  6.876600694570391E-16
5918.550999999695  6.889054745543729E-16
5920.1789999996945  6.784451908226528E-16
5921.806999999694  6.814274741986576E-16
5923.434999999694  6.829281640111987E-16
5925.062999999694  6.889835087580149E-16
5926.690999999693  6.958275047503804E-16
5928.318999999693  7.177400415572307E-16
5929.946999999693  7.040117628715553E-16
5931.574999999692  6.799620004553942E-16
5933.202999999692  6.8980469309422765E-16
5934.830999999692  6.925573157064147E-16
5936.4589999996915  6.936488535469012E-16
5938.086999999691  7.000583229421867E-16
5939.714999999691  6.763806248274145E-16
5941.342999999691  6.728256022636198E-16
5942.97099999969  6.819755078562377E-16
5944.59899999969  6.688973985724817E-16
5946.22699999969  6.660131776823913E-16
5947.854999999689  6.512010405074818E-16
5949.482999999689  6.496940318768229E-16
5951.110999999689  6.614007834042942E-16
5952.7389999996885  6.870555454826108E-16
5954.366999999688  7.102531784716266E-16
5955.994999999688  6.96098709464382E-16
5957.622999999688  6.82768116669538E-16
5959.250999999687  6.7079479836425345E-16
5960.878999999687  6.802691294740008E-16
5962.506999999687  7.159408903450971E-16
5964.134999999686  7.173403644495791E-16
5965.762999999686  7.029518586724102E-16
5967.390999999686  6.90192875596747E-16
5969.018999999686  6.851319549447737E-16
5970.646999999685  6.771469409275995E-16
5972.274999999685  6.903476891092785E-16
5973.902999999685  6.736217351562975E-16
5975.530999999684  6.671912851090141E-16
5977.158999999684  6.853028630433257E-16
5978.786999999684  7.108279780611207E-16
5980.4149999996835  7.142777258050204E-16
5982.042999999683  7.136050013194371E-16
5983.670999999683  7.142914159622174E-16
5985.298999999683  7.066472720244036E-16
5986.926999999682  7.087124804268364E-16
5988.554999999682  6.967089040580579E-16
5990.182999999682  7.012734369396766E-16
5991.810999999681  7.04230054092383E-16
5993.438999999681  7.142534753642673E-16
5995.066999999681  7.076913603593078E-16
5996.6949999996805  7.051120645223342E-16
5998.32299999968  7.0003135668781515E-16
5999.95099999968  7.08441836304692E-16
6001.57899999968  7.217940852061719E-16
6003.206999999679  7.462937709578058E-16
6004.834999999679  7.395656389738753E-16
6006.462999999679  7.412962132485271E-16
6008.090999999678  7.357807707218367E-16
6009.718999999678  7.265529958289557E-16
6011.346999999678  7.228816248022092E-16
6012.9749999996775  7.196490720183132E-16
6014.602999999677  7.270645350752444E-16
6016.230999999677  7.401762095505368E-16
6017.858999999677  7.492964854485144E-16
6019.486999999676  7.521582835621161E-16
6021.114999999676  7.417290668968248E-16
6022.742999999676  7.687106946915855E-16
6024.370999999675  7.544139830511732E-16
6025.998999999675  7.624911138789773E-16
6027.626999999675  7.487048658750085E-16
6029.2549999996745  7.473203690429795E-16
6030.882999999674  7.473242473970369E-16
6032.510999999674  7.668179591296111E-16
6034.138999999674  7.759153503475172E-16
6035.766999999673  7.586013201005964E-16
6037.394999999673  7.507885819015531E-16
6039.022999999673  7.676149130242027E-16
6040.650999999672  7.479818716451815E-16
6042.278999999672  7.566351820617162E-16
6043.906999999672  7.840593009843108E-16
6045.5349999996715  7.564644441685653E-16
6047.162999999671  7.638031902619255E-16
6048.790999999671  7.680473944550531E-16
6050.418999999671  7.689642125044383E-16
6052.04699999967  7.800051506451976E-16
6053.67499999967  8.002302986532447E-16
6055.30299999967  7.906136288357967E-16
6056.930999999669  7.847569906692218E-16
6058.558999999669  7.771674829334753E-16
6060.186999999669  7.792666245281052E-16
6061.8149999996685  7.825751883551914E-16
6063.442999999668  7.758218357734335E-16
6065.070999999668  7.783105270492756E-16
6066.698999999668  8.354858529824909E-16
6068.326999999667  9.170234586386843E-16
6069.954999999667  6.463629809726183E-16
6071.582999999667  7.711005254494864E-16
6073.2109999996665  1.1449512325982496E-15
6074.838999999666  1.176275635810036E-15
6076.466999999666  4.00654641151076E-16
6078.094999999666  5.065589506634548E-16
6079.722999999665  1.074551808681301E-15
6081.350999999665  9.05815690635079E-16
6082.978999999665  8.327058130193935E-16
6084.606999999664  8.149542674749105E-16
6086.234999999664  8.097453107130617E-16
6087.862999999664  8.155960224849805E-16
6089.4909999996635  8.301724912869685E-16
6091.118999999663  7.984356027163224E-16
6092.746999999663  8.369969124705797E-16
6094.374999999663  8.370976521514213E-16
6096.002999999662  8.09655082163254E-16
6097.630999999662  8.226609440122955E-16
6099.258999999662  7.933846568897339E-16
6100.886999999661  7.955158973615925E-16
6102.514999999661  8.059813547369854E-16
6104.142999999661  7.930971970826921E-16
6105.7709999996605  8.16174011835951E-16
6107.39899999966  8.1953988664736E-16
6109.02699999966  8.022675134173367E-16
6110.65499999966  7.949924279643298E-16
6112.282999999659  8.237524784813045E-16
6113.910999999659  8.124193019760851E-16
6115.538999999659  8.070998564946142E-16
6117.166999999658  8.172481205970497E-16
6118.794999999658  8.145119518315968E-16
6120.422999999658  8.021878138762279E-16
6122.0509999996575  8.01373227887791E-16
6123.678999999657  8.730066115630576E-16
6125.306999999657  9.945936332173666E-16
6126.934999999657  8.873653668364322E-16
6128.562999999656  8.067678431095925E-16
6130.190999999656  7.778538514018571E-16
6131.818999999656  7.795977368264109E-16
6133.446999999655  7.942518944378213E-16
6135.074999999655  7.970484180907237E-16
6136.702999999655  7.937248890955332E-16
6138.3309999996545  7.821412251120816E-16
6139.958999999654  7.861423319204308E-16
6141.586999999654  8.088089506302299E-16
6143.214999999654  8.036966243802484E-16
6144.842999999653  7.838563415107212E-16
6146.470999999653  8.020792171161241E-16
6148.098999999653  7.917320768426714E-16
6149.726999999652  7.764715856816536E-16
6151.354999999652  7.879107847700049E-16
6152.982999999652  7.657011499515431E-16
6154.6109999996515  7.740661539076096E-16
6156.238999999651  7.809926408016177E-16
6157.866999999651  7.785951656537468E-16
6159.494999999651  7.888775766114139E-16
6161.12299999965  7.843386050484156E-16
6162.75099999965  7.730543803772076E-16
6164.37899999965  7.694287318130375E-16
6166.006999999649  7.412774002142651E-16
6167.634999999649  7.373643063537373E-16
6169.262999999649  7.655571739216615E-16
6170.890999999649  7.80419813867427E-16
6172.518999999648  7.535118594851628E-16
6174.146999999648  7.29949231913849E-16
6175.774999999648  7.426956515051194E-16
6177.402999999647  7.356933357082764E-16
6179.030999999647  7.546450160871307E-16
6180.658999999647  7.488508504631702E-16
6182.2869999996465  7.372751776529636E-16
6183.914999999646  7.286109787033279E-16
6185.542999999646  7.283157622230801E-16
6187.170999999646  7.362994209495262E-16
6188.798999999645  7.492277380172868E-16
6190.426999999645  7.303677549090397E-16
6192.054999999645  7.182953990860551E-16
6193.682999999644  7.288995717430439E-16
6195.310999999644  7.17950059408297E-16
6196.938999999644  7.214094636759595E-16
6198.5669999996435  7.229490238066193E-16
6200.194999999643  7.262945559557235E-16
6201.822999999643  7.066964785494758E-16
6203.450999999643  6.957263076276788E-16
6205.078999999642  7.175972807025255E-16
6206.706999999642  7.363991257946662E-16
6208.334999999642  7.190887953082311E-16
6209.962999999641  7.091734789810234E-16
6211.590999999641  6.908703180594354E-16
6213.218999999641  6.972780902647784E-16
6214.8469999996405  7.030112650973694E-16
6216.47499999964  6.93717926074685E-16
6218.10299999964  6.979454253079871E-16
6219.73099999964  6.855848156671905E-16
6221.358999999639  6.956696192368594E-16
6222.986999999639  7.065399507716548E-16
6224.614999999639  6.927231809648485E-16
6226.242999999638  6.854630857067885E-16
6227.870999999638  6.847118938599991E-16
6229.498999999638  6.898165102272906E-16
6231.1269999996375  6.694151103240116E-16
6232.754999999637  6.69382010152174E-16
6234.382999999637  6.793797714472094E-16
6236.010999999637  6.916467800894153E-16
6237.638999999636  6.910448273381593E-16
6239.266999999636  7.118802852986034E-16
6240.894999999636  7.080831242562772E-16
6242.522999999635  6.98306065309521E-16
6244.150999999635  6.913566801976858E-16
6245.778999999635  6.82663139614427E-16
6247.4069999996345  6.977261498064904E-16
6249.034999999634  6.842689755111253E-16
6250.662999999634  6.768468682296446E-16
6252.290999999634  6.81994660145289E-16
6253.918999999633  7.073446073656672E-16
6255.546999999633  7.046874812223752E-16
6257.174999999633  6.970668198322693E-16
6258.802999999632  6.935506672592114E-16
6260.430999999632  6.972630508701454E-16
6262.058999999632  7.064214704927121E-16
6263.686999999632  6.885144289841351E-16
6265.314999999631  6.957521276882085E-16
6266.942999999631  7.084190158014536E-16
6268.570999999631  7.065109335997203E-16
6270.19899999963  7.054324460487032E-16
6271.82699999963  7.065079806099154E-16
6273.45499999963  6.983567857617427E-16
6275.0829999996295  6.821163796653081E-16
6276.710999999629  6.565243111184278E-16
6278.338999999629  6.481906078048875E-16
6279.966999999629  6.532791708977084E-16
6281.594999999628  6.751494977646913E-16
6283.222999999628  6.918247295148567E-16
6284.850999999628  6.9785126871655275E-16
6286.478999999627  6.926156980562705E-16
6288.106999999627  7.086440071019428E-16
6289.734999999627  7.063616499666995E-16
6291.3629999996265  6.965447754247992E-16
6292.990999999626  7.0276790349851505E-16
6294.618999999626  6.75251390972804E-16
6296.246999999626  6.853003154923243E-16
6297.874999999625  7.206202153864778E-16
6299.502999999625  7.13128771968773E-16
6301.130999999625  7.189775352017517E-16
6302.758999999624  7.284466521378776E-16
6304.386999999624  7.086604601852401E-16
6306.014999999624  7.177087368209576E-16
6307.6429999996235  7.237436352180776E-16
6309.270999999623  7.210682717178417E-16
6310.898999999623  7.194185549032626E-16
6312.526999999623  7.1803698668229E-16
6314.154999999622  7.213662438319955E-16
6315.782999999622  7.088031943158398E-16
6317.410999999622  7.23319143856188E-16
6319.038999999621  7.335077541137055E-16
6320.666999999621  7.193478796150564E-16
6322.294999999621  7.113908266544444E-16
6323.9229999996205  7.23424585806783E-16
6325.55099999962  7.31356449972434E-16
6327.17899999962  7.249126804064751E-16
6328.80699999962  7.247275162008423E-16
6330.434999999619  7.395187730562979E-16
6332.062999999619  7.297797584571944E-16
6333.690999999619  7.170561765045423E-16
6335.318999999618  7.392759702051626E-16
6336.946999999618  7.542465129310879E-16
6338.574999999618  7.375157829001447E-16
6340.2029999996175  7.376843784722422E-16
6341.830999999617  7.478282454752213E-16
6343.458999999617  7.319365694049962E-16
6345.086999999617  7.120170804500168E-16
6346.714999999616  7.284497663620967E-16
6348.342999999616  7.368012593372508E-16
6349.970999999616  7.314250968250315E-16
6351.598999999615  7.342433748619665E-16
6353.226999999615  7.275298516497689E-16
6354.854999999615  7.303401262045765E-16
6356.482999999615  7.361418250660723E-16
6358.110999999614  7.406187610943913E-16
6359.738999999614  7.280362532526117E-16
6361.366999999614  7.181088351516287E-16
6362.994999999613  7.231059477268077E-16
6364.622999999613  7.213085270155297E-16
6366.250999999613  7.299034626958238E-16
6367.8789999996125  7.234938649603083E-16
6369.506999999612  7.33426918480293E-16
6371.134999999612  7.212539660081084E-16
6372.762999999612  6.937807535854839E-16
6374.390999999611  6.998948092897976E-16
6376.018999999611  7.051877560477967E-16
6377.646999999611  7.099159370151149E-16
6379.27499999961  7.05118270861662E-16
6380.90299999961  6.942628484688563E-16
6382.53099999961  6.857196142612897E-16
6384.1589999996095  6.714884726475039E-16
6385.786999999609  6.729182648240635E-16
6387.414999999609  7.001643536771269E-16
6389.042999999609  6.91077132605738E-16
6390.670999999608  6.80999835138134E-16
6392.298999999608  6.980907528562852E-16
6393.926999999608  6.945025088080957E-16
6395.554999999607  6.935354406347426E-16
6397.182999999607  6.857105857937714E-16
6398.810999999607  6.781957726660153E-16
6400.4389999996065  6.710934473679093E-16
6402.066999999606  6.665898970106158E-16
6403.694999999606  6.66545457191624E-16
6405.322999999606  6.752314672852962E-16
6406.950999999605  6.637812348632249E-16
6408.578999999605  6.663247842568339E-16
6410.206999999605  6.662226363571348E-16
6411.834999999604  6.552222775495594E-16
6413.462999999604  6.368025388142717E-16
6415.090999999604  6.565719215161521E-16
6416.7189999996035  6.514665072281753E-16
6418.346999999603  6.3639545926606075E-16
6419.974999999603  6.423754326711874E-16
6421.602999999603  6.46132306903314E-16
6423.230999999602  6.542448138424701E-16
6424.858999999602  6.534199385531943E-16
6426.486999999602  6.3367975013416E-16
6428.114999999601  6.270906381676943E-16
6429.742999999601  6.312548213481135E-16
6431.370999999601  6.382503498071553E-16
6432.9989999996005  6.235964225036051E-16
6434.6269999996  6.181428400947921E-16
6436.2549999996  6.32299427852672E-16
6437.8829999996  6.329328558051669E-16
6439.510999999599  6.359855186150349E-16
6441.138999999599  6.419331983808619E-16
6442.766999999599  6.424694938675769E-16
6444.394999999598  6.240384999035374E-16
6446.022999999598  6.306576677617826E-16
6447.650999999598  6.324797632616678E-16
6449.2789999995975  6.406796926452637E-16
6450.906999999597  6.553021998162676E-16
6452.534999999597  6.587586209848841E-16
6454.162999999597  6.483523746748061E-16
6455.790999999596  6.597305679077901E-16
6457.418999999596  6.59378193886122E-16
6459.046999999596  6.594169136018247E-16
6460.6749999995955  6.514303696608765E-16
6462.302999999595  6.467752142531681E-16
6463.930999999595  6.65296905257469E-16
6465.558999999595  6.587895327316605E-16
6467.186999999594  6.729717698864279E-16
6468.814999999594  6.973681628999927E-16
6470.442999999594  6.856105814040663E-16
6472.070999999593  6.696959056572128E-16
6473.698999999593  6.750388456519348E-16
6475.326999999593  6.619790295930309E-16
6476.9549999995925  6.887596679439045E-16
6478.582999999592  6.873231072680107E-16
6480.210999999592  6.925496943319998E-16
6481.838999999592  6.921083598712311E-16
6483.466999999591  6.966655334798076E-16
6485.094999999591  7.099787462265322E-16
6486.722999999591  7.190304912545062E-16
6488.35099999959  7.306426842534231E-16
6489.97899999959  7.359907161542686E-16
6491.60699999959  7.385297302403266E-16
6493.2349999995895  7.448783588379557E-16
6494.862999999589  7.258056260244511E-16
6496.490999999589  7.271915156760247E-16
6498.118999999589  7.479762451882988E-16
6499.746999999588  7.511133954107209E-16
6501.374999999588  7.788665777321555E-16
6503.002999999588  7.703858836079316E-16
6504.630999999587  7.6758973725158E-16
6506.258999999587  7.709224954328954E-16
6507.886999999587  7.802162894110653E-16
6509.5149999995865  7.847724294060354E-16
6511.142999999586  7.869763930797915E-16
6512.770999999586  7.828808303265692E-16
6514.398999999586  7.880337968587864E-16
6516.026999999585  7.787104697059451E-16
6517.654999999585  7.620695434599944E-16
6519.282999999585  7.842988168137543E-16
6520.910999999584  8.012981626765447E-16
6522.538999999584  8.038886277816669E-16
6524.166999999584  8.212849206122574E-16
6525.7949999995835  8.18832991518576E-16
6527.422999999583  8.217945882236506E-16
6529.050999999583  8.241775709697865E-16
6530.678999999583  8.1572890872566E-16
6532.306999999582  8.237472875106503E-16
6533.934999999582  8.286883331946545E-16
6535.562999999582  8.301086691633337E-16
6537.190999999581  8.267376974025496E-16
6538.818999999581  8.60078814593745E-16
6540.446999999581  8.713767809874556E-16
6542.0749999995805  8.657623298639459E-16
6543.70299999958  8.868852786904214E-16
6545.33099999958  8.705101057601235E-16
6546.95899999958  8.57197063578577E-16
6548.586999999579  8.53299030187932E-16
6550.214999999579  8.517576879296476E-16
6551.842999999579  8.362996396042395E-16
6553.470999999578  8.647461392301456E-16
6555.098999999578  8.631877676271554E-16
6556.726999999578  8.52544754946499E-16
6558.354999999578  8.652350459440813E-16
6559.982999999577  8.683896340388792E-16
6561.610999999577  8.678699548225322E-16
6563.238999999577  8.824976060276729E-16
6564.866999999576  8.7759538931368E-16
6566.494999999576  8.784593135108714E-16
6568.122999999576  8.900152161324107E-16
6569.7509999995755  8.968902875283075E-16
6571.378999999575  8.915240419880023E-16
6573.006999999575  8.804928087585759E-16
6574.634999999575  8.928003192697938E-16
6576.262999999574  8.833337444858219E-16
6577.890999999574  8.8743393413111E-16
6579.518999999574  8.774529299922464E-16
6581.146999999573  8.978269737100608E-16
6582.774999999573  8.881789628330227E-16
6584.402999999573  8.95816657087239E-16
6586.0309999995725  9.162473292451752E-16
6587.658999999572  9.05564777187865E-16
6589.286999999572  9.065860352959228E-16
6590.914999999572  9.176819201435782E-16
6592.542999999571  9.356772645655421E-16
6594.170999999571  9.337255373365195E-16
6595.798999999571  9.076781087869374E-16
6597.42699999957  9.093253126586697E-16
6599.05499999957  9.090477848000451E-16
6600.68299999957  9.257616582515706E-16
6602.3109999995695  9.30776913675176E-16
6603.938999999569  9.3230449532409E-16
6605.566999999569  9.063600244497782E-16
6607.194999999569  9.207156410028762E-16
6608.822999999568  9.064169839612747E-16
6610.450999999568  8.845004049309897E-16
6612.078999999568  9.187537745395E-16
6613.706999999567  9.192313483448043E-16
6615.334999999567  9.071338682518938E-16
6616.962999999567  9.279939017672147E-16
6618.5909999995665  9.232549457351232E-16
6620.218999999566  9.171375416258382E-16
6621.846999999566  9.162335749496865E-16
6623.474999999566  9.196511239362655E-16
6625.102999999565  9.02522841770089E-16
6626.730999999565  9.024640601880318E-16
6628.358999999565  8.993326050336631E-16
6629.986999999564  9.100286687758714E-16
6631.614999999564  8.993424736222884E-16
6633.242999999564  9.005643730775063E-16
6634.8709999995635  9.07035215405069E-16
6636.498999999563  8.893197543252445E-16
6638.126999999563  8.784610051888234E-16
6639.754999999563  8.771069787250423E-16
6641.382999999562  8.905403502126866E-16
6643.010999999562  8.912318116805642E-16
6644.638999999562  8.873864707591543E-16
6646.266999999561  8.926649230958873E-16
6647.894999999561  8.923847936281508E-16
6649.522999999561  8.74775703520139E-16
6651.150999999561  8.674127831833127E-16
6652.77899999956  8.669637254811345E-16
6654.40699999956  8.6961311903902165E-16
6656.03499999956  8.637301916842313E-16
6657.662999999559  8.698993816112551E-16
6659.290999999559  8.665980941946162E-16
6660.918999999559  8.641237628139923E-16
6662.5469999995585  8.681226468615966E-16
6664.174999999558  8.783000238887256E-16
6665.802999999558  8.791326651349435E-16
6667.430999999558  8.814104650612076E-16
6669.058999999557  8.723416368231239E-16
6670.686999999557  8.591312096479591E-16
6672.314999999557  8.58967778390344E-16
6673.942999999556  8.624140657955263E-16
6675.570999999556  8.895198321646733E-16
6677.198999999556  8.858432736582742E-16
6678.8269999995555  8.589894456349085E-16
6680.454999999555  8.632630278883772E-16
6682.082999999555  8.605886909446028E-16
6683.710999999555  8.598433116352412E-16
6685.338999999554  8.653610165494911E-16
6686.966999999554  8.532773249855826E-16
6688.594999999554  8.422417713215373E-16
6690.222999999553  8.408433877251938E-16
6691.850999999553  8.444153393100554E-16
6693.478999999553  8.52161675460886E-16
6695.1069999995525  8.510474927021145E-16
6696.734999999552  8.435067513053646E-16
6698.362999999552  8.473935674735583E-16
6699.990999999552  8.455169689607211E-16
6701.618999999551  8.480363486761233E-16
6703.246999999551  8.466011404299703E-16
6704.874999999551  8.39103826741714E-16
6706.50299999955  8.278527908438826E-16
6708.13099999955  8.173105915830328E-16
6709.75899999955  8.163935204795519E-16
6711.3869999995495  8.097387089341443E-16
6713.014999999549  8.269791929726391E-16
6714.642999999549  8.362633122022604E-16
6716.270999999549  8.324009639715361E-16
6717.898999999548  8.429435963612306E-16
6719.526999999548  8.554033815429345E-16
6721.154999999548  8.344816799930831E-16
6722.782999999547  8.360974055768054E-16
6724.410999999547  8.473386485584065E-16
6726.038999999547  8.353221150654955E-16
6727.6669999995465  8.300059363065889E-16
6729.294999999546  8.293204998366732E-16
6730.922999999546  8.405341520080889E-16
6732.550999999546  8.375833317132567E-16
6734.178999999545  8.31504705973592E-16
6735.806999999545  8.762051972049112E-16
6737.434999999545  9.938723985701946E-16
6739.062999999544  9.614908595108114E-16
6740.690999999544  8.450056127144116E-16
6742.318999999544  7.898470531839629E-16
6743.946999999544  7.507580043343319E-16
6745.574999999543  6.666679710345173E-16
6747.202999999543  6.73885321202145E-16
6748.830999999543  7.334733381066234E-16
6750.458999999542  8.19003285641929E-16
6752.086999999542  8.395976829241371E-16
6753.714999999542  8.139015142805628E-16
6755.3429999995415  8.124167115576561E-16
6756.970999999541  8.155340617561139E-16
6758.598999999541  8.904541923172315E-16
6760.226999999541  1.0759025800054892E-15
6761.85499999954  1.2472326216072338E-15
6763.48299999954  1.3208533177176814E-15
6765.11099999954  1.2915694813534683E-15
6766.738999999539  1.159968535286965E-15
6768.366999999539  9.392970070394916E-16
6769.994999999539  8.397839835773782E-16
6771.6229999995385  8.121051809908001E-16
6773.250999999538  8.026792046196071E-16
6774.878999999538  7.99294120081307E-16
6776.506999999538  7.900265960215049E-16
6778.134999999537  7.761078536893856E-16
6779.762999999537  7.98379104722863E-16
6781.390999999537  8.496900640290939E-16
6783.018999999536  9.084838518831672E-16
6784.646999999536  9.671374792823261E-16
6786.274999999536  9.51695199967104E-16
6787.9029999995355  8.81073158409545E-16
6789.530999999535  8.136047329885172E-16
6791.158999999535  7.873407964925309E-16
6792.786999999535  7.853428014703822E-16
6794.414999999534  7.753880372261743E-16
6796.042999999534  7.657588634030842E-16
6797.670999999534  7.64391770593296E-16
6799.298999999533  7.51514100915906E-16
6800.926999999533  7.205830627665855E-16
6802.554999999533  7.324171685887275E-16
6804.1829999995325  7.488370337774577E-16
6805.810999999532  7.568472801587763E-16
6807.438999999532  7.456890294382595E-16
6809.066999999532  7.476269223024343E-16
6810.694999999531  7.462087538977845E-16
6812.322999999531  7.47874027423826E-16
6813.950999999531  7.498176552886036E-16
6815.57899999953  7.5525066089674E-16
6817.20699999953  7.553591158170966E-16
6818.83499999953  7.311049975556581E-16
6820.4629999995295  7.301730863477823E-16
6822.090999999529  7.363418167143209E-16
6823.718999999529  7.282327609165995E-16
6825.346999999529  7.358978445090911E-16
6826.974999999528  7.407443234343912E-16
6828.602999999528  7.400627097411455E-16
6830.230999999528  7.126336530903537E-16
6831.858999999527  7.151605464761184E-16
6833.486999999527  7.354486348314106E-16
6835.114999999527  7.203409529495194E-16
6836.742999999527  7.135220928198618E-16
6838.370999999526  7.227034077528515E-16
6839.998999999526  7.230899819091787E-16
6841.626999999526  7.185316378732598E-16
6843.254999999525  7.26340060525166E-16
6844.882999999525  7.312187183626764E-16
6846.510999999525  7.294680224870747E-16
6848.1389999995245  7.175305376420792E-16
6849.766999999524  7.278514278879725E-16
6851.394999999524  7.300402699542418E-16
6853.022999999524  7.167702204666871E-16
6854.650999999523  7.101792048292863E-16
6856.278999999523  7.1037066011925045E-16
6857.906999999523  7.095647526786601E-16
6859.534999999522  6.872112979502443E-16
6861.162999999522  6.937638739165033E-16
6862.790999999522  6.980280737801113E-16
6864.4189999995215  6.687092985169424E-16
6866.046999999521  6.232057880478277E-16
6867.674999999521  5.23373248288744E-16
6869.302999999521  4.2789616688376327E-16
6870.93099999952  3.989842665510537E-16
6872.55899999952  4.093213767470911E-16
6874.18699999952  4.392075705048513E-16
6875.814999999519  4.677310311844416E-16
6877.442999999519  5.080059002192261E-16
6879.070999999519  5.564040196215466E-16
6880.6989999995185  5.976572008697387E-16
6882.326999999518  6.184903289533883E-16
6883.954999999518  6.142278415761126E-16
6885.582999999518  5.881375309094061E-16
6887.210999999517  5.683004505957606E-16
6888.838999999517  5.574688761463677E-16
6890.466999999517  5.538404483460989E-16
6892.094999999516  5.49600436021571E-16
6893.722999999516  5.475335660641128E-16
6895.350999999516  5.553393800455494E-16
6896.9789999995155  5.615935301085797E-16
6898.606999999515  5.689661283121146E-16
6900.234999999515  5.719273362233822E-16
6901.862999999515  5.694300923540751E-16
6903.490999999514  5.820174724646789E-16
6905.118999999514  5.99130098005357E-16
6906.746999999514  5.851039783009181E-16
6908.374999999513  5.852118604171253E-16
6910.002999999513  6.036504629762745E-16
6911.630999999513  6.038284813825042E-16
6913.2589999995125  6.009973442333107E-16
6914.886999999512  5.954164271431337E-16
6916.514999999512  6.132630225188136E-16
6918.142999999512  6.570631483881764E-16
6919.770999999511  6.889919776456709E-16
6921.398999999511  6.95814716426595E-16
6923.026999999511  6.968554224941495E-16
6924.65499999951  6.774267280990689E-16
6926.28299999951  6.368422758224399E-16
6927.91099999951  6.179516343716452E-16
6929.5389999995095  6.061364757678479E-16
6931.166999999509  5.899315440268129E-16
6932.794999999509  6.117649689536746E-16
6934.422999999509  6.360757081192634E-16
6936.050999999508  6.506826802700926E-16
6937.678999999508  6.60944166658546E-16
6939.306999999508  6.332453193580228E-16
6940.934999999507  5.839493412595027E-16
6942.562999999507  5.783783983926778E-16
6944.190999999507  5.983003872377257E-16
6945.818999999507  5.957505461966761E-16
6947.446999999506  5.848957297659791E-16
6949.074999999506  5.75850921086244E-16
6950.702999999506  5.816429530099433E-16
6952.330999999505  5.787193178496971E-16
6953.958999999505  5.488048766531512E-16
6955.586999999505  4.961817827733512E-16
6957.2149999995045  5.065972489821425E-16
6958.842999999504  5.57612098298694E-16
6960.470999999504  5.812728902505409E-16
6962.098999999504  6.279820715356032E-16
6963.726999999503  6.901766102846982E-16
6965.354999999503  7.080761151944959E-16
6966.982999999503  6.63711791987469E-16
6968.610999999502  6.231706662436624E-16
6970.238999999502  6.184547218654266E-16
6971.866999999502  6.015993506149599E-16
6973.4949999995015  5.966158765440694E-16
6975.122999999501  5.99217634987601E-16
6976.750999999501  6.04722772508418E-16
6978.378999999501  5.960598641296113E-16
6980.0069999995  6.003385861880466E-16
6981.6349999995  6.077784704821328E-16
6983.2629999995  5.964919607539855E-16
6984.890999999499  5.985511772085095E-16
6986.518999999499  5.844334947419243E-16
6988.146999999499  5.760095496883161E-16
6989.7749999994985  5.894807310262027E-16
6991.402999999498  5.809855139509055E-16
6993.030999999498  5.770101433152539E-16
6994.658999999498  5.809285065834474E-16
6996.286999999497  5.732070712239986E-16
6997.914999999497  5.773613565801321E-16
6999.542999999497  5.878640064089514E-16
7001.170999999496  5.783298797770574E-16
7002.798999999496  5.748666645173992E-16
7004.426999999496  5.714626247915854E-16
7006.0549999994955  5.87141709957861E-16
7007.682999999495  5.723885288493181E-16
7009.310999999495  5.564959229016385E-16
7010.938999999495  5.656170072737459E-16
7012.566999999494  5.748712851290137E-16
7014.194999999494  5.643935157289377E-16
7015.822999999494  5.502313384969576E-16
7017.450999999493  5.593196262336671E-16
7019.078999999493  5.6440281679308325E-16
7020.706999999493  5.706043406429424E-16
7022.3349999994925  5.696105516466571E-16
7023.962999999492  5.732389181715959E-16
7025.590999999492  5.611430049897684E-16
7027.218999999492  5.690186420080699E-16
7028.846999999491  5.742574725264771E-16
7030.474999999491  5.800796854778618E-16
7032.102999999491  5.986787566052645E-16
7033.73099999949  5.894641625623411E-16
7035.35899999949  5.772773690246318E-16
7036.98699999949  5.701858098773668E-16
7038.61499999949  5.727759393967332E-16
7040.242999999489  5.694103828101943E-16
7041.870999999489  5.594148969078641E-16
7043.498999999489  5.702716135099648E-16
7045.126999999488  5.762953311784075E-16
7046.754999999488  5.629095044034754E-16
7048.382999999488  5.608964744147332E-16
7050.0109999994875  5.64702522743972E-16
7051.638999999487  5.619670922687333E-16
7053.266999999487  5.602003322441403E-16
7054.894999999487  5.515983596785138E-16
7056.522999999486  5.575540345594688E-16
7058.150999999486  5.721833651286549E-16
7059.778999999486  5.729822480169206E-16
7061.406999999485  5.709278179139757E-16
7063.034999999485  5.751776854642455E-16
7064.662999999485  5.81453098559044E-16
7066.2909999994845  5.706617525180177E-16
7067.918999999484  5.574115801353987E-16
7069.546999999484  5.580643519519899E-16
7071.174999999484  5.662484754823703E-16
7072.802999999483  5.737824799388183E-16
7074.430999999483  5.701116928353525E-16
7076.058999999483  5.658897618100392E-16
7077.686999999482  5.674998526807417E-16
7079.314999999482  5.508645865111109E-16
7080.942999999482  5.55847924606733E-16
7082.5709999994815  5.724402797429083E-16
7084.198999999481  5.646892139799825E-16
7085.826999999481  5.546192768415413E-16
7087.454999999481  5.486469269783197E-16
7089.08299999948  5.574563194959299E-16
7090.71099999948  5.59466230945134E-16
7092.33899999948  5.485316976048327E-16
7093.966999999479  5.474201278134737E-16
7095.594999999479  5.454211455246553E-16
7097.222999999479  5.438436868833983E-16
7098.8509999994785  5.500217029063032E-16
7100.478999999478  5.462850489314824E-16
7102.106999999478  5.45272185863354E-16
7103.734999999478  5.493588458336555E-16
7105.362999999477  5.477959709145325E-16
7106.990999999477  5.582853357887691E-16
7108.618999999477  5.556893856187213E-16
7110.246999999476  5.545653937228305E-16
7111.874999999476  5.735704383950056E-16
7113.502999999476  5.721531849107509E-16
7115.1309999994755  5.589836078600067E-16
7116.758999999475  5.61838428848811E-16
7118.386999999475  5.664217991471046E-16
7120.014999999475  5.702444827059457E-16
7121.642999999474  5.863573887278492E-16
7123.270999999474  6.776166139272767E-16
7124.898999999474  6.736649046374404E-16
7126.526999999473  5.796182726032448E-16
7128.154999999473  5.416289889310036E-16
7129.782999999473  5.034028170361576E-16
7131.410999999473  4.280799496029156E-16
7133.038999999472  3.964765912558005E-16
7134.666999999472  5.006446724428312E-16
7136.294999999472  5.693349377718157E-16
7137.922999999471  5.736705030312037E-16
7139.550999999471  5.813715162674438E-16
7141.178999999471  5.69642942057569E-16
7142.8069999994705  5.557063095084241E-16
7144.43499999947  5.545596300945915E-16
7146.06299999947  5.622560952993255E-16
7147.69099999947  5.554418403957908E-16
7149.318999999469  5.408746780026947E-16
7150.946999999469  5.458838077023791E-16
7152.574999999469  5.635726556586093E-16
7154.202999999468  5.633012094507608E-16
7155.830999999468  5.63238229834963E-16
7157.458999999468  5.692542317135978E-16
7159.0869999994675  5.482287923563425E-16
7160.714999999467  5.335126986067957E-16
7162.342999999467  5.461741035518412E-16
7163.970999999467  5.400566137797666E-16
7165.598999999466  5.201575468058972E-16
7167.226999999466  5.005500775984396E-16
7168.854999999466  4.99595772062026E-16
7170.482999999465  4.782839481962379E-16
7172.110999999465  4.554660070702134E-16
7173.738999999465  4.4298463813157235E-16
7175.3669999994645  4.4264851138379483E-16
7176.994999999464  4.464453771744842E-16
7178.622999999464  4.52598384099801E-16
7180.250999999464  4.677247366674518E-16
7181.878999999463  4.783624883048509E-16
7183.506999999463  4.557043281114478E-16
7185.134999999463  4.255808368499805E-16
7186.762999999462  4.2495755290789804E-16
7188.390999999462  4.409268818587135E-16
7190.018999999462  4.506384099907941E-16
7191.6469999994615  4.468424504277527E-16
7193.274999999461  4.3414808908690407E-16
7194.902999999461  4.321844316799575E-16
7196.530999999461  4.408751985030241E-16
7198.15899999946  4.446434099768651E-16
7199.78699999946  4.399020281701858E-16
7201.41499999946  4.3360940261785786E-16
7203.042999999459  4.435514972248602E-16
7204.670999999459  4.533519537110471E-16
7206.298999999459  4.5765949117911495E-16
7207.9269999994585  4.882523393324469E-16
7209.554999999458  5.144969605431729E-16
7211.182999999458  5.274305424039523E-16
7212.810999999458  5.365915075911766E-16
7214.438999999457  5.307634419353087E-16
7216.066999999457  5.382556391102716E-16
7217.694999999457  5.298698286268575E-16
7219.322999999456  5.291270856367939E-16
7220.950999999456  5.318888417629411E-16
7222.578999999456  5.544056542590914E-16
7224.206999999456  5.362568851708886E-16
7225.834999999455  5.256126263122991E-16
7227.462999999455  5.328958980811798E-16
7229.090999999455  5.268378345059242E-16
7230.718999999454  5.138587561231331E-16
7232.346999999454  4.884262068923399E-16
7233.974999999454  4.620332016250647E-16
7235.6029999994535  4.552253548154056E-16
7237.230999999453  4.666421806612312E-16
7238.858999999453  4.76697618385111E-16
7240.486999999453  4.8820570123879175E-16
7242.114999999452  4.820638033409639E-16
7243.742999999452  4.755061941839322E-16
7245.370999999452  4.845073446752543E-16
7246.998999999451  4.937661131762442E-16
7248.626999999451  4.916465149008386E-16
7250.254999999451  4.829548898594021E-16
7251.8829999994505  4.733779803314693E-16
7253.51099999945  4.60545159169139E-16
7255.13899999945  4.674084319355377E-16
7256.76699999945  4.870039298489689E-16
7258.394999999449  5.012826329127574E-16
7260.022999999449  4.935825640779034E-16
7261.650999999449  4.82433617860259E-16
7263.278999999448  4.733542067178456E-16
7264.906999999448  4.7125714257494E-16
7266.534999999448  4.735289564931459E-16
7268.1629999994475  4.803009296206358E-16
7269.790999999447  5.037689327194038E-16
7271.418999999447  5.078603468389011E-16
7273.046999999447  4.970564648500439E-16
7274.674999999446  4.700282405446641E-16
7276.302999999446  4.636253646856942E-16
7277.930999999446  4.480669132377636E-16
7279.558999999445  4.67955258275585E-16
7281.186999999445  5.101192229756634E-16
7282.814999999445  5.099123782895115E-16
7284.4429999994445  5.14496938009398E-16
7286.070999999444  5.213467370681358E-16
7287.698999999444  5.04278705160309E-16
7289.326999999444  4.641668516835796E-16
7290.954999999443  4.559879688651517E-16
7292.582999999443  4.66131104069403E-16
7294.210999999443  4.785257845198078E-16
7295.838999999442  4.908951162027622E-16
7297.466999999442  5.104753846719822E-16
7299.094999999442  5.292706225861824E-16
7300.7229999994415  4.99298472560629E-16
7302.350999999441  4.572369754228731E-16
7303.978999999441  4.609980841525516E-16
7305.606999999441  4.783954541337256E-16
7307.23499999944  4.876490120074579E-16
7308.86299999944  4.954985894295993E-16
7310.49099999944  4.810449889964225E-16
7312.118999999439  4.762279655136044E-16
7313.746999999439  4.920876112255654E-16
7315.374999999439  4.899750117352211E-16
7317.0029999994385  4.851962850262957E-16
7318.630999999438  4.909939332820814E-16
7320.258999999438  4.968557994828856E-16
7321.886999999438  5.258048128453954E-16
7323.514999999437  5.556109849287968E-16
7325.142999999437  5.496311356426081E-16
7326.770999999437  5.386450413440945E-16
7328.3989999994365  5.197632056139518E-16
7330.026999999436  5.14799624531933E-16
7331.654999999436  5.195455568409281E-16
7333.282999999436  5.290250964727422E-16
7334.910999999435  5.287497957125378E-16
7336.538999999435  5.382208497797518E-16
7338.166999999435  5.547819373114391E-16
7339.794999999434  5.492133278469996E-16
7341.422999999434  5.520911565255698E-16
7343.050999999434  5.480472387934223E-16
7344.6789999994335  5.374703974019712E-16
7346.306999999433  5.203638441978409E-16
7347.934999999433  5.355327887316387E-16
7349.562999999433  5.480964173541473E-16
7351.190999999432  5.369209059979642E-16
7352.818999999432  5.34792971875099E-16
7354.446999999432  5.429120770819204E-16
7356.074999999431  5.466039312891028E-16
7357.702999999431  5.451234914444762E-16
7359.330999999431  5.507779506025038E-16
7360.9589999994305  5.518811661407198E-16
7362.58699999943  5.53286211725134E-16
7364.21499999943  5.50457079105888E-16
7365.84299999943  5.464712778013394E-16
7367.470999999429  5.658671347007462E-16
7369.098999999429  5.832984180525985E-16
7370.726999999429  5.7744528616272E-16
7372.354999999428  5.617596788607296E-16
7373.982999999428  5.624409206505041E-16
7375.610999999428  5.854371988139308E-16
7377.2389999994275  5.972733880899971E-16
7378.866999999427  5.764662788807805E-16
7380.494999999427  5.725807894188161E-16
7382.122999999427  6.27598538056379E-16
7383.750999999426  7.317669845172615E-16
7385.378999999426  6.748302003047599E-16
7387.006999999426  5.602231508467022E-16
7388.634999999425  5.641856546470047E-16
7390.262999999425  5.72163511328427E-16
7391.890999999425  5.87414441635601E-16
7393.5189999994245  5.840729405953388E-16
7395.146999999424  5.7389797163342445E-16
7396.774999999424  5.722665307531317E-16
7398.402999999424  5.607059165051141E-16
7400.030999999423  5.573514679352505E-16
7401.658999999423  5.73671427688684E-16
7403.286999999423  5.817825092968374E-16
7404.914999999422  5.832881781787357E-16
7406.542999999422  5.850367565147673E-16
7408.170999999422  5.920651389423914E-16
7409.7989999994215  5.867887800180805E-16
7411.426999999421  5.909163643045254E-16
7413.054999999421  6.051199803076167E-16
7414.682999999421  6.056894363822497E-16
7416.31099999942  5.986455916113701E-16
7417.93899999942  5.891482100320802E-16
7419.56699999942  5.946607221408337E-16
7421.194999999419  6.055693724410986E-16
7422.822999999419  6.036718426877914E-16
7424.450999999419  6.098034370154252E-16
7426.078999999419  6.115989237876609E-16
7427.706999999418  6.229119878059309E-16
7429.334999999418  6.153271640578036E-16
7430.962999999418  6.118952070933567E-16
7432.590999999417  6.157004043393979E-16
7434.218999999417  6.197480794082607E-16
7435.846999999417  6.176776343644683E-16
7437.4749999994165  6.274238556720272E-16
7439.102999999416  6.15207226664401E-16
7440.730999999416  6.005174621673698E-16
7442.358999999416  6.105954850505451E-16
7443.986999999415  6.16793086457483E-16
7445.614999999415  6.071445648707171E-16
7447.242999999415  6.177191941769436E-16
7448.870999999414  6.183488857251812E-16
7450.498999999414  6.092912540110765E-16
7452.126999999414  6.225232565054431E-16
7453.7549999994135  6.335127495442774E-16
7455.382999999413  6.343287108032287E-16
7457.010999999413  6.200070949727389E-16
7458.638999999413  6.185551996491206E-16
7460.266999999412  6.258177040440116E-16
7461.894999999412  6.260972058621826E-16
7463.522999999412  6.156689663676574E-16
7465.150999999411  6.113567256913452E-16
7466.778999999411  6.234849741092166E-16
7468.406999999411  6.202830384587742E-16
7470.0349999994105  6.269118761301769E-16
7471.66299999941  6.358858772237949E-16
7473.29099999941  6.296084216282404E-16
7474.91899999941  6.279761005862355E-16
7476.546999999409  6.3787797917185835E-16
7478.174999999409  6.320715910958774E-16
7479.802999999409  6.38195191779711E-16
7481.430999999408  6.435076452737493E-16
7483.058999999408  6.382423607386522E-16
7484.686999999408  6.37078690549086E-16
7486.3149999994075  6.404346716109078E-16
7487.942999999407  6.254590387060661E-16
7489.570999999407  6.177042949517434E-16
7491.198999999407  6.352657650253536E-16
7492.826999999406  6.563887042679913E-16
7494.454999999406  6.459365085473682E-16
7496.082999999406  6.473093577770189E-16
7497.710999999405  6.400863467367062E-16
7499.338999999405  6.316953267219072E-16
7500.966999999405  6.366075519686523E-16
7502.5949999994045  6.372093459087578E-16
7504.222999999404  6.387446290398486E-16
7505.850999999404  6.45891113745588E-16
7507.478999999404  6.406865483624519E-16
7509.106999999403  6.456613773320022E-16
7510.734999999403  6.468358979176266E-16
7512.362999999403  6.3348119416473E-16
7513.990999999402  6.148797892538233E-16
7515.618999999402  5.40949893365487E-16
7517.246999999402  4.905483032074433E-16
7518.874999999402  5.86611516100957E-16
7520.502999999401  6.662625569709233E-16
7522.130999999401  7.026063821640845E-16
7523.758999999401  7.048643595251623E-16
7525.3869999994  6.515052865383145E-16
7527.0149999994  6.349605521791246E-16
7528.6429999994  6.535165170461488E-16
7530.2709999993995  6.567545579198817E-16
7531.898999999399  6.516974097209079E-16
7533.526999999399  6.394022044232712E-16
7535.154999999399  6.434412786503876E-16
7536.782999999398  6.289858800856077E-16
7538.410999999398  6.260165140214041E-16
7540.038999999398  6.345178838219417E-16
7541.666999999397  6.363650826231726E-16
7543.294999999397  6.360982685404181E-16
7544.922999999397  6.325366694382409E-16
7546.5509999993965  6.229289794095767E-16
7548.178999999396  6.243992562815142E-16
7549.806999999396  6.233796512202537E-16
7551.434999999396  6.1209258010172685E-16
7553.062999999395  6.22120703187589E-16
7554.690999999395  6.433289763716082E-16
7556.318999999395  6.382360908767474E-16
7557.946999999394  6.32516342320782E-16
7559.574999999394  6.386402788117662E-16
7561.202999999394  6.509827641455013E-16
7562.8309999993935  6.584952431668905E-16
7564.458999999393  6.505091627976807E-16
7566.086999999393  6.418243451997573E-16
7567.714999999393  6.470520962127388E-16
7569.342999999392  6.473363831497282E-16
7570.970999999392  6.416269215702133E-16
7572.598999999392  6.449978317423339E-16
7574.226999999391  6.603772029348875E-16
7575.854999999391  6.318416713983006E-16
7577.482999999391  6.278347030730025E-16
7579.1109999993905  6.567287223908684E-16
7580.73899999939  6.525012594913625E-16
7582.36699999939  6.221520781372283E-16
7583.99499999939  6.213571114351653E-16
7585.622999999389  6.271144029154181E-16
7587.250999999389  6.282573848794247E-16
7588.878999999389  6.419374981163045E-16
7590.506999999388  6.246792416484821E-16
7592.134999999388  5.604072018074642E-16
7593.762999999388  4.521223784716115E-16
7595.3909999993875  3.235679997476655E-16
7597.018999999387  2.1445054948078116E-16
7598.646999999387  1.5133730447298814E-16
7600.274999999387  1.1194482454498175E-16
7601.902999999386  8.338371485235633E-17
7603.530999999386  6.634556051469991E-17
7605.158999999386  5.4323070631029464E-17
7606.786999999385  5.63321862952942E-17
7608.414999999385  6.380002845102701E-17
7610.042999999385  7.95879169712509E-17
7611.670999999385  1.0980432634132886E-16
7613.298999999384  1.5344753674888472E-16
7614.926999999384  2.261008233538429E-16
7616.554999999384  3.187740250351381E-16
7618.182999999383  3.918609869104461E-16
7619.810999999383  4.1652530056668345E-16
7621.438999999383  3.840594411564879E-16
7623.0669999993825  3.106230532135698E-16
7624.694999999382  2.488434000743949E-16
7626.322999999382  2.182867386350427E-16
7627.950999999382  2.067192905025898E-16
7629.578999999381  2.0122808621397027E-16
7631.206999999381  2.1551816971232213E-16
7632.834999999381  2.260087171628071E-16
7634.46299999938  2.1976795789956642E-16
7636.09099999938  2.385081658693527E-16
7637.71899999938  2.468008035266609E-16
7639.3469999993795  2.562938227358409E-16
7640.974999999379  2.7547515299065677E-16
7642.602999999379  2.81700207689876E-16
7644.230999999379  2.9756962821414946E-16
7645.858999999378  3.2372651627642593E-16
7647.486999999378  3.261142744877828E-16
7649.114999999378  3.3622418766907715E-16
7650.742999999377  3.5253998300933377E-16
7652.370999999377  3.6169517829703895E-16
7653.998999999377  3.798183532404207E-16
7655.6269999993765  4.0645424862123567E-16
7657.254999999376  4.2389756659197745E-16
7658.882999999376  4.317902973597174E-16
7660.510999999376  4.609980298463255E-16
7662.138999999375  4.658392313719941E-16
7663.766999999375  4.6022440898073275E-16
7665.394999999375  4.650510028800478E-16
7667.022999999374  4.748911031083456E-16
7668.650999999374  4.935371239493132E-16
7670.278999999374  4.999929019455432E-16
7671.9069999993735  5.039820562601723E-16
7673.534999999373  5.098259979794983E-16
7675.162999999373  5.335404887883259E-16
7676.790999999373  5.394076505118175E-16
7678.418999999372  5.486469769718922E-16
7680.046999999372  5.533657054787878E-16
7681.674999999372  5.514244914091245E-16
7683.302999999371  5.444210602126051E-16
7684.930999999371  5.328836470089037E-16
7686.558999999371  5.380232646222663E-16
7688.1869999993705  5.420928344514644E-16
7689.81499999937  5.372506381257707E-16
7691.44299999937  5.379004073912137E-16
7693.07099999937  5.374169802693024E-16
7694.698999999369  5.36831025017888E-16
7696.326999999369  5.415011858818111E-16
7697.954999999369  5.433111063793017E-16
7699.582999999368  5.498827840115558E-16
7701.210999999368  5.394569712066214E-16
7702.838999999368  5.304187929486698E-16
7704.4669999993675  5.350587084813628E-16
7706.094999999367  5.342152562567E-16
7707.722999999367  5.447008024124586E-16
7709.350999999367  5.25459093398257E-16
7710.978999999366  5.21098132746494E-16
7712.606999999366  5.202381486728337E-16
7714.234999999366  5.102017053160965E-16
7715.8629999993655  5.283301895871742E-16
7717.490999999365  5.389140624548448E-16
7719.118999999365  5.304780579849236E-16
7720.746999999365  5.18495937858572E-16
7722.374999999364  5.261539946635419E-16
7724.002999999364  5.3488218971745125E-16
7725.630999999364  5.299488656945114E-16
7727.258999999363  5.225052540178214E-16
7728.886999999363  5.182581243605512E-16
7730.514999999363  5.047253228875176E-16
7732.1429999993625  5.062845499594004E-16
7733.770999999362  5.01789793638808E-16
7735.398999999362  4.966490171953198E-16
7737.026999999362  4.851736494344594E-16
7738.654999999361  4.807784137823642E-16
7740.282999999361  4.964583196912757E-16
7741.910999999361  4.83363381896354E-16
7743.53899999936  4.76473829162584E-16
7745.16699999936  4.822196384080635E-16
7746.79499999936  4.863301512444148E-16
7748.4229999993595  4.696907208818555E-16
7750.050999999359  4.600209648185351E-16
7751.678999999359  4.669740355588325E-16
7753.306999999359  4.781884357960823E-16
7754.934999999358  4.757666515388719E-16
7756.562999999358  4.663610372719E-16
7758.190999999358  4.795317179886092E-16
7759.818999999357  4.731027464693352E-16
7761.446999999357  4.624751635796673E-16
7763.074999999357  4.647187710931788E-16
7764.7029999993565  4.714180813286317E-16
7766.330999999356  4.701672844719711E-16
7767.958999999356  4.644044708080259E-16
7769.586999999356  4.769595338470978E-16
7771.214999999355  4.686297746769452E-16
7772.842999999355  4.700456733873985E-16
7774.470999999355  4.734251724350718E-16
7776.098999999354  4.528317328530155E-16
7777.726999999354  4.56693923865082E-16
7779.354999999354  4.668338678243739E-16
7780.9829999993535  4.5670778669818125E-16
7782.610999999353  4.537359961951799E-16
7784.238999999353  4.506392475669392E-16
7785.866999999353  4.461851104506213E-16
7787.494999999352  4.448804750505831E-16
7789.122999999352  4.3359477392543403E-16
7790.750999999352  4.3255900957063923E-16
7792.378999999351  4.406460623125915E-16
7794.006999999351  4.331161777657684E-16
7795.634999999351  4.378186763524847E-16
7797.2629999993505  4.3500433830695656E-16
7798.89099999935  4.3925853554187983E-16
7800.51899999935  4.373516271592047E-16
7802.14699999935  4.2655855870324514E-16
7803.774999999349  4.2362520087368063E-16
7805.402999999349  4.2835241113347194E-16
7807.030999999349  4.3644613438337384E-16
7808.658999999348  4.3233603589611287E-16
7810.286999999348  4.1979526644233085E-16
7811.914999999348  4.2966285128125353E-16
7813.542999999348  4.3987373911553034E-16
7815.170999999347  4.2809012424882465E-16
7816.798999999347  4.2589758771186676E-16
7818.426999999347  4.3389817193128315E-16
7820.054999999346  4.3567179909500487E-16
7821.682999999346  4.392690677028461E-16
7823.310999999346  4.3313506127144876E-16
7824.9389999993455  4.268135204793021E-16
7826.566999999345  4.4135999918882157E-16
7828.194999999345  4.3132063116243857E-16
7829.822999999345  4.2175352761088156E-16
7831.450999999344  4.263723649412659E-16
7833.078999999344  4.353412583595022E-16
7834.706999999344  4.3173596788475495E-16
7836.334999999343  4.346664421184252E-16
7837.962999999343  4.348463679570121E-16
7839.590999999343  4.289805154095807E-16
7841.2189999993425  4.319493124727906E-16
7842.846999999342  4.456053197057732E-16
7844.474999999342  4.502039983116605E-16
7846.102999999342  4.474059846051586E-16
7847.730999999341  4.512861110361305E-16
7849.358999999341  4.438211957434996E-16
7850.986999999341  4.217108485868569E-16
7852.61499999934  4.247595541486687E-16
7854.24299999934  4.3431148478210807E-16
7855.87099999934  4.2712192635984945E-16
7857.4989999993395  4.1675827419748865E-16
7859.126999999339  4.1331263119338436E-16
7860.754999999339  4.163534389416327E-16
7862.382999999339  4.193846599789152E-16
7864.010999999338  4.1761724785737536E-16
7865.638999999338  4.2561237317630134E-16
7867.266999999338  4.369786602652464E-16
7868.894999999337  4.3872186872542463E-16
7870.522999999337  4.112036925190119E-16
7872.150999999337  4.1167807299788696E-16
7873.7789999993365  4.317344588542258E-16
7875.406999999336  4.2750382036016135E-16
7877.034999999336  4.235811847694613E-16
7878.662999999336  4.20465401617647E-16
7880.290999999335  4.283768686494297E-16
7881.918999999335  4.2834291579909563E-16
7883.546999999335  4.4002363989180115E-16
7885.174999999334  4.49581584754595E-16
7886.802999999334  4.532462962631648E-16
7888.430999999334  4.392038308138276E-16
7890.0589999993335  4.3021221832801803E-16
7891.686999999333  4.285664149315767E-16
7893.314999999333  4.3345953006897527E-16
7894.942999999333  4.3892304847887776E-16
7896.570999999332  4.3605396157073865E-16
7898.198999999332  4.4048379278261506E-16
7899.826999999332  4.522193562321841E-16
7901.454999999331  4.672561176158631E-16
7903.082999999331  5.329035644690723E-16
7904.710999999331  5.569403013733556E-16
7906.338999999331  3.6479225510432217E-16
7907.96699999933  3.629890594835806E-16
7909.59499999933  4.520158058740857E-16
7911.22299999933  4.771914246748077E-16
7912.850999999329  4.676793054527374E-16
7914.478999999329  4.757600702230872E-16
7916.106999999329  4.839944487340709E-16
7917.7349999993285  4.735544554017168E-16
7919.362999999328  4.787696421108035E-16
7920.990999999328  4.944378300543124E-16
7922.618999999328  4.821651574293637E-16
7924.246999999327  4.848030848993778E-16
7925.874999999327  4.992983793221651E-16
7927.502999999327  4.963602785744274E-16
7929.130999999326  4.98488735987691E-16
7930.758999999326  4.996554913720101E-16
7932.386999999326  4.99718966519176E-16
7934.0149999993255  5.030953569056674E-16
7935.642999999325  5.177621681615888E-16
7937.270999999325  5.164308590846147E-16
7938.898999999325  5.260383753548742E-16
7940.526999999324  5.23945673229984E-16
7942.154999999324  5.241161194846147E-16
7943.782999999324  5.234975941471197E-16
7945.410999999323  5.268388314915548E-16
7947.038999999323  5.309728950083052E-16
7948.666999999323  5.492831706049255E-16
7950.2949999993225  5.491081793544267E-16
7951.922999999322  5.269067307673478E-16
7953.550999999322  5.32439218715707E-16
7955.178999999322  5.538309418217944E-16
7956.806999999321  5.475354584592907E-16
7958.434999999321  5.446657685325235E-16
7960.062999999321  5.459856330227204E-16
7961.69099999932  5.320693837486938E-16
7963.31899999932  5.205333351322845E-16
7964.94699999932  5.116953780482482E-16
7966.5749999993195  5.222672662068117E-16
7968.202999999319  5.443838991055567E-16
7969.830999999319  5.624107685069177E-16
7971.458999999319  5.772592606723911E-16
7973.086999999318  5.705902409615686E-16
7974.714999999318  5.777981878955502E-16
7976.342999999318  5.959614136552996E-16
7977.970999999317  5.920738406549847E-16
7979.598999999317  5.826564232068086E-16
7981.226999999317  5.808004556722152E-16
7982.8549999993165  5.728374681658184E-16
7984.482999999316  5.694902060232239E-16
7986.110999999316  5.808216070376594E-16
7987.738999999316  5.722528199339061E-16
7989.366999999315  5.724258505318846E-16
7990.994999999315  5.775249902111231E-16
7992.622999999315  5.80224154131095E-16
7994.250999999314  5.994247249118012E-16
7995.878999999314  6.085307661114811E-16
7997.506999999314  5.926800196013168E-16
7999.134999999314  5.837207333786309E-16
8000.762999999313  5.768953235939641E-16
8002.390999999313  5.908135049734325E-16
8004.018999999313  5.973991162150291E-16
8005.646999999312  6.02643551255168E-16
8007.274999999312  5.933801533291667E-16
8008.902999999312  5.790375706578093E-16
8010.5309999993115  5.797961118775825E-16
8012.158999999311  5.837775618294881E-16
8013.786999999311  5.912060237408393E-16
8015.414999999311  5.966596512735705E-16
8017.04299999931  6.022655271028739E-16
8018.67099999931  6.090998412367735E-16
8020.29899999931  6.059651865036547E-16
8021.926999999309  5.942710710261299E-16
8023.554999999309  6.013171760817169E-16
8025.182999999309  6.217108411838863E-16
8026.8109999993085  6.190719358918725E-16
8028.438999999308  5.950715592402928E-16
8030.066999999308  6.163208136945876E-16
8031.694999999308  6.65641637643143E-16
8033.322999999307  7.519504082834823E-16
8034.950999999307  8.012442998960587E-16
8036.578999999307  6.973222648801199E-16
8038.206999999306  6.344702489931341E-16
8039.834999999306  6.409687433887035E-16
8041.462999999306  6.374850654991115E-16
8043.0909999993055  6.422186725912981E-16
8044.718999999305  6.350021110942889E-16
8046.346999999305  6.314106321802613E-16
8047.974999999305  6.478090187497E-16
8049.602999999304  6.61682891741842E-16
8051.230999999304  6.574293339618643E-16
8052.858999999304  6.560648176824271E-16
8054.486999999303  6.65002751200201E-16
8056.114999999303  6.526275799496562E-16
8057.742999999303  6.445929521932702E-16
8059.3709999993025  6.433887151039451E-16
8060.998999999302  6.497903641940382E-16
8062.626999999302  6.497932184500136E-16
8064.254999999302  6.577337157587918E-16
8065.882999999301  6.6831505663238315E-16
8067.510999999301  6.688315924496399E-16
8069.138999999301  6.500124685601328E-16
8070.7669999993  6.391379763175734E-16
8072.3949999993  6.419346439839712E-16
8074.0229999993  6.507974778280012E-16
8075.6509999992995  6.555567115530563E-16
8077.278999999299  6.532118744110955E-16
8078.906999999299  6.715504284800764E-16
8080.534999999299  6.780413290954732E-16
8082.162999999298  6.670501287163332E-16
8083.790999999298  6.732008306666538E-16
8085.418999999298  6.684661363044237E-16
8087.046999999297  6.654533909730601E-16
8088.674999999297  6.605211904000312E-16
8090.302999999297  6.541699739722583E-16
8091.930999999297  6.5954754849366565E-16
8093.558999999296  6.636166717445098E-16
8095.186999999296  6.665800674530407E-16
8096.814999999296  6.707443968468839E-16
8098.442999999295  6.665212310451522E-16
8100.070999999295  6.581998291096416E-16
8101.698999999295  6.465654383129027E-16
8103.3269999992945  6.46499734256038E-16
8104.954999999294  6.435373325419075E-16
8106.582999999294  6.438627682365299E-16
8108.210999999294  6.543416006282019E-16
8109.838999999293  6.443456663029782E-16
8111.466999999293  6.249768720102446E-16
8113.094999999293  6.188883772105646E-16
8114.722999999292  6.200102803793722E-16
8116.350999999292  6.174901856134157E-16
8117.978999999292  6.224873478295545E-16
8119.6069999992915  6.337572171676452E-16
8121.234999999291  6.222409286521075E-16
8122.862999999291  6.09267272579021E-16
8124.490999999291  6.0658375507989475E-16
8126.11899999929  6.19966944450901E-16
8127.74699999929  6.225088276844503E-16
8129.37499999929  6.097101464648322E-16
8131.002999999289  5.733411202521533E-16
8132.630999999289  5.500018784761709E-16
8134.258999999289  5.351061412177171E-16
8135.8869999992885  5.301658897024297E-16
8137.514999999288  5.384291037795603E-16
8139.142999999288  5.434674068417698E-16
8140.770999999288  5.423515831123386E-16
8142.398999999287  5.406003013242366E-16
8144.026999999287  5.411170567729362E-16
8145.654999999287  5.311276914648911E-16
8147.282999999286  4.721640198395165E-16
8148.910999999286  4.0689879929863056E-16
8150.538999999286  4.615271289698647E-16
8152.1669999992855  4.950386530481446E-16
8153.794999999285  4.933148855396034E-16
8155.422999999285  4.974786574005725E-16
8157.050999999285  5.117845054533179E-16
8158.678999999284  5.22796977697621E-16
8160.306999999284  4.916661571318529E-16
8161.934999999284  4.563984288083057E-16
8163.562999999283  4.424435092696494E-16
8165.190999999283  4.53644878049612E-16
8166.818999999283  4.664749030780232E-16
8168.4469999992825  4.659825558364074E-16
8170.074999999282  4.781090099046537E-16
8171.702999999282  5.070977742760503E-16
8173.330999999282  5.287921365762058E-16
8174.958999999281  5.187804584244369E-16
8176.586999999281  4.809593755663779E-16
8178.214999999281  4.494549317585555E-16
8179.84299999928  4.384541386354204E-16
8181.47099999928  4.526605556253415E-16
8183.09899999928  4.856345399437284E-16
8184.7269999992795  4.963701617148171E-16
8186.354999999279  4.992586381572321E-16
8187.982999999279  4.817703628054259E-16
8189.610999999279  4.772767817726313E-16
8191.238999999278  4.899725951807204E-16
8192.866999999278  4.969772044496167E-16
8194.494999999279  4.941962572732866E-16
8196.12299999928  4.849763556301793E-16
8197.75099999928  4.796000166946554E-16
8199.37899999928  4.67183395863611E-16
8201.006999999281  4.661283607348443E-16
8202.634999999282  4.848885179190372E-16
8204.262999999282  5.168573958549273E-16
8205.890999999283  5.325788467255282E-16
8207.518999999284  5.381736000906184E-16
8209.146999999284  5.237697938587602E-16
8210.774999999285  4.985918450745968E-16
8212.402999999285  4.948552294154302E-16
8214.030999999286  5.028840326214513E-16
8215.658999999287  4.899670782988308E-16
8217.286999999287  4.865946693885709E-16
8218.914999999288  4.880163878233301E-16
8220.542999999288  4.895415753017109E-16
8222.170999999289  4.659809008899459E-16
8223.79899999929  4.260127900469728E-16
8225.42699999929  3.875894864803625E-16
8227.05499999929  3.472625394453645E-16
8228.682999999291  3.2021198790707635E-16
8230.310999999292  3.0600398090704924E-16
8231.938999999293  3.250004006069747E-16
8233.566999999293  3.671157582308534E-16
8235.194999999294  4.095012483544565E-16
8236.822999999295  4.400921652942613E-16
8238.450999999295  4.504900628471435E-16
8240.078999999296  4.598083972222086E-16
8241.706999999296  4.4251017971762747E-16
8243.334999999297  4.387575376581415E-16
8244.962999999298  4.371597982968612E-16
8246.590999999298  4.503462770957482E-16
8248.218999999299  4.7831863068382E-16
8249.8469999993  4.86363503131592E-16
8251.4749999993  4.798047721934248E-16
8253.1029999993  4.666778101340177E-16
8254.730999999301  4.566527374759996E-16
8256.358999999302  4.3440300701155357E-16
8257.986999999302  4.246878222743276E-16
8259.614999999303  4.3793939069889194E-16
8261.242999999304  4.528308169013825E-16
8262.870999999304  4.56151935438438E-16
8264.498999999305  4.521060808926338E-16
8266.126999999306  4.586520647579904E-16
8267.754999999306  4.550299663241557E-16
8269.382999999307  4.501150258917586E-16
8271.010999999307  4.460498354434148E-16
8272.638999999308  4.2405756407767327E-16
8274.266999999309  4.0334768403521903E-16
8275.89499999931  3.9210065977270943E-16
8277.52299999931  4.0757742187971066E-16
8279.15099999931  4.133438881804065E-16
8280.778999999311  4.158006387354169E-16
8282.406999999312  4.081665669497486E-16
8284.034999999312  4.0409232334855184E-16
8285.662999999313  4.0224960789906516E-16
8287.290999999313  4.112640129808446E-16
8288.918999999314  4.1979733285803687E-16
8290.546999999315  4.107911841013847E-16
8292.174999999315  4.019545264796893E-16
8293.802999999316  4.0782031854383754E-16
8295.430999999317  4.124178152768706E-16
8297.058999999317  4.102566651956244E-16
8298.686999999318  4.2162993395958636E-16
8300.314999999318  4.266227306326498E-16
8301.942999999319  4.1530151886548503E-16
8303.57099999932  3.9986071795552016E-16
8305.19899999932  3.9957678342492503E-16
8306.82699999932  4.12801071479999E-16
8308.454999999321  4.365320691479414E-16
8310.082999999322  4.347051536535726E-16
8311.710999999323  4.215130447933695E-16
8313.338999999323  4.135072982528877E-16
8314.966999999324  4.0613161151093464E-16
8316.594999999325  4.040829148453744E-16
8318.222999999325  3.8966952366578137E-16
8319.850999999326  3.834689463111668E-16
8321.478999999326  3.8572756050485185E-16
8323.106999999327  3.908300116044468E-16
8324.734999999328  4.0829777100589015E-16
8326.362999999328  4.2876610438172955E-16
8327.990999999329  4.2665899212773447E-16
8329.61899999933  4.201266797889514E-16
8331.24699999933  4.0861456995132517E-16
8332.87499999933  3.9971513844948167E-16
8334.502999999331  4.0048027627313157E-16
8336.130999999332  4.0207462111170746E-16
8337.758999999332  4.083606406705358E-16
8339.386999999333  4.0367341184588067E-16
8341.014999999334  4.046579431148864E-16
8342.642999999334  4.046700406793348E-16
8344.270999999335  4.113452704346799E-16
8345.898999999336  4.2633407913676127E-16
8347.526999999336  4.3932132174695453E-16
8349.154999999337  4.3484775472902486E-16
8350.782999999337  4.2948533614804984E-16
8352.410999999338  4.33923372876535E-16
8354.038999999339  4.3623333987593085E-16
8355.66699999934  4.237131476658897E-16
8357.29499999934  4.0295599431396334E-16
8358.92299999934  4.1091479295336056E-16
8360.550999999341  4.1969724202597748E-16
8362.178999999342  4.1930641419018927E-16
8363.806999999342  4.19569430009199E-16
8365.434999999343  4.275406196537517E-16
8367.062999999343  4.335444195222711E-16
8368.690999999344  4.2252047409493665E-16
8370.318999999345  4.23000729265131E-16
8371.946999999345  4.2871042298421997E-16
8373.574999999346  4.3772050661070896E-16
8375.202999999347  4.254448031750037E-16
8376.830999999347  4.198538307896633E-16
8378.458999999348  4.2234626419854733E-16
8380.086999999348  4.358835150872525E-16
8381.714999999349  4.400676735189148E-16
8383.34299999935  4.2413589120711907E-16
8384.97099999935  4.2205226962775943E-16
8386.59899999935  4.294359515329009E-16
8388.226999999351  4.3459416371194433E-16
8389.854999999352  4.383067948190067E-16
8391.482999999353  4.334813530618839E-16
8393.110999999353  4.3182580152634747E-16
8394.738999999354  4.3420519948008203E-16
8396.366999999354  4.362217036724146E-16
8397.994999999355  4.4088086117215345E-16
8399.622999999356  4.469724524106245E-16
8401.250999999356  4.493696380616812E-16
8402.878999999357  4.3113529259942694E-16
8404.506999999358  4.28063695835853E-16
8406.134999999358  4.2671916381083637E-16
8407.762999999359  4.3770140852462243E-16
8409.39099999936  4.494027470169689E-16
8411.01899999936  4.4197358835241056E-16
8412.64699999936  4.350368282245359E-16
8414.274999999361  4.237213241364196E-16
8415.902999999362  4.250213875878503E-16
8417.530999999362  4.3545752618457422E-16
8419.158999999363  4.370344251969929E-16
8420.786999999364  4.22006065128867E-16
8422.414999999364  4.4159994726466507E-16
8424.042999999365  5.189487670203035E-16
8425.670999999365  5.3342938861594E-16
8427.298999999366  4.469221325340682E-16
8428.926999999367  4.156310248399581E-16
8430.554999999367  4.09488340684426E-16
8432.182999999368  4.2003792064736894E-16
8433.810999999369  4.176927433193872E-16
8435.43899999937  4.1802782880537153E-16
8437.06699999937  3.9585204673120204E-16
8438.69499999937  3.9170278622436017E-16
8440.322999999371  4.0239289032121794E-16
8441.950999999372  4.058090282764335E-16
8443.578999999372  3.983579109794615E-16
8445.206999999373  4.041275686692692E-16
8446.834999999373  4.0399568828385326E-16
8448.462999999374  4.0068465082686895E-16
8450.090999999375  4.096178759481403E-16
8451.718999999375  4.056904602286204E-16
8453.346999999376  3.938708408397417E-16
8454.974999999376  3.943686213120867E-16
8456.602999999377  3.9671171448686903E-16
8458.230999999378  3.800847697348467E-16
8459.858999999378  3.7878929014176414E-16
8461.486999999379  3.8388349249004704E-16
8463.11499999938  3.697727166387032E-16
8464.74299999938  3.53770615721025E-16
8466.37099999938  3.560818621626774E-16
8467.998999999381  3.677655064908141E-16
8469.626999999382  3.9992296165689274E-16
8471.254999999383  4.819325844098831E-16
8472.882999999383  4.469511357793536E-16
8474.510999999384  3.610689602110365E-16
8476.138999999384  3.192888752209833E-16
8477.766999999385  2.597007627050314E-16
8479.394999999386  3.549651312812062E-16
8481.022999999386  3.946385373301056E-16
8482.650999999387  3.568194592307928E-16
8484.278999999387  3.473987216356404E-16
8485.906999999388  3.445786639490592E-16
8487.534999999389  3.4149275212510613E-16
8489.16299999939  3.546538767154494E-16
8490.79099999939  3.426084208578427E-16
8492.41899999939  3.2910762946338483E-16
8494.046999999391  3.240822615790782E-16
8495.674999999392  3.2921628827868926E-16
8497.302999999392  3.2382766303461055E-16
8498.930999999393  3.207451711939636E-16
8500.558999999394  3.2458192016365993E-16
8502.186999999394  3.383319891552516E-16
8503.814999999395  3.372799947488903E-16
8505.442999999395  3.177861966840434E-16
8507.070999999396  3.2681771061152125E-16
8508.698999999397  3.4401133457661426E-16
8510.326999999397  3.3949839935541055E-16
8511.954999999398  3.2148873855854854E-16
8513.582999999398  3.1276527567008593E-16
8515.210999999399  3.0938792406782285E-16
8516.8389999994  3.1928779979958063E-16
8518.4669999994  3.1876893537489337E-16
8520.0949999994  3.017854381267517E-16
8521.722999999402  2.9231432132174707E-16
8523.350999999402  2.9782983641083245E-16
8524.978999999403  3.1035669807387065E-16
8526.606999999403  3.1073378816990505E-16
8528.234999999404  3.0334546006396426E-16
8529.862999999405  3.0520379452817654E-16
8531.490999999405  3.207025077629762E-16
8533.118999999406  3.185930813752814E-16
8534.746999999406  3.1111352546881293E-16
8536.374999999407  3.0839307651701508E-16
8538.002999999408  3.04963392578043E-16
8539.630999999408  3.049131848483771E-16
8541.258999999409  3.0019806357807006E-16
8542.88699999941  2.9017964097379665E-16
8544.51499999941  2.9751854750197956E-16
8546.14299999941  3.071836240179325E-16
8547.770999999411  3.1353041758274215E-16
8549.398999999412  3.129433946717413E-16
8551.026999999413  3.075075908632891E-16
8552.654999999413  3.066397161165544E-16
8554.282999999414  3.022603781751107E-16
8555.910999999414  2.955565401215144E-16
8557.538999999415  2.9957110783455005E-16
8559.166999999416  3.0372432740463184E-16
8560.794999999416  3.1426891426872606E-16
8562.422999999417  3.2076807237435086E-16
8564.050999999417  3.2542382317609725E-16
8565.678999999418  3.2359808892162475E-16
8567.306999999419  3.1252753695386254E-16
8568.93499999942  3.130143433765996E-16
8570.56299999942  3.2189957224803826E-16
8572.19099999942  3.1790440878820985E-16
8573.818999999421  3.168720359366104E-16
8575.446999999422  3.151476682194071E-16
8577.074999999422  3.1040733373473893E-16
8578.702999999423  3.2640528642772965E-16
8580.330999999424  3.30979767867682E-16
8581.958999999424  3.2700575396240754E-16
8583.586999999425  3.2994459632101765E-16
8585.214999999425  3.3499040938391726E-16
8586.842999999426  3.220748257561502E-16
8588.470999999427  3.1782359371514936E-16
8590.098999999427  3.1688244482769985E-16
8591.726999999428  3.2100288711928223E-16
8593.354999999428  3.3234023765539633E-16
8594.982999999429  3.2862154791682515E-16
8596.61099999943  3.31882187235623E-16
8598.23899999943  3.36181041830687E-16
8599.86699999943  3.449820707032577E-16
8601.494999999431  3.4588741180829635E-16
8603.122999999432  3.3784179339470593E-16
8604.750999999433  3.401492198399726E-16
8606.378999999433  3.452718367878452E-16
8608.006999999434  3.3877988950161176E-16
8609.634999999435  3.379021744117573E-16
8611.262999999435  3.452313945874404E-16
8612.890999999436  3.4452122078509775E-16
8614.518999999436  3.530220488533087E-16
8616.146999999437  3.5857003212972557E-16
8617.774999999438  3.6658148242011665E-16
8619.402999999438  3.7135907256520217E-16
8621.030999999439  3.7685291814116895E-16
8622.65899999944  3.7785212117139487E-16
8624.28699999944  3.795791931101754E-16
8625.91499999944  3.755663355285299E-16
8627.542999999441  3.7048334400053034E-16
8629.170999999442  3.7236303713894373E-16
8630.798999999442  3.688427165007777E-16
8632.426999999443  3.7944073355298053E-16
8634.054999999444  3.914677050474881E-16
8635.682999999444  3.774546224528966E-16
8637.310999999445  3.8026971047932443E-16
8638.938999999446  3.9270207847310723E-16
8640.566999999446  4.014110951355665E-16
8642.194999999447  3.97229706244088E-16
8643.822999999447  4.0046465939808577E-16
8645.450999999448  3.9974638160799716E-16
8647.078999999449  3.989851225737001E-16
8648.70699999945  3.958760074870636E-16
8650.33499999945  4.024337708130392E-16
8651.96299999945  4.1283969614850503E-16
8653.590999999451  4.149981421388056E-16
8655.218999999452  4.09214066881364E-16
8656.846999999452  4.1239247731674774E-16
8658.474999999453  4.179128104633353E-16
8660.102999999453  4.260991221472645E-16
8661.730999999454  4.1970300802457776E-16
8663.358999999455  4.0745860003528484E-16
8664.986999999455  4.3233016649826965E-16
8666.614999999456  4.3497358793011797E-16
8668.242999999457  4.355101158734108E-16
8669.870999999457  4.4138099822167303E-16
8671.498999999458  4.445357978658257E-16
8673.126999999458  4.379672653828838E-16
8674.754999999459  4.1573384986404046E-16
8676.38299999946  4.1598242031652355E-16
8678.01099999946  4.3623622832459207E-16
8679.63899999946  4.498462429208349E-16
8681.266999999461  4.584413827309163E-16
8682.894999999462  4.55360402393975E-16
8684.522999999463  4.451905486839376E-16
8686.150999999463  4.470361106733247E-16
8687.778999999464  4.496372469690958E-16
8689.406999999464  4.541972488692766E-16
8691.034999999465  4.617908746451822E-16
8692.662999999466  4.688595347570689E-16
8694.290999999466  4.692801084831425E-16
8695.918999999467  4.67474302931145E-16
8697.546999999468  4.723211504479175E-16
8699.174999999468  4.751617079130701E-16
8700.802999999469  4.644326935957511E-16
8702.43099999947  4.707109607038623E-16
8704.05899999947  4.848578148766711E-16
8705.68699999947  4.811860959826556E-16
8707.314999999471  4.897382097066032E-16
8708.942999999472  4.892499349071677E-16
8710.570999999472  4.915395663822264E-16
8712.198999999473  4.898178324888836E-16
8713.826999999474  4.866073529127122E-16
8715.454999999474  4.882655696691109E-16
8717.082999999475  4.9315890686289415E-16
8718.710999999475  4.924965059641388E-16
8720.338999999476  4.907374027262431E-16
8721.966999999477  4.841916601943444E-16
8723.594999999477  4.897786176114808E-16
8725.222999999478  5.179803647887964E-16
8726.850999999479  5.321413773015469E-16
8728.47899999948  5.381140434122287E-16
8730.10699999948  5.523119406417606E-16
8731.73499999948  5.518052560756385E-16
8733.362999999481  5.467120555431921E-16
8734.990999999482  5.405713765052336E-16
8736.618999999482  5.370863868459972E-16
8738.246999999483  5.414029517568575E-16
8739.874999999483  5.539648328303958E-16
8741.502999999484  5.687624222106659E-16
8743.130999999485  5.653310376377466E-16
8744.758999999485  5.595397645238846E-16
8746.386999999486  5.567381226926826E-16
8748.014999999486  5.534091182906306E-16
8749.642999999487  5.512890311126395E-16
8751.270999999488  5.573302023278342E-16
8752.898999999488  5.606645212728812E-16
8754.526999999489  5.631520764146422E-16
8756.15499999949  5.669663236054638E-16
8757.78299999949  5.624446315154081E-16
8759.41099999949  5.492063957151046E-16
8761.038999999491  5.62049999669155E-16
8762.666999999492  5.921322861985094E-16
8764.294999999493  5.845633468312758E-16
8765.922999999493  5.710258653839665E-16
8767.550999999494  5.757587987529945E-16
8769.178999999494  5.78869238654445E-16
8770.806999999495  5.878314646322389E-16
8772.434999999496  5.978411267419929E-16
8774.062999999496  5.893859139003073E-16
8775.690999999497  5.670764935888619E-16
8777.318999999497  5.701216374582184E-16
8778.946999999498  5.835176092858323E-16
8780.574999999499  5.900985057300572E-16
8782.2029999995  6.066367984280922E-16
8783.8309999995  6.046947609418186E-16
8785.4589999995  6.0872301014497095E-16
8787.086999999501  6.095474218539202E-16
8788.714999999502  6.279023506507345E-16
8790.342999999502  6.377672682298172E-16
8791.970999999503  6.334341953451197E-16
8793.598999999504  6.291563956220115E-16
8795.226999999504  6.297091433950247E-16
8796.854999999505  6.358126683865577E-16
8798.482999999505  6.2937187607676345E-16
8800.110999999506  6.277375573690872E-16
8801.738999999507  6.393038769063258E-16
8803.366999999507  6.348473868613642E-16
8804.994999999508  6.42997654923019E-16
8806.622999999508  6.41818127522289E-16
8808.250999999509  6.231707231213837E-16
8809.87899999951  6.383503710457613E-16
8811.50699999951  6.510822316035872E-16
8813.134999999511  6.357581343444006E-16
8814.762999999512  6.345381567321267E-16
8816.390999999512  6.452201304224486E-16
8818.018999999513  6.426187965560049E-16
8819.646999999513  6.517608397015167E-16
8821.274999999514  6.483663365665774E-16
8822.902999999515  6.489619816092416E-16
8824.530999999515  6.519573312444383E-16
8826.158999999516  6.665791439884581E-16
8827.786999999516  6.817974655469281E-16
8829.414999999517  6.62678895864562E-16
8831.042999999518  6.490445575593434E-16
8832.670999999518  6.711846656109496E-16
8834.298999999519  6.72108103579273E-16
8835.92699999952  6.589387907158413E-16
8837.55499999952  6.67992736969403E-16
8839.18299999952  6.829011508565465E-16
8840.810999999521  6.847158324219568E-16
8842.438999999522  6.90061457207786E-16
8844.066999999523  6.898007102142351E-16
8845.694999999523  6.878227317022991E-16
8847.322999999524  6.906376277363606E-16
8848.950999999524  6.899631539858762E-16
8850.578999999525  6.801535026406191E-16
8852.206999999526  6.844979317255021E-16
8853.834999999526  7.013624287405014E-16
8855.462999999527  6.992979629177958E-16
8857.090999999527  6.982443578325817E-16
8858.718999999528  6.844539574543664E-16
8860.346999999529  6.833735559761706E-16
8861.97499999953  6.860862681335184E-16
8863.60299999953  6.902480076971918E-16
8865.23099999953  6.872131876028605E-16
8866.858999999531  6.714225979851699E-16
8868.486999999532  6.724637673327784E-16
8870.114999999532  6.867287829212248E-16
8871.742999999533  6.885351294137856E-16
8873.370999999534  6.87970125872703E-16
8874.998999999534  7.03021225081222E-16
8876.626999999535  6.930029568947185E-16
8878.254999999535  6.836660265670756E-16
8879.882999999536  6.904199795102907E-16
8881.510999999537  6.746873639655432E-16
8883.138999999537  6.650103202974821E-16
8884.766999999538  6.679029985812089E-16
8886.394999999538  6.943198856465615E-16
8888.022999999539  7.035240583594002E-16
8889.65099999954  6.837337444348639E-16
8891.27899999954  7.020059938178747E-16
8892.90699999954  6.925224777916541E-16
8894.534999999541  6.763083916095945E-16
8896.162999999542  6.802456666010519E-16
8897.790999999543  6.8084237049413E-16
8899.418999999543  6.722330942615281E-16
8901.046999999544  6.700800920686767E-16
8902.674999999545  6.683076028086916E-16
8904.302999999545  6.727309837267195E-16
8905.930999999546  6.764398781886793E-16
8907.558999999546  6.745356202185333E-16
8909.186999999547  6.659676734200079E-16
8910.814999999548  6.626011685614068E-16
8912.442999999548  6.73574639731893E-16
8914.070999999549  6.650797293923832E-16
8915.69899999955  6.430618520708211E-16
8917.32699999955  6.327888335573629E-16
8918.95499999955  6.393678805705745E-16
8920.582999999551  6.573920491571505E-16
8922.210999999552  6.550288416593813E-16
8923.838999999552  6.56087472806394E-16
8925.466999999553  6.547231829202186E-16
8927.094999999554  6.278279573242363E-16
8928.722999999554  6.085163425572567E-16
8930.350999999555  5.951129776150831E-16
8931.978999999556  5.855943389792608E-16
8933.606999999556  5.919018946513746E-16
8935.234999999557  6.0412323868505195E-16
8936.862999999557  6.145435263798267E-16
8938.490999999558  6.142693870057734E-16
8940.118999999559  5.946255263082688E-16
8941.74699999956  5.794313410149601E-16
8943.37499999956  5.703232805035015E-16
8945.00299999956  5.557235844818999E-16
8946.630999999561  5.623143853602863E-16
8948.258999999562  5.626992499130712E-16
8949.886999999562  5.468752886787317E-16
8951.514999999563  5.374837902833467E-16
8953.142999999563  5.33799736940784E-16
8954.770999999564  5.269826680259181E-16
8956.398999999565  5.295103159946147E-16
8958.026999999565  5.295978011313648E-16
8959.654999999566  5.26053566862878E-16
8961.282999999567  5.136145608621295E-16
8962.910999999567  4.916029941416991E-16
8964.538999999568  4.623263537542431E-16
8966.166999999568  4.626887245016891E-16
8967.794999999569  4.923890566424006E-16
8969.42299999957  4.996550439561174E-16
8971.05099999957  4.832804898811439E-16
8972.67899999957  4.504996570792698E-16
8974.306999999571  4.452538866254179E-16
8975.934999999572  4.7476423037451455E-16
8977.562999999573  5.025730674638E-16
8979.190999999573  5.086685771131646E-16
8980.818999999574  5.063350176422538E-16
8982.446999999574  4.988140623770895E-16
8984.074999999575  4.873233906114208E-16
8985.702999999576  4.600669892654E-16
8987.330999999576  3.9906092825743353E-16
8988.958999999577  3.311066018979636E-16
8990.586999999578  3.1222918522075187E-16
8992.214999999578  3.547246149034958E-16
8993.842999999579  4.1950011670227185E-16
8995.47099999958  4.855332250187914E-16
8997.09899999958  5.162026705915104E-16
8998.72699999958  4.971072346906442E-16
9000.354999999581  4.593455475931892E-16
9001.982999999582  4.165316749202497E-16
9003.610999999582  3.988393894100417E-16
9005.238999999583  4.0658613137688085E-16
9006.866999999584  4.190371354161057E-16
9008.494999999584  4.364377219999605E-16
9010.122999999585  4.417825843396124E-16
9011.750999999585  4.505490311135212E-16
9013.378999999586  4.639046302063298E-16
9015.006999999587  4.478894430615203E-16
9016.634999999587  4.435387834095115E-16
9018.262999999588  4.522897242762048E-16
9019.890999999589  4.557184039749817E-16
9021.51899999959  4.562641872599057E-16
9023.14699999959  4.51364859574921E-16
9024.77499999959  4.331410313701729E-16
9026.402999999591  4.2504758064017267E-16
9028.030999999592  4.403981072234495E-16
9029.658999999592  4.651984440426385E-16
9031.286999999593  4.818198931258081E-16
9032.914999999593  4.935138650010043E-16
9034.542999999594  5.122685359663226E-16
9036.170999999595  5.302292141217624E-16
9037.798999999595  5.2846276203526075E-16
9039.426999999596  5.168925681938272E-16
9041.054999999596  4.887100154066368E-16
9042.682999999597  4.723476534251722E-16
9044.310999999598  4.765880696062662E-16
9045.938999999598  4.890119310821461E-16
9047.566999999599  5.013918998176109E-16
9049.1949999996  4.949384204435531E-16
9050.8229999996  4.806438417774713E-16
9052.4509999996  4.858250009086042E-16
9054.078999999601  4.844992063763049E-16
9055.706999999602  4.84940705794484E-16
9057.334999999603  5.026412822107359E-16
9058.962999999603  4.960606739162369E-16
9060.590999999604  4.529630456145474E-16
9062.218999999604  4.266544250042088E-16
9063.846999999605  4.3254775499928417E-16
9065.474999999606  4.469813041320905E-16
9067.102999999606  4.338653561450959E-16
9068.730999999607  4.179582677125781E-16
9070.358999999607  4.051301415512783E-16
9071.986999999608  3.858146932835576E-16
9073.614999999609  4.172916767742264E-16
9075.24299999961  5.460347994118058E-16
9076.87099999961  6.149962542519496E-16
9078.49899999961  4.883753609090657E-16
9080.126999999611  3.830148453088086E-16
9081.754999999612  3.7261983440810076E-16
9083.382999999612  3.8283466877582173E-16
9085.010999999613  4.057322778167689E-16
9086.638999999614  4.1558745244895407E-16
9088.266999999614  3.9970089268552643E-16
9089.894999999615  3.8037720656946765E-16
9091.522999999615  4.000999174787723E-16
9093.150999999616  4.141151698483018E-16
9094.778999999617  4.055440435567246E-16
9096.406999999617  3.961739777824618E-16
9098.034999999618  3.933474038950808E-16
9099.662999999618  3.8504613426784254E-16
9101.290999999619  3.859922215878354E-16
9102.91899999962  3.9067255650011005E-16
9104.54699999962  3.980806638538019E-16
9106.174999999621  3.9069945800961146E-16
9107.802999999622  3.773648742431168E-16
9109.430999999622  3.9790500148249585E-16
9111.058999999623  4.3516026200963914E-16
9112.686999999623  4.591883679081075E-16
9114.314999999624  4.58147829578686E-16
9115.942999999625  4.320627437812061E-16
9117.570999999625  3.9089425389703263E-16
9119.198999999626  3.708710724972365E-16
9120.826999999626  3.921996611972906E-16
9122.454999999627  4.2346031133503657E-16
9124.082999999628  4.065851067666565E-16
9125.710999999628  2.703971533418898E-16
9127.338999999629  6.838313195198877E-17
9128.96699999963  1.6199916043564968E-17
9130.59499999963  1.8191261952058443E-16
9132.22299999963  3.21784433961944E-16
9133.850999999631  3.279703424434894E-16
9135.478999999632  3.2385109715951405E-16
9137.106999999633  3.3423430576444273E-16
9138.734999999633  3.679936799296213E-16
9140.362999999634  4.1731795259350656E-16
9141.990999999634  4.4241309563606245E-16
9143.618999999635  4.3681529987318984E-16
9145.246999999636  4.3748421708701533E-16
9146.874999999636  4.533168166091914E-16
9148.502999999637  4.4291759782633425E-16
9150.130999999637  3.9467502163808066E-16
9151.758999999638  3.4058204125174484E-16
9153.386999999639  3.0768397358644367E-16
9155.01499999964  2.9295535310022955E-16
9156.64299999964  3.247848503622406E-16
9158.27099999964  3.679711991047759E-16
9159.898999999641  3.9660739763651467E-16
9161.526999999642  4.218691968784822E-16
9163.154999999642  4.3648468541727403E-16
9164.782999999643  4.3974648104028945E-16
9166.410999999644  4.2913275363273285E-16
9168.038999999644  4.112045282241566E-16
9169.666999999645  3.8941805541617854E-16
9171.294999999645  3.643945363148743E-16
9172.922999999646  3.458372933082043E-16
9174.550999999647  3.1760720274686264E-16
9176.178999999647  3.1291539515618786E-16
9177.806999999648  3.4872232520990627E-16
9179.434999999648  3.8341028854517158E-16
9181.062999999649  3.9726821276844845E-16
9182.69099999965  4.055904446626364E-16
9184.31899999965  4.051088323553441E-16
9185.94699999965  4.0308943079620255E-16
9187.574999999651  4.139797087512753E-16
9189.202999999652  4.2595451748955767E-16
9190.830999999653  4.354169120397562E-16
9192.458999999653  4.2076033859721253E-16
9194.086999999654  3.9555515544447633E-16
9195.714999999655  3.892820325308311E-16
9197.342999999655  4.094804831972434E-16
9198.970999999656  4.3979320229621554E-16
9200.598999999656  4.692831644489742E-16
9202.226999999657  4.76324359729734E-16
9203.854999999658  4.663641295160754E-16
9205.482999999658  4.50268705210178E-16
9207.110999999659  4.3360958435692674E-16
9208.73899999966  4.3632625055562576E-16
9210.36699999966  4.3803885189772755E-16
9211.99499999966  4.3598522339233597E-16
9213.622999999661  4.1728235147490885E-16
9215.250999999662  3.9535266261190793E-16
9216.878999999662  3.910579369820676E-16
9218.506999999663  4.1712168929268957E-16
9220.134999999664  4.4062473400168014E-16
9221.762999999664  4.488992192002575E-16
9223.390999999665  4.444151945174275E-16
9225.018999999666  4.273256577505087E-16
9226.646999999666  4.320006375515573E-16
9228.274999999667  4.333714792959344E-16
9229.902999999667  4.2747253430293E-16
9231.530999999668  4.295901475512665E-16
9233.158999999669  4.150980150736897E-16
9234.78699999967  3.954378395403216E-16
9236.41499999967  3.811051793354182E-16
9238.04299999967  3.8287266795909743E-16
9239.670999999671  3.8847725847262443E-16
9241.298999999672  4.022592109434175E-16
9242.926999999672  4.0079402984782554E-16
9244.554999999673  3.938266204826627E-16
9246.182999999673  3.7979330315607294E-16
9247.810999999674  3.85112128532348E-16
9249.438999999675  4.0477378538151214E-16
9251.066999999675  4.094746610732195E-16
9252.694999999676  4.0002817702316903E-16
9254.322999999677  4.082443599666623E-16
9255.950999999677  4.227958090839048E-16
9257.578999999678  4.155964792181665E-16
9259.206999999678  3.908976335799904E-16
9260.834999999679  3.757807410095933E-16
9262.46299999968  3.7878960501024795E-16
9264.09099999968  3.9287485201564544E-16
9265.71899999968  4.077130995030488E-16
9267.346999999681  4.0594451999887274E-16
9268.974999999682  4.0303930628426414E-16
9270.602999999683  4.1181977464802214E-16
9272.230999999683  4.021389439772832E-16
9273.858999999684  3.8311516762185345E-16
9275.486999999684  3.6303938791852087E-16
9277.114999999685  3.2918321806014707E-16
9278.742999999686  3.1173982278425227E-16
9280.370999999686  3.0773656630163062E-16
9281.998999999687  3.0553998337695166E-16
9283.626999999688  3.0739631217873373E-16
9285.254999999688  2.9258823638057177E-16
9286.882999999689  2.810910735713311E-16
9288.51099999969  2.864126936520681E-16
9290.13899999969  3.0270144188838944E-16
9291.76699999969  3.072258193186117E-16
9293.394999999691  2.842428900135185E-16
9295.022999999692  2.708148940454763E-16
9296.650999999692  2.5537926382791077E-16
9298.278999999693  2.351448756707357E-16
9299.906999999694  2.285846682366479E-16
9301.534999999694  2.2754496686811673E-16
9303.162999999695  2.405784241378146E-16
9304.790999999695  2.634620575762842E-16
9306.418999999696  2.5599379530986447E-16
9308.046999999697  2.2978458447419386E-16
9309.674999999697  2.321404798815358E-16
9311.302999999698  2.4820177787632846E-16
9312.930999999699  2.368567348889041E-16
9314.5589999997  2.0313830430657467E-16
9316.1869999997  1.728714515992974E-16
9317.8149999997  1.6898342322848668E-16
9319.442999999701  1.7558830058571228E-16
9321.070999999702  1.6175952139636508E-16
9322.698999999702  1.472526974015425E-16
9324.326999999703  1.3209286006943413E-16
9325.954999999703  1.1371475317401068E-16
9327.582999999704  1.451645423166591E-16
9329.210999999705  1.8284698085634535E-16
9330.838999999705  1.8031075089182897E-16
9332.466999999706  1.558818669267856E-16
9334.094999999706  1.2288904680579938E-16
9335.722999999707  9.504387087506524E-17
9337.350999999708  8.83621749924909E-17
9338.978999999708  9.379775172662517E-17
9340.606999999709  9.727948283117287E-17
9342.23499999971  8.650452933997297E-17
9343.86299999971  7.608761439227584E-17
9345.49099999971  9.653890716489535E-17
9347.118999999711  1.5417846081706071E-16
9348.746999999712  2.0283343094255387E-16
9350.374999999713  2.296699114399815E-16
9352.002999999713  2.0847341450713513E-16
9353.630999999714  1.5826894298387022E-16
9355.258999999714  1.159675124343327E-16
9356.886999999715  1.0266249572064243E-16
9358.514999999716  1.1431869405109084E-16
9360.142999999716  1.4775810617536898E-16
9361.770999999717  1.848162689403643E-16
9363.398999999717  1.9526586143523255E-16
9365.026999999718  1.784005207949946E-16
9366.654999999719  1.503821043144386E-16
9368.28299999972  1.2098779365412897E-16
9369.91099999972  1.0535164456873492E-16
9371.53899999972  1.243936743181387E-16
9373.166999999721  1.4275941572453532E-16
9374.794999999722  1.4150408633816505E-16
9376.422999999722  1.3954282151234297E-16
9378.050999999723  1.1948738884392742E-16
9379.678999999724  1.2354225194648608E-16
9381.306999999724  1.2519304921343834E-16
9382.934999999725  1.5638370119728123E-16
9384.562999999725  1.993092840767499E-16
9386.190999999726  2.229573782604613E-16
9387.818999999727  2.513218688965292E-16
9389.446999999727  2.8794769536427023E-16
9391.074999999728  3.26209146681272E-16
9392.702999999728  3.5812199988449333E-16
9394.33099999973  3.656472961637476E-16
9395.95899999973  3.5390821584220407E-16
9397.58699999973  3.353512703661985E-16
9399.214999999731  3.227065927228742E-16
9400.842999999732  2.931688994867256E-16
9402.470999999732  2.65959961854116E-16
9404.098999999733  2.6971231354293474E-16
9405.726999999733  2.791449678805837E-16
9407.354999999734  2.9699482230934316E-16
9408.982999999735  2.798890541086268E-16
9410.610999999735  2.582354428408202E-16
9412.238999999736  2.636243124224901E-16
9413.866999999736  2.9223707578621144E-16
9415.494999999737  3.2951091927051477E-16
9417.122999999738  3.436754368022631E-16
9418.750999999738  3.3411821497809237E-16
9420.378999999739  3.253020593742938E-16
9422.00699999974  3.3271536543196367E-16
9423.63499999974  3.4234552898708775E-16
9425.26299999974  3.045972521679059E-16
9426.890999999741  2.354220644280733E-16
9428.518999999742  1.9321745803541624E-16
9430.146999999743  1.9819337233805162E-16
9431.774999999743  2.686584266026864E-16
9433.402999999744  3.695884033640184E-16
9435.030999999744  4.12830563223477E-16
9436.658999999745  3.7944864983469166E-16
9438.286999999746  2.9267205314447476E-16
9439.914999999746  1.9397053599534012E-16
9441.542999999747  1.7352093441744396E-16
9443.170999999747  1.8232180070523237E-16
9444.798999999748  2.1498603839880826E-16
9446.426999999749  3.1926068790970774E-16
9448.05499999975  3.8343986568286314E-16
9449.68299999975  4.047270350404611E-16
9451.31099999975  3.950777313332337E-16
9452.938999999751  3.625467843511362E-16
9454.566999999752  3.102285386601633E-16
9456.194999999752  2.7282904540100276E-16
9457.822999999753  2.7235945195215933E-16
9459.450999999754  2.845008186841948E-16
9461.078999999754  2.7204644656834985E-16
9462.706999999755  2.8181470196768113E-16
9464.334999999755  3.25319675105102E-16
9465.962999999756  3.548802710672716E-16
9467.590999999757  3.3563757287886786E-16
9469.218999999757  3.217286372377552E-16
9470.846999999758  3.579191557323439E-16
9472.474999999758  3.8933415915373507E-16
9474.102999999759  3.8783799410980683E-16
9475.73099999976  3.82358559807337E-16
9477.35899999976  3.772774506051334E-16
9478.98699999976  3.5270757904507185E-16
9480.614999999761  3.060528633987019E-16
9482.242999999762  2.7565362060289266E-16
9483.870999999763  3.207931344040052E-16
9485.498999999763  3.9915020183014034E-16
9487.126999999764  4.736843920340475E-16
9488.754999999765  5.20903025581745E-16
9490.382999999765  5.433534607437148E-16
9492.010999999766  5.111159617483562E-16
9493.638999999766  4.2030128631520607E-16
9495.266999999767  3.1660765506159634E-16
9496.894999999768  2.644382163344073E-16
9498.522999999768  2.506344450947001E-16


==> spectra/spec_2017egm-2458024.04-Shane_Kast.txt <==
# File created by shivutils (I.Shivvers)
# wl(A)   flm    er(optional)
3630.00   0.64157385   0.05629882
3632.00   0.70334971   0.05572337
3634.00   0.66366082   0.05633346
3636.00   0.59640461   0.05700992
3638.00   0.55702323   0.05746692
3640.00   0.70256305   0.05922690
3642.00   0.73276317   0.05852326
3644.00   0.68543321   0.05670372
3646.00   0.71766794   0.05711762
3648.00   0.54980499   0.05948678
3650.00   0.76266843   0.06400010
3652.00   0.65718633   0.06295014
3654.00   0.70646143   0.06232730
3656.00   0.72311145   0.06084658
3658.00   0.63046539   0.05956117
3660.00   0.72683871   0.06020493
3662.00   0.69098115   0.05980730
3664.00   0.74680686   0.05945958
3666.00   0.69931525   0.05675827
3668.00   0.65270203   0.05522272
3670.00   0.63061559   0.05516044
3672.00   0.70886326   0.05625439
3674.00   0.70004237   0.05550567
3676.00   0.76191974   0.05472802
3678.00   0.67639220   0.05237453
3680.00   0.74716514   0.05242110
3682.00   0.66150206   0.05276574
3684.00   0.71962506   0.05279926
3686.00   0.73354447   0.05133756
3688.00   0.71144569   0.05189619
3690.00   0.71040916   0.05393149
3692.00   0.70479649   0.05382361
3694.00   0.80410844   0.05281691
3696.00   0.60580581   0.05245461
3698.00   0.61742723   0.05368079
3700.00   0.64342058   0.05351317
3702.00   0.70669585   0.05273214
3704.00   0.67468733   0.04977855
3706.00   0.72079742   0.04854953
3708.00   0.65711057   0.04896747
3710.00   0.61098689   0.05050973
3712.00   0.64110965   0.05234035
3714.00   0.55130577   0.05222183
3716.00   0.61288428   0.05062614
3718.00   0.51224256   0.04675899
3720.00   0.68722254   0.04499253
3722.00   0.58293819   0.04572610
3724.00   0.66446531   0.04900581
3726.00   0.64499432   0.04870570
3728.00   0.79508680   0.04878197
3730.00   0.64222354   0.04778231
3732.00   0.70616192   0.04514869
3734.00   0.56301749   0.04188276
3736.00   0.53341419   0.04231864
3738.00   0.53339577   0.04532117
3740.00   0.59819478   0.04745838
3742.00   0.55155140   0.04535406
3744.00   0.59995162   0.04336064
3746.00   0.63154000   0.04176024
3748.00   0.72396523   0.04163938
3750.00   0.63453001   0.04306325
3752.00   0.61517602   0.04552159
3754.00   0.60094148   0.04718925
3756.00   0.65164483   0.04545514
3758.00   0.69757789   0.04321641
3760.00   0.66690886   0.04359546
3762.00   0.66328669   0.04355232
3764.00   0.67894268   0.04334150
3766.00   0.67619246   0.04324091
3768.00   0.69237489   0.04337265
3770.00   0.69230849   0.04441977
3772.00   0.78139979   0.04591710
3774.00   0.73067838   0.04582792
3776.00   0.68397993   0.04588305
3778.00   0.73050523   0.04639277
3780.00   0.69136333   0.04623710
3782.00   0.67682177   0.04604876
3784.00   0.76955497   0.04534029
3786.00   0.70841396   0.04329941
3788.00   0.73837578   0.04264943
3790.00   0.70458257   0.04269050
3792.00   0.72327131   0.04225695
3794.00   0.72351593   0.04098000
3796.00   0.82187051   0.04058531
3798.00   0.81275278   0.04047026
3800.00   0.72643626   0.04125581
3802.00   0.79957408   0.04321316
3804.00   0.75753534   0.04308750
3806.00   0.71892142   0.04183021
3808.00   0.80313796   0.04248481
3810.00   0.75544941   0.04265974
3812.00   0.70235002   0.04080698
3814.00   0.78017449   0.03953474
3816.00   0.74585634   0.03903356
3818.00   0.70783824   0.03820807
3820.00   0.67897093   0.03721435
3822.00   0.78174627   0.03761392
3824.00   0.72537720   0.03633606
3826.00   0.79673970   0.03556483
3828.00   0.77510959   0.03670584
3830.00   0.82854581   0.03671816
3832.00   0.73873073   0.03548307
3834.00   0.74232239   0.03493176
3836.00   0.80760884   0.03569130
3838.00   0.78828210   0.03588189
3840.00   0.87894261   0.03766657
3842.00   0.85845220   0.03924586
3844.00   0.86774522   0.03944061
3846.00   0.72851843   0.03803737
3848.00   0.77155513   0.03784626
3850.00   0.74564809   0.03740689
3852.00   0.70334178   0.03725667
3854.00   0.74750823   0.03681319
3856.00   0.68835187   0.03556643
3858.00   0.64763886   0.03453815
3860.00   0.68088508   0.03495307
3862.00   0.73111773   0.03703131
3864.00   0.66270316   0.03698552
3866.00   0.69559216   0.03652241
3868.00   0.75461650   0.03598245
3870.00   0.67789018   0.03445241
3872.00   0.69730115   0.03523865
3874.00   0.60000217   0.03633653
3876.00   0.60696405   0.03601639
3878.00   0.61667436   0.03507646
3880.00   0.54740924   0.03417226
3882.00   0.57183665   0.03485134
3884.00   0.50217211   0.03428911
3886.00   0.57713389   0.03384420
3888.00   0.57069635   0.03407177
3890.00   0.58298713   0.03505025
3892.00   0.54832518   0.03608316
3894.00   0.58019799   0.03647261
3896.00   0.50291097   0.03626613
3898.00   0.52106619   0.03612366
3900.00   0.54255754   0.03609541
3902.00   0.58751208   0.03643984
3904.00   0.47150570   0.03582394
3906.00   0.50813234   0.03740278
3908.00   0.56078333   0.03853719
3910.00   0.51059473   0.04023682
3912.00   0.55054712   0.04277268
3914.00   0.53754395   0.04102453
3916.00   0.51946551   0.03594053
3918.00   0.49361601   0.03341641
3920.00   0.49324235   0.03216973
3922.00   0.51541781   0.03210815
3924.00   0.54170704   0.03213743
3926.00   0.50469077   0.03048345
3928.00   0.47467455   0.02818779
3930.00   0.48165789   0.02657358
3932.00   0.50971931   0.02609160
3934.00   0.53268880   0.02622619
3936.00   0.52699941   0.02685211
3938.00   0.51053935   0.02856040
3940.00   0.54117858   0.03012327
3942.00   0.51672179   0.03049092
3944.00   0.54390270   0.03132335
3946.00   0.58729213   0.03202693
3948.00   0.53238529   0.03211547
3950.00   0.61260301   0.03239033
3952.00   0.52990878   0.03206718
3954.00   0.50981897   0.03160201
3956.00   0.55745101   0.03182619
3958.00   0.50634909   0.03141813
3960.00   0.59149981   0.03090733
3962.00   0.58224356   0.02937277
3964.00   0.55976993   0.02764655
3966.00   0.53535968   0.02572634
3968.00   0.57721990   0.02512055
3970.00   0.59401572   0.02632974
3972.00   0.61227936   0.02827477
3974.00   0.62210488   0.02998470
3976.00   0.61048400   0.03100166
3978.00   0.60008359   0.03202637
3980.00   0.67055982   0.03273231
3982.00   0.64551580   0.03268713
3984.00   0.70822883   0.03275025
3986.00   0.68875855   0.03292797
3988.00   0.79755074   0.03377505
3990.00   0.63670695   0.03354833
3992.00   0.74491698   0.03400912
3994.00   0.69994462   0.03372291
3996.00   0.76227874   0.03356303
3998.00   0.78637350   0.03378214
4000.00   0.71565747   0.03363789
4002.00   0.73552668   0.03361062
4004.00   0.73083311   0.03266128
4006.00   0.72503978   0.03261590
4008.00   0.74274862   0.03341159
4010.00   0.73694617   0.03374580
4012.00   0.78277063   0.03391843
4014.00   0.71404761   0.03421907
4016.00   0.85126424   0.03433847
4018.00   0.75263268   0.03446180
4020.00   0.84892482   0.03575979
4022.00   0.82191366   0.03554310
4024.00   0.90766734   0.03547097
4026.00   0.88777536   0.03500720
4028.00   0.81366813   0.03422890
4030.00   0.79000425   0.03338508
4032.00   0.87767881   0.03280332
4034.00   0.89517504   0.03330276
4036.00   0.83351982   0.03377584
4038.00   0.95204186   0.03433021
4040.00   0.97074956   0.03408815
4042.00   0.86189663   0.03393528
4044.00   0.87817550   0.03692016
4046.00   0.96438795   0.04007484
4048.00   0.87184125   0.03808995
4050.00   0.93460453   0.03426073
4052.00   0.85617691   0.03305176
4054.00   0.92043823   0.03284705
4056.00   0.96928871   0.03277983
4058.00   1.01570594   0.03280763
4060.00   0.99235821   0.03286263
4062.00   1.02345216   0.03209431
4064.00   1.02629578   0.03191850
4066.00   0.95994586   0.03241107
4068.00   1.03929925   0.03310045
4070.00   1.03413773   0.03271717
4072.00   0.97894257   0.03224905
4074.00   0.98715621   0.03243102
4076.00   0.98425162   0.03279357
4078.00   1.05219734   0.03304456
4080.00   1.03635621   0.03309417
4082.00   1.04799294   0.03285730
4084.00   0.99733591   0.03221422
4086.00   0.96697319   0.03234752
4088.00   1.03130126   0.03274532
4090.00   0.98809999   0.03203271
4092.00   1.11431563   0.03209273
4094.00   1.04214680   0.03156560
4096.00   1.10543764   0.03152280
4098.00   1.08949876   0.03078944
4100.00   1.02784669   0.02994522
4102.00   1.04413033   0.02975004
4104.00   1.04642355   0.03054496
4106.00   1.07672155   0.03122813
4108.00   1.06874430   0.03138813
4110.00   1.04807472   0.03124258
4112.00   1.10391235   0.03160029
4114.00   1.02561724   0.03182792
4116.00   1.07897937   0.03172163
4118.00   1.08098745   0.03134195
4120.00   1.05016005   0.03102386
4122.00   1.07111406   0.03127022
4124.00   1.03724384   0.03112055
4126.00   1.03458381   0.03086866
4128.00   0.97939175   0.03048498
4130.00   1.02120638   0.03033716
4132.00   0.99779558   0.02991391
4134.00   0.96054745   0.03003871
4136.00   0.95482725   0.03034397
4138.00   0.97014320   0.03077122
4140.00   0.98392057   0.03069843
4142.00   0.99922740   0.02969020
4144.00   0.91572273   0.02931609
4146.00   0.95680958   0.02993254
4148.00   0.89084971   0.02951417
4150.00   0.87989980   0.02968913
4152.00   0.92074543   0.02982103
4154.00   0.91474259   0.02921295
4156.00   0.91174227   0.02909419
4158.00   0.88411683   0.02934817
4160.00   0.85284477   0.02965417
4162.00   0.90573502   0.03011108
4164.00   0.86839044   0.03027731
4166.00   0.93609351   0.02985115
4168.00   0.84134138   0.02899921
4170.00   0.83700645   0.02858368
4172.00   0.85623455   0.02795433
4174.00   0.82311404   0.02758023
4176.00   0.87283069   0.02815077
4178.00   0.83110607   0.02803621
4180.00   0.86266786   0.02808062
4182.00   0.78663135   0.02760940
4184.00   0.84256911   0.02770567
4186.00   0.81608981   0.02743299
4188.00   0.90562236   0.02762545
4190.00   0.83564705   0.02779938
4192.00   0.83451736   0.02805229
4194.00   0.89592522   0.02788398
4196.00   0.78168702   0.02697754
4198.00   0.79695648   0.02681385
4200.00   0.78569329   0.02650364
4202.00   0.74116427   0.02649922
4204.00   0.76803112   0.02703164
4206.00   0.86718720   0.02771646
4208.00   0.82696807   0.02764171
4210.00   0.84099108   0.02770634
4212.00   0.82654226   0.02763817
4214.00   0.81706095   0.02718027
4216.00   0.77875423   0.02676851
4218.00   0.79850948   0.02701197
4220.00   0.79895318   0.02711233
4222.00   0.78833836   0.02657383
4224.00   0.79943126   0.02546532
4226.00   0.82955647   0.02500233
4228.00   0.82815903   0.02585150
4230.00   0.79137683   0.02674756
4232.00   0.82800984   0.02698094
4234.00   0.82693601   0.02661119
4236.00   0.82540262   0.02645392
4238.00   0.79707628   0.02623395
4240.00   0.81862938   0.02618827
4242.00   0.83232057   0.02633437
4244.00   0.81647837   0.02677737
4246.00   0.81162918   0.02712005
4248.00   0.71735036   0.02600947
4250.00   0.72323334   0.02538306
4252.00   0.75518113   0.02562832
4254.00   0.71501559   0.02571822
4256.00   0.72599083   0.02583500
4258.00   0.75859696   0.02534486
4260.00   0.75525695   0.02496128
4262.00   0.75102168   0.02540757
4264.00   0.71316397   0.02597170
4266.00   0.74232030   0.02606545
4268.00   0.77645415   0.02543490
4270.00   0.67262006   0.02441669
4272.00   0.72562873   0.02416023
4274.00   0.71659851   0.02478849
4276.00   0.71197033   0.02560323
4278.00   0.74515808   0.02560925
4280.00   0.69554877   0.02474175
4282.00   0.76670867   0.02468622
4284.00   0.71286821   0.02444501
4286.00   0.68684679   0.02400154
4288.00   0.66577405   0.02365639
4290.00   0.71204209   0.02373473
4292.00   0.67005205   0.02390532
4294.00   0.64455009   0.02395415
4296.00   0.65092647   0.02329326
4298.00   0.61989635   0.02237879
4300.00   0.65813601   0.02189154
4302.00   0.63556981   0.02186575
4304.00   0.67028630   0.02215703
4306.00   0.65366644   0.02194865
4308.00   0.65171444   0.02147628
4310.00   0.66473180   0.02181811
4312.00   0.68899852   0.02305559
4314.00   0.67723870   0.02432107
4316.00   0.65870589   0.02487877
4318.00   0.66921324   0.02516394
4320.00   0.68164033   0.02508595
4322.00   0.62879848   0.02403120
4324.00   0.65952075   0.02324869
4326.00   0.67222857   0.02341775
4328.00   0.71497869   0.02413279
4330.00   0.69192964   0.02435409
4332.00   0.68852228   0.02430508
4334.00   0.74834538   0.02428817
4336.00   0.69441974   0.02361581
4338.00   0.69317836   0.02275092
4340.00   0.65372962   0.02247077
4342.00   0.72059715   0.02314231
4344.00   0.70286775   0.02383934
4346.00   0.76050413   0.02455493
4348.00   0.67925483   0.02447104
4350.00   0.70527220   0.02385737
4352.00   0.71333092   0.02352157
4354.00   0.73318720   0.02455358
4356.00   0.72706383   0.03101858
4358.00   0.72715342   0.03433914
4360.00   0.72210062   0.03122906
4362.00   0.68701142   0.02614241
4364.00   0.69765341   0.02473132
4366.00   0.70758635   0.02445178
4368.00   0.68228078   0.02406527
4370.00   0.70905370   0.02404801
4372.00   0.77763182   0.02417454
4374.00   0.71755159   0.02403752
4376.00   0.73495865   0.02402601
4378.00   0.77223694   0.02410839
4380.00   0.68299675   0.02352745
4382.00   0.75555986   0.02277644
4384.00   0.71482402   0.02223396
4386.00   0.68331504   0.02246255
4388.00   0.75448406   0.02284029
4390.00   0.73764813   0.02294772
4392.00   0.70724809   0.02286229
4394.00   0.70760536   0.02286131
4396.00   0.76604170   0.02333740
4398.00   0.68906993   0.02329777
4400.00   0.68213147   0.02307480
4402.00   0.75348896   0.02302586
4404.00   0.71989530   0.02261144
4406.00   0.73695260   0.02274527
4408.00   0.73232424   0.02307881
4410.00   0.70749629   0.02334453
4412.00   0.65307260   0.02344004
4414.00   0.69249302   0.02326978
4416.00   0.70668995   0.02320558
4418.00   0.74902719   0.02353021
4420.00   0.70688438   0.02348884
4422.00   0.73600775   0.02327887
4424.00   0.70457780   0.02306954
4426.00   0.72216159   0.02315844
4428.00   0.73959351   0.02314745
4430.00   0.73679876   0.02304860
4432.00   0.74107033   0.02268923
4434.00   0.68945807   0.02247469
4436.00   0.73830289   0.02276640
4438.00   0.73343557   0.02309646
4440.00   0.74103040   0.02282069
4442.00   0.74677587   0.02249198
4444.00   0.69138128   0.02252308
4446.00   0.75853717   0.02279528
4448.00   0.71830791   0.02262376
4450.00   0.68470210   0.02244975
4452.00   0.70467752   0.02239254
4454.00   0.69486737   0.02197064
4456.00   0.72636753   0.02192842
4458.00   0.69289070   0.02186745
4460.00   0.67663211   0.02180769
4462.00   0.69287205   0.02210227
4464.00   0.70772123   0.02221715
4466.00   0.67371708   0.02227957
4468.00   0.71377701   0.02222408
4470.00   0.70766544   0.02216354
4472.00   0.74089831   0.02254160
4474.00   0.70700300   0.02238360
4476.00   0.70208132   0.02221360
4478.00   0.69506842   0.02192915
4480.00   0.65844840   0.02143636
4482.00   0.69589067   0.02154666
4484.00   0.68983191   0.02191737
4486.00   0.68112051   0.02210941
4488.00   0.69522244   0.02194865
4490.00   0.64675581   0.02176796
4492.00   0.66432744   0.02196399
4494.00   0.60381383   0.02172281
4496.00   0.65972883   0.02198460
4498.00   0.72027081   0.02221534
4500.00   0.66673744   0.02205345
4502.00   0.64200914   0.02189381
4504.00   0.67935187   0.02212789
4506.00   0.64976811   0.02194865
4508.00   0.65776587   0.02187173
4510.00   0.60734969   0.02178074
4512.00   0.65188932   0.02175736
4514.00   0.63828593   0.02157523
4516.00   0.63239425   0.02150462
4518.00   0.64083815   0.02149447
4520.00   0.62861294   0.02144918
4522.00   0.59026504   0.02122310
4524.00   0.61780053   0.02106210
4526.00   0.65480828   0.02085637
4528.00   0.63732499   0.02064752
4530.00   0.59318399   0.02067335
4532.00   0.62708122   0.02073496
4534.00   0.61091262   0.02070091
4536.00   0.60713613   0.02089771
4538.00   0.59054959   0.02109213
4540.00   0.56504613   0.02096785
4542.00   0.57601988   0.02093743
4544.00   0.59064740   0.02099662
4546.00   0.57772934   0.02071604
4548.00   0.58099061   0.02060546
4550.00   0.58980197   0.02049069
4552.00   0.61050934   0.02056179
4554.00   0.63271630   0.02074956
4556.00   0.61568296   0.02076507
4558.00   0.60951805   0.02080719
4560.00   0.60965902   0.02087625
4562.00   0.61872286   0.02075076
4564.00   0.60951042   0.02051095
4566.00   0.60150731   0.02062316
4568.00   0.63920778   0.02078293
4570.00   0.60293382   0.02055539
4572.00   0.61496705   0.02053817
4574.00   0.64377475   0.02056642
4576.00   0.60937649   0.02046817
4578.00   0.63883770   0.02033390
4580.00   0.66614640   0.02023518
4582.00   0.65026957   0.02012166
4584.00   0.64430642   0.01997456
4586.00   0.68371463   0.02033633
4588.00   0.72888404   0.02056849
4590.00   0.66038054   0.02031231
4592.00   0.66751844   0.02029899
4594.00   0.72104079   0.02031191
4596.00   0.68255383   0.02027337
4598.00   0.70999968   0.02028235
4600.00   0.76942223   0.02032446
4602.00   0.76209414   0.02022326
4604.00   0.71687269   0.02000243
4606.00   0.74582803   0.02023468
4608.00   0.76826066   0.02038436
4610.00   0.76001978   0.02060196
4612.00   0.74188191   0.02037475
4614.00   0.72816712   0.02034791
4616.00   0.78299719   0.02042955
4618.00   0.76755732   0.02038264
4620.00   0.73167616   0.02039492
4622.00   0.78882188   0.02062425
4624.00   0.80879289   0.02055140
4626.00   0.82784593   0.02062598
4628.00   0.78228390   0.02039997
4630.00   0.80507737   0.02040510
4632.00   0.78894216   0.02028382
4634.00   0.81358570   0.02034043
4636.00   0.78120714   0.02023007
4638.00   0.81376672   0.02036748
4640.00   0.80747038   0.02030552
4642.00   0.84247553   0.02057384
4644.00   0.82994449   0.02042388
4646.00   0.83824569   0.02028726
4648.00   0.83240044   0.02031853
4650.00   0.87688887   0.02067533
4652.00   0.86415648   0.02066927
4654.00   0.85743862   0.02052952
4656.00   0.87352687   0.02067649
4658.00   0.86107242   0.02086682
4660.00   0.86070448   0.02098271
4662.00   0.86464536   0.02089853
4664.00   0.90124291   0.02077953
4666.00   0.89969504   0.02043280
4668.00   0.91971952   0.02051606
4670.00   0.97389251   0.02093036
4672.00   0.93239063   0.02091931
4674.00   0.96445245   0.02105223
4676.00   0.94478315   0.02097354
4678.00   0.90256661   0.02060094
4680.00   0.94552952   0.02061800
4682.00   0.97206980   0.02073842
4684.00   0.92745095   0.02064923
4686.00   0.94712722   0.02075548
4688.00   0.96979028   0.02068628
4690.00   0.96977514   0.02068172
4692.00   0.99083608   0.02074959
4694.00   0.94366592   0.02071708
4696.00   0.97186553   0.02082355
4698.00   0.97856992   0.02066988
4700.00   0.98954344   0.02053316
4702.00   1.03225994   0.02046725
4704.00   0.99518663   0.02044500
4706.00   1.01692629   0.02060982
4708.00   1.01653659   0.02073880
4710.00   1.07978058   0.02094668
4712.00   1.06729317   0.02090116
4714.00   1.06227803   0.02085276
4716.00   1.07266462   0.02081664
4718.00   1.07558107   0.02096479
4720.00   1.10061264   0.02097563
4722.00   1.05169797   0.02088007
4724.00   1.04131150   0.02085161
4726.00   1.07489204   0.02094664
4728.00   1.09153700   0.02104659
4730.00   1.04002953   0.02092913
4732.00   1.04957044   0.02094173
4734.00   1.04693031   0.02094423
4736.00   1.03651226   0.02105163
4738.00   1.09981501   0.02125730
4740.00   1.03993499   0.02132587
4742.00   1.06988585   0.02153045
4744.00   1.06565130   0.02141757
4746.00   1.08366394   0.02112431
4748.00   1.04486954   0.02079363
4750.00   1.05101812   0.02071025
4752.00   1.08523035   0.02086692
4754.00   1.08871830   0.02065886
4756.00   1.08180106   0.02044999
4758.00   1.07348645   0.02044363
4760.00   1.03525972   0.02028738
4762.00   1.05858123   0.02024668
4764.00   1.07525527   0.02012485
4766.00   1.05781722   0.02002237
4768.00   1.01278615   0.02000567
4770.00   1.02373230   0.02002255
4772.00   1.01831913   0.02000248
4774.00   0.99992186   0.01999317
4776.00   1.04045475   0.02018573
4778.00   1.00480318   0.02022205
4780.00   1.01999021   0.02027294
4782.00   1.00074482   0.01993192
4784.00   0.98666513   0.01968487
4786.00   0.99175018   0.01963589
4788.00   1.00121272   0.01958143
4790.00   0.95396042   0.01954080
4792.00   1.01663160   0.01969133
4794.00   0.95254087   0.01957874
4796.00   0.93188655   0.01942300
4798.00   0.90454304   0.01915878
4800.00   0.94516480   0.01928085
4802.00   0.95898265   0.01944074
4804.00   0.95172673   0.01935163
4806.00   0.88923270   0.01910988
4808.00   0.89360487   0.01903662
4810.00   0.92210984   0.01901230
4812.00   0.90789855   0.01909250
4814.00   0.90880162   0.01902154
4816.00   0.87940311   0.01901267
4818.00   0.86875582   0.01909030
4820.00   0.88682961   0.01911587
4822.00   0.87228972   0.01903986
4824.00   0.83506829   0.01878328
4826.00   0.82330424   0.01884832
4828.00   0.80480498   0.01868755
4830.00   0.81084067   0.01875198
4832.00   0.82421029   0.01878840
4834.00   0.81874216   0.01880092
4836.00   0.82309783   0.01874637
4838.00   0.84423339   0.01871724
4840.00   0.81047165   0.01857274
4842.00   0.81067300   0.01855131
4844.00   0.80829394   0.01846164
4846.00   0.78903884   0.01846016
4848.00   0.78246427   0.01842616
4850.00   0.77651858   0.01835964
4852.00   0.74164397   0.01819989
4854.00   0.73504800   0.01801293
4856.00   0.78642911   0.01794775
4858.00   0.74400496   0.01749549
4860.00   0.77320176   0.01726943
4862.00   0.72936678   0.01714777
4864.00   0.71453929   0.01742314
4866.00   0.75119406   0.01772961
4868.00   0.73000222   0.01780561
4870.00   0.73896736   0.01770684
4872.00   0.68652350   0.01751627
4874.00   0.70257056   0.01755695
4876.00   0.70646292   0.01772786
4878.00   0.71353567   0.01796402
4880.00   0.69401157   0.01790746
4882.00   0.69962329   0.01769638
4884.00   0.69369811   0.01751101
4886.00   0.69672346   0.01740937
4888.00   0.68054575   0.01720267
4890.00   0.67161679   0.01710350
4892.00   0.66920030   0.01719889
4894.00   0.64732939   0.01745488
4896.00   0.63704151   0.01754893
4898.00   0.66510773   0.01753378
4900.00   0.64835012   0.01743550
4902.00   0.69204879   0.01748101
4904.00   0.66656154   0.01740956
4906.00   0.67761713   0.01753306
4908.00   0.63809854   0.01729240
4910.00   0.64853895   0.01714164
4912.00   0.68087995   0.01722429
4914.00   0.63960999   0.01725214
4916.00   0.64079565   0.01726235
4918.00   0.62776095   0.01694458
4920.00   0.62644815   0.01682188
4922.00   0.67099637   0.01685583
4924.00   0.63212287   0.01687399
4926.00   0.67255598   0.01710918
4928.00   0.66121769   0.01717806
4930.00   0.66700530   0.01722020
4932.00   0.65867424   0.01710322
4934.00   0.66511047   0.01698760
4936.00   0.67569947   0.01697929
4938.00   0.66559350   0.01691022
4940.00   0.68226916   0.01703301
4942.00   0.66877836   0.01711015
4944.00   0.68008989   0.01718049
4946.00   0.67744416   0.01711423
4948.00   0.67183691   0.01714823
4950.00   0.68309462   0.01721696
4952.00   0.72571826   0.01741813
4954.00   0.69465274   0.01720985
4956.00   0.69139850   0.01702382
4958.00   0.75929105   0.01715005
4960.00   0.73838407   0.01724650
4962.00   0.73673385   0.01729876
4964.00   0.74903828   0.01733754
4966.00   0.72049773   0.01734119
4968.00   0.71621114   0.01724902
4970.00   0.73618531   0.01735975
4972.00   0.73081839   0.01747394
4974.00   0.74248594   0.01772053
4976.00   0.70514673   0.01770335
4978.00   0.73945898   0.01789739
4980.00   0.72554177   0.01785768
4982.00   0.69511950   0.01777843
4984.00   0.70914656   0.01770782
4986.00   0.68067765   0.01772521
4988.00   0.72697037   0.01770260
4990.00   0.68355829   0.01744201
4992.00   0.69324470   0.01742256
4994.00   0.68907052   0.01728374
4996.00   0.74422359   0.01710390
4998.00   0.67174292   0.01680336
5000.00   0.70173186   0.01669277
5002.00   0.73485863   0.01660582
5004.00   0.70139509   0.01643490
5006.00   0.71854961   0.01651636
5008.00   0.78973293   0.01686756
5010.00   0.78324920   0.01689817
5012.00   0.75153053   0.01659803
5014.00   0.74661386   0.01627479
5016.00   0.71710879   0.01624350
5018.00   0.69544268   0.01617649
5020.00   0.68681806   0.01611415
5022.00   0.70070124   0.01625826
5024.00   0.72610402   0.01625292
5026.00   0.70755070   0.01609566
5028.00   0.70176709   0.01620626
5030.00   0.72384346   0.01656724
5032.00   0.71691245   0.01703546
5034.00   0.67162549   0.01610140
5036.00   0.69938278   0.01604335
5038.00   0.71493930   0.01597399
5040.00   0.70495039   0.01584392
5042.00   0.72222143   0.01586926
5044.00   0.76568764   0.01625031
5046.00   0.75310570   0.01621518
5048.00   0.75575632   0.01620726
5050.00   0.77522856   0.01630560
5052.00   0.75266552   0.01619532
5054.00   0.78192490   0.01642051
5056.00   0.76001614   0.01638072
5058.00   0.75355518   0.01641828
5060.00   0.75692195   0.01656024
5062.00   0.79545420   0.01668952
5064.00   0.78687942   0.01664486
5066.00   0.71896660   0.01637299
5068.00   0.82504809   0.01682778
5070.00   0.79158336   0.01677356
5072.00   0.77783459   0.01672960
5074.00   0.79945868   0.01668898
5076.00   0.78461093   0.01656655
5078.00   0.79376656   0.01655817
5080.00   0.77357793   0.01684121
5082.00   0.79729873   0.01742848
5084.00   0.79838324   0.01771008
5086.00   0.78016168   0.01780350
5088.00   0.77438486   0.01747373
5090.00   0.79733253   0.01714392
5092.00   0.78987616   0.01676999
5094.00   0.79838121   0.01676101
5096.00   0.79780370   0.01673614
5098.00   0.79445875   0.01677689
5100.00   0.78972334   0.01679391
5102.00   0.78684932   0.01673676
5104.00   0.79036325   0.01656734
5106.00   0.80458760   0.01652210
5108.00   0.79966176   0.01640755
5110.00   0.78869128   0.01641802
5112.00   0.80593479   0.01654708
5114.00   0.79314429   0.01655330
5116.00   0.77248085   0.01654231
5118.00   0.80227298   0.01655613
5120.00   0.75416845   0.01629584
5122.00   0.76127923   0.01618721
5124.00   0.77600634   0.01612466
5126.00   0.74319810   0.01592046
5128.00   0.77010423   0.01603121
5130.00   0.73857868   0.01598306
5132.00   0.76321667   0.01600974
5134.00   0.75015831   0.01596994
5136.00   0.76370764   0.01594721
5138.00   0.77450573   0.01586096
5140.00   0.73765147   0.01582087
5142.00   0.75750852   0.01581143
5144.00   0.71771866   0.01579548
5146.00   0.71966207   0.01581555
5148.00   0.69760019   0.01591301
5150.00   0.75298661   0.01603586
5152.00   0.72933877   0.01598398
5154.00   0.68181843   0.01597668
5156.00   0.67611134   0.01589538
5158.00   0.72164512   0.01599430
5160.00   0.72002679   0.01587989
5162.00   0.69996673   0.01567593
5164.00   0.65389544   0.01528952
5166.00   0.69116479   0.01513461
5168.00   0.71766269   0.01499869
5170.00   0.70079166   0.01485187
5172.00   0.68346637   0.01485501
5174.00   0.68160242   0.01492787
5176.00   0.69227070   0.01524424
5178.00   0.73262584   0.01547542
5180.00   0.65736818   0.01518537
5182.00   0.63849229   0.01480959
5184.00   0.65548199   0.01476968
5186.00   0.66732460   0.01498443
5188.00   0.65922523   0.01501475
5190.00   0.69129550   0.01515902
5192.00   0.66181755   0.01505445
5194.00   0.70152593   0.01514075
5196.00   0.69821668   0.01525296
5198.00   0.66371644   0.01523368
5200.00   0.65649348   0.01529217
5202.00   0.64253110   0.01519384
5204.00   0.65964013   0.01518016
5206.00   0.64531958   0.01494766
5208.00   0.65510011   0.01508252
5210.00   0.68694806   0.01526740
5212.00   0.64611983   0.01521612
5214.00   0.66616589   0.01518957
5216.00   0.65159148   0.01514797
5218.00   0.65086120   0.01508177
5220.00   0.66719472   0.01522883
5222.00   0.65311122   0.01503151
5224.00   0.61070800   0.01488255
5226.00   0.64417875   0.01474231
5228.00   0.66797459   0.01477672
5230.00   0.60887313   0.01462769
5232.00   0.62686259   0.01472861
5234.00   0.64778394   0.01467896
5236.00   0.63564074   0.01475918
5238.00   0.63397908   0.01484930
5240.00   0.63613403   0.01486038
5242.00   0.64600259   0.01482450
5244.00   0.64787132   0.01482917
5246.00   0.62039673   0.01469417
5248.00   0.60202587   0.01451874
5250.00   0.65922105   0.01458979
5252.00   0.62861270   0.01448424
5254.00   0.64106733   0.01452580
5256.00   0.64964372   0.01466603
5258.00   0.63979542   0.01465741
5260.00   0.65453196   0.01460992
5262.00   0.64483929   0.01442999
5264.00   0.63149434   0.01412991
5266.00   0.65176117   0.01404745
5268.00   0.66042531   0.01406225
5270.00   0.63898557   0.01398881
5272.00   0.64439583   0.01411502
5274.00   0.64220738   0.01422808
5276.00   0.65370589   0.01429511
5278.00   0.65343887   0.01430722
5280.00   0.64827710   0.01419472
5282.00   0.66653544   0.01422409
5284.00   0.64496857   0.01425812
5286.00   0.65861231   0.01431704
5288.00   0.65154636   0.01430263
5290.00   0.64309853   0.01433078
5292.00   0.65809643   0.01440250
5294.00   0.65501070   0.01427956
5296.00   0.65895730   0.01424338
5298.00   0.64202887   0.01419602
5300.00   0.63420236   0.01410153
5302.00   0.66394311   0.01428478
5304.00   0.65711939   0.01425505
5306.00   0.66586345   0.01432696
5308.00   0.67928147   0.01429956
5310.00   0.65013772   0.01430732
5312.00   0.68095315   0.01439120
5314.00   0.67582393   0.01440453
5316.00   0.66580731   0.01430144
5318.00   0.70955163   0.01441581
5320.00   0.67984694   0.01429719
5322.00   0.69775707   0.01425355
5324.00   0.70500135   0.01423859
5326.00   0.68715453   0.01413157
5328.00   0.71251911   0.01417442
5330.00   0.71718025   0.01419516
5332.00   0.69754261   0.01430187
5334.00   0.71103078   0.01439277
5336.00   0.72817385   0.01446595
5338.00   0.73902804   0.01454348
5340.00   0.73673517   0.01455468
5342.00   0.74655223   0.01457706
5344.00   0.75631660   0.01468271
5346.00   0.70389408   0.01459559
5348.00   0.75766367   0.01491317
5350.00   0.74909097   0.01490242
5352.00   0.70726103   0.01471251
5354.00   0.75048465   0.01502262
5356.00   0.77494854   0.01516274
5358.00   0.77217400   0.01511832
5360.00   0.77537447   0.01497169
5362.00   0.72284544   0.01469543
5364.00   0.77152842   0.01474440
5366.00   0.78250641   0.01469231
5368.00   0.79293489   0.01472243
5370.00   0.85153234   0.01494605
5372.00   0.81328326   0.01490088
5374.00   0.79466277   0.01501750
5376.00   0.81326729   0.01511279
5378.00   0.83674490   0.01522627
5380.00   0.79789913   0.01510228
5382.00   0.82591271   0.01516845
5384.00   0.80060595   0.01515728
5386.00   0.79988152   0.01520092
5388.00   0.80549639   0.01524757
5390.00   0.81347609   0.01544327
5392.00   0.82824242   0.01564273
5394.00   0.83640420   0.01555503
5396.00   0.84963673   0.01559372
5398.00   0.82160383   0.01557596
5400.00   0.86094797   0.01584370
5402.00   0.86800069   0.01590544
5404.00   0.87893701   0.01596930
5406.00   0.85157466   0.01593870
5408.00   0.86659354   0.01607617
5410.00   0.88791907   0.01625437
5412.00   0.87855089   0.01638111
5414.00   0.84884471   0.01654132
5416.00   0.87712729   0.01681511
5418.00   0.87591273   0.01689546
5420.00   0.84652156   0.01696399
5422.00   0.87402016   0.01711039
5424.00   0.84824508   0.01711801
5426.00   0.87620020   0.01717876
5428.00   0.85738128   0.01716418
5430.00   0.86333752   0.01726533
5432.00   0.90883237   0.01743107
5434.00   0.89768511   0.01747595
5436.00   0.90395671   0.01771726
5438.00   0.91346306   0.01783497
5440.00   0.88725233   0.01785661
5442.00   0.86470634   0.01789853
5444.00   0.92359096   0.01816585
5446.00   0.88353974   0.01808172
5448.00   0.88535303   0.01820446
5450.00   0.84035641   0.01821944
5452.00   0.90019506   0.01841716
5454.00   0.89613175   0.01834634
5456.00   0.88126659   0.01879686
5458.00   0.89134055   0.02123333
5460.00   0.91836542   0.02371318
5462.00   0.91939557   0.02382623
5464.00   0.90083957   0.02211082
5466.00   0.88918048   0.02104253
5468.00   0.92290056   0.02031369
5470.00   0.90854770   0.01964323
5472.00   0.90123665   0.01908324
5474.00   0.90455633   0.01892907
5476.00   0.88684547   0.01871628
5478.00   0.89818823   0.01886388
5480.00   0.90406966   0.01915809
5482.00   0.91329658   0.01939456
5484.00   0.87721354   0.01924928
5486.00   0.87601161   0.01932563
5488.00   0.87783009   0.01903755
5490.00   0.89350104   0.01897472
5492.00   0.87442648   0.01889403
5494.00   0.88014871   0.01892542
5496.00   0.89198726   0.01892845
5498.00   0.89057517   0.01889070
5500.00   0.90620244   0.01911626
5502.00   0.90164655   0.01904209
5504.00   0.89132267   0.01897530
5506.00   0.92617798   0.01911150
5508.00   0.90498424   0.01892084
5510.00   0.88045532   0.01884886
5512.00   0.86395591   0.01895629
5514.00   0.90538502   0.01912381
5516.00   0.91231579   0.01921286
5518.00   0.88099158   0.01911746
5520.00   0.86876899   0.01919859
5522.00   0.83132285   0.01910751
5524.00   0.86261183   0.01905585
5526.00   0.82787776   0.01887774
5528.00   0.79490358   0.01864961
5530.00   0.83109134   0.01870203
5532.00   0.84083945   0.01873839
5534.00   0.81813878   0.01861753
5536.00   0.86042607   0.01883835
5538.00   0.83289057   0.01880498
5540.00   0.81824523   0.01874489
5542.00   0.84204960   0.01890920
5544.00   0.79578084   0.01870487
5546.00   0.85511810   0.01902250
5548.00   0.85768235   0.01896181
5550.00   0.79464561   0.01881557
5552.00   0.82373768   0.01884742
5554.00   0.82902521   0.01882325
5556.00   0.82798231   0.01879743
5558.00   0.85161096   0.01889168
5560.00   0.81820929   0.01883344
5562.00   0.77278733   0.01862939
5564.00   0.82838517   0.03306966
5566.00   0.81582683   0.03383638
5568.00   0.80181891   0.03450250
5570.00   0.83931512   0.03546241
5572.00   0.85777670   0.03683973
5574.00   0.83293337   0.03860802
5576.00   0.83867615   0.04062250
5578.00   0.86509532   0.04084538
5580.00   0.85405540   0.03987937
5582.00   0.82955909   0.03789414
5584.00   0.82373971   0.03501947
5586.00   0.82795072   0.03138366
5588.00   0.82097715   0.02884758
5590.00   0.83457756   0.02791865
5592.00   0.84886438   0.02782188
5594.00   0.84594512   0.02758502
5596.00   0.83420771   0.02742914
5598.00   0.83094406   0.02729654
5600.00   0.83621883   0.02715100
5602.00   0.85648102   0.02702438
5604.00   0.87831879   0.02682132
5606.00   0.87360197   0.02671938
5608.00   0.86241323   0.02659839
5610.00   0.87257737   0.02657755
5612.00   0.89617825   0.02687514
5614.00   0.86256719   0.02762996
5616.00   0.88304973   0.02787752
5618.00   0.90329736   0.02813561
5620.00   0.89749044   0.02740930
5622.00   0.88167810   0.02561996
5624.00   0.88758439   0.02526907
5626.00   0.86741352   0.02504997
5628.00   0.86058217   0.02490713
5630.00   0.85280806   0.02478202
5632.00   0.86044312   0.02460596
5634.00   0.88204283   0.02482084
5636.00   0.88800842   0.02569025
5638.00   0.87817985   0.02552905
5640.00   0.87353563   0.02456930
5642.00   0.88162321   0.02637090
5644.00   0.86552048   0.02678896
5646.00   0.84926957   0.02540808
5648.00   0.82935143   0.02366287
5650.00   0.81760788   0.02348192
5652.00   0.84288859   0.02341408
5654.00   0.85049152   0.02335096
5656.00   0.81959277   0.02317414
5658.00   0.78368902   0.02310704
5660.00   0.77486610   0.02333122
5662.00   0.78732586   0.02329043
5664.00   0.77470273   0.02304443
5666.00   0.78403789   0.02312309
5668.00   0.80152345   0.02342566
5670.00   0.79890913   0.02363328
5672.00   0.78335667   0.02376852
5674.00   0.73930043   0.02369208
5676.00   0.72909349   0.02383444
5678.00   0.76934552   0.02436423
5680.00   0.80164760   0.02483598
5682.00   0.76742905   0.02472902
5684.00   0.77415162   0.02504683
5686.00   0.79967541   0.02540492
5688.00   0.81637144   0.02550098
5690.00   0.79495257   0.02518882
5692.00   0.77438229   0.02468256
5694.00   0.77607924   0.02405366
5696.00   0.77552241   0.02336804
5698.00   0.76623672   0.02273202
5700.00   0.78586394   0.02231292
5702.00   0.77388281   0.02192399
5704.00   0.76415664   0.02163426
5706.00   0.76280969   0.02145547
5708.00   0.75932217   0.02133252
5710.00   0.74854499   0.02118823
5712.00   0.74095654   0.02103886
5714.00   0.74669051   0.02093678
5716.00   0.74776977   0.02080867
5718.00   0.73113722   0.02058565
5720.00   0.71459752   0.02037611
5722.00   0.73245114   0.02029071
5724.00   0.73783350   0.02019316
5726.00   0.72878724   0.02004665
5728.00   0.73697519   0.01993902
5730.00   0.74026722   0.01981426
5732.00   0.71686482   0.01962933
5734.00   0.70793027   0.01951560
5736.00   0.72903377   0.01953388
5738.00   0.73317307   0.01950493
5740.00   0.72258067   0.01943695
5742.00   0.71157604   0.01936742
5744.00   0.71192950   0.01932272
5746.00   0.71973968   0.01930848
5748.00   0.72118694   0.01931140
5750.00   0.71157569   0.01922825
5752.00   0.71467882   0.01925181
5754.00   0.71961635   0.01928481
5756.00   0.72030210   0.01929514
5758.00   0.71454114   0.01939168
5760.00   0.72058630   0.01956375
5762.00   0.71878785   0.01973052
5764.00   0.71676034   0.01998516
5766.00   0.72021097   0.02033984
5768.00   0.72112244   0.02058125
5770.00   0.71825933   0.02065509
5772.00   0.71169227   0.02056801
5774.00   0.70692843   0.02034969
5776.00   0.71630067   0.02004135
5778.00   0.72297859   0.01972280
5780.00   0.72378868   0.01949894
5782.00   0.72154403   0.01948512
5784.00   0.71510571   0.01964455
5786.00   0.71973443   0.01990856
5788.00   0.72633523   0.02026868
5790.00   0.73144549   0.02049575
5792.00   0.72285479   0.02050043
5794.00   0.71114010   0.02028760
5796.00   0.70604128   0.02003207
5798.00   0.71942109   0.01970037
5800.00   0.73164177   0.01944836
5802.00   0.73279899   0.01926374
5804.00   0.71439385   0.01911237
5806.00   0.72352433   0.01915864
5808.00   0.72258669   0.01912204
5810.00   0.72118443   0.01911896
5812.00   0.71520036   0.01910431
5814.00   0.71393102   0.01905934
5816.00   0.72010732   0.01910719
5818.00   0.72786826   0.01915378
5820.00   0.71943063   0.01913737
5822.00   0.71040374   0.01912101
5824.00   0.71631390   0.01915565
5826.00   0.71595353   0.01918279
5828.00   0.70564270   0.01916249
5830.00   0.69560385   0.01914426
5832.00   0.69252819   0.01915754
5834.00   0.68543202   0.01916037
5836.00   0.70277816   0.01923299
5838.00   0.69790006   0.01922028
5840.00   0.69041777   0.01920219
5842.00   0.69165063   0.01922907
5844.00   0.68161255   0.01922551
5846.00   0.67242688   0.01918982
5848.00   0.67480332   0.01924957
5850.00   0.68188381   0.01932782
5852.00   0.66870981   0.01929204
5854.00   0.66717726   0.01927078
5856.00   0.66217524   0.01930250
5858.00   0.64205295   0.01926223
5860.00   0.61976385   0.01923127
5862.00   0.62368858   0.01935849
5864.00   0.62736142   0.01949523
5866.00   0.62498730   0.01961987
5868.00   0.62169236   0.01967191
5870.00   0.61851853   0.01961678
5872.00   0.61981136   0.01948897
5874.00   0.61010814   0.01944078
5876.00   0.60199827   0.01943585
5878.00   0.59507936   0.01956022
5880.00   0.58502406   0.01998778
5882.00   0.57122523   0.02096301
5884.00   0.55070311   0.02275603
5886.00   0.55355608   0.02541886
5888.00   0.55552340   0.02808539
5890.00   0.53980875   0.03009626
5892.00   0.53908026   0.03124149
5894.00   0.57167441   0.03184375
5896.00   0.58503991   0.03080038
5898.00   0.55802649   0.02843709
5900.00   0.50749081   0.02563318
5902.00   0.52072239   0.02339562
5904.00   0.53460371   0.02097641
5906.00   0.55251461   0.01925088
5908.00   0.56103152   0.01854154
5910.00   0.54692334   0.01856314
5912.00   0.52129132   0.01854441
5914.00   0.52153248   0.01864563
5916.00   0.52899200   0.01870269
5918.00   0.53078061   0.01865947
5920.00   0.53144008   0.01861356
5922.00   0.53328174   0.01862405
5924.00   0.53778076   0.01859594
5926.00   0.54284924   0.01860835
5928.00   0.54423475   0.01871016
5930.00   0.54976141   0.01885718
5932.00   0.52360892   0.01877554
5934.00   0.51585811   0.01867108
5936.00   0.51750511   0.01855991
5938.00   0.51598138   0.01843173
5940.00   0.50883716   0.01822969
5942.00   0.51495248   0.01803390
5944.00   0.50768453   0.01789163
5946.00   0.51039928   0.01787777
5948.00   0.53254801   0.01797740
5950.00   0.52762431   0.01798861
5952.00   0.51477718   0.01799134
5954.00   0.50770801   0.01798265
5956.00   0.51227146   0.01795212
5958.00   0.52405596   0.01794110
5960.00   0.53113723   0.01788658
5962.00   0.53221226   0.01778915
5964.00   0.53388977   0.01770801
5966.00   0.53482199   0.01767827
5968.00   0.52985424   0.01769031
5970.00   0.52923566   0.01771063
5972.00   0.53735155   0.01772209
5974.00   0.54193503   0.01770968
5976.00   0.53907126   0.01767697
5978.00   0.54046780   0.01764657
5980.00   0.54303986   0.01764304
5982.00   0.54070401   0.01757935
5984.00   0.54203081   0.01752491
5986.00   0.54820710   0.01749852
5988.00   0.54265493   0.01744122
5990.00   0.55546016   0.01746575
5992.00   0.54384184   0.01744492
5994.00   0.53470534   0.01743063
5996.00   0.54928064   0.01745233
5998.00   0.54297739   0.01740391
6000.00   0.54717094   0.01741619
6002.00   0.54962659   0.01739289
6004.00   0.54469651   0.01736180
6006.00   0.54534638   0.01734118
6008.00   0.57811058   0.01738168
6010.00   0.57455838   0.01728673
6012.00   0.55396414   0.01714828
6014.00   0.54827815   0.01710252
6016.00   0.57969290   0.01720829
6018.00   0.58737582   0.01724645
6020.00   0.61198819   0.01728290
6022.00   0.61833960   0.01726688
6024.00   0.60809880   0.01728307
6026.00   0.61317921   0.01730123
6028.00   0.61429733   0.01725757
6030.00   0.60476047   0.01723427
6032.00   0.59265107   0.01720612
6034.00   0.58246917   0.01711996
6036.00   0.58712751   0.01703292
6038.00   0.59166187   0.01702981
6040.00   0.60135180   0.01705289
6042.00   0.60569769   0.01706143
6044.00   0.60108727   0.01703747
6046.00   0.58328795   0.01698826
6048.00   0.59885514   0.01704342
6050.00   0.61733532   0.01708688
6052.00   0.62152678   0.01707160
6054.00   0.61341220   0.01701166
6056.00   0.62466687   0.01705523
6058.00   0.62781042   0.01703237
6060.00   0.62739015   0.01697733
6062.00   0.62285119   0.01692767
6064.00   0.62098223   0.01694155
6066.00   0.62231749   0.01690319
6068.00   0.62316191   0.01684943
6070.00   0.62530321   0.01684511
6072.00   0.62773395   0.01686932
6074.00   0.62141556   0.01682587
6076.00   0.62632471   0.01682970
6078.00   0.64435977   0.01686874
6080.00   0.65269399   0.01690203
6082.00   0.64737201   0.01694338
6084.00   0.63756841   0.01694929
6086.00   0.63838261   0.01696081
6088.00   0.64893204   0.01698275
6090.00   0.64832962   0.01697606
6092.00   0.64025480   0.01697979
6094.00   0.64094162   0.01703291
6096.00   0.64938945   0.01708497
6098.00   0.64449209   0.01709227
6100.00   0.63590986   0.01710515
6102.00   0.64439350   0.01724424
6104.00   0.64739799   0.01734674
6106.00   0.62988383   0.01743031
6108.00   0.62217051   0.01762602
6110.00   0.63139367   0.01789626
6112.00   0.65337056   0.01806928
6114.00   0.64528424   0.01810898
6116.00   0.62527448   0.01799522
6118.00   0.63128990   0.01785159
6120.00   0.65030146   0.01769577
6122.00   0.64435607   0.01746453
6124.00   0.62941980   0.01721757
6126.00   0.63001102   0.01707950
6128.00   0.64099616   0.01704022
6130.00   0.64462519   0.01702353
6132.00   0.62528282   0.01693810
6134.00   0.61389834   0.01685284
6136.00   0.62134838   0.01682513
6138.00   0.62909174   0.01684969
6140.00   0.61996442   0.01687424
6142.00   0.62828916   0.01691842
6144.00   0.63685381   0.01696580
6146.00   0.63168699   0.01698278
6148.00   0.62562776   0.01698370
6150.00   0.64690429   0.01702075
6152.00   0.65643495   0.01708082
6154.00   0.62871790   0.01710118
6156.00   0.60323566   0.01713228
6158.00   0.60620040   0.01721015
6160.00   0.61712301   0.01727134
6162.00   0.61507982   0.01710052
6164.00   0.62049031   0.01698910
6166.00   0.62151945   0.01684899
6168.00   0.61537820   0.01665029
6170.00   0.59664178   0.01643001
6172.00   0.60308027   0.01639650
6174.00   0.61754316   0.01640182
6176.00   0.62663555   0.01636677
6178.00   0.61552924   0.01625814
6180.00   0.59620553   0.01616922
6182.00   0.59496212   0.01616061
6184.00   0.60193276   0.01617016
6186.00   0.59796071   0.01613650
6188.00   0.60699636   0.01614322
6190.00   0.61192155   0.01615892
6192.00   0.59675711   0.01611173
6194.00   0.57957619   0.01604184
6196.00   0.58485693   0.01604963
6198.00   0.59265405   0.01605891
6200.00   0.58404583   0.01609113
6202.00   0.57246453   0.01602578
6204.00   0.56206602   0.01598119
6206.00   0.55870682   0.01602140
6208.00   0.57355064   0.01608413
6210.00   0.58777791   0.01615485
6212.00   0.58057410   0.01608802
6214.00   0.56206715   0.01598151
6216.00   0.54601222   0.01591565
6218.00   0.55554503   0.01592431
6220.00   0.56722420   0.01586710
6222.00   0.55949694   0.01575968
6224.00   0.53987485   0.01565481
6226.00   0.52749443   0.01560958
6228.00   0.54101539   0.01562935
6230.00   0.54496115   0.01573989
6232.00   0.54269296   0.01592715
6234.00   0.53974301   0.01614649
6236.00   0.54541653   0.01638247
6238.00   0.54839540   0.01654381
6240.00   0.54570448   0.01646700
6242.00   0.55153805   0.01630265
6244.00   0.56243992   0.01613865
6246.00   0.56983376   0.01595397
6248.00   0.56455547   0.01582382
6250.00   0.55722433   0.01580217
6252.00   0.55286992   0.01586392
6254.00   0.55657327   0.01601178
6256.00   0.55864310   0.01629397
6258.00   0.55944997   0.01639578
6260.00   0.56572574   0.01636138
6262.00   0.57597417   0.01628087
6264.00   0.57580161   0.01618075
6266.00   0.57915694   0.01603680
6268.00   0.57794827   0.01596674
6270.00   0.56805915   0.01587038
6272.00   0.56133014   0.01584214
6274.00   0.57904506   0.01601527
6276.00   0.58072466   0.01619772
6278.00   0.57293969   0.01616409
6280.00   0.57497561   0.01607119
6282.00   0.58058852   0.01599444
6284.00   0.58501923   0.01599582
6286.00   0.59690666   0.01605720
6288.00   0.59265095   0.01614890
6290.00   0.59794635   0.01626658
6292.00   0.60492617   0.01648650
6294.00   0.58717513   0.01705119
6296.00   0.58980793   0.01848522
6298.00   0.59218436   0.01989469
6300.00   0.58414423   0.02064381
6302.00   0.57794827   0.02066365
6304.00   0.61398798   0.02057794
6306.00   0.61916804   0.01961260
6308.00   0.61817646   0.01809430
6310.00   0.61245745   0.01671913
6312.00   0.60177404   0.01612995
6314.00   0.60880166   0.01593802
6316.00   0.61182880   0.01579429
6318.00   0.60541099   0.01571526
6320.00   0.59993023   0.01569367
6322.00   0.61087316   0.01572236
6324.00   0.61119848   0.01577704
6326.00   0.60376585   0.01582763
6328.00   0.60205990   0.01588846
6330.00   0.61118108   0.01592703
6332.00   0.61278468   0.01586791
6334.00   0.62618917   0.01585801
6336.00   0.61871052   0.01570412
6338.00   0.60625547   0.01554064
6340.00   0.60110146   0.01547386
6342.00   0.61782569   0.01555569
6344.00   0.61222035   0.01551499
6346.00   0.60982060   0.01552308
6348.00   0.61283511   0.01553995
6350.00   0.61958623   0.01554799
6352.00   0.62398273   0.01560555
6354.00   0.62699485   0.01573534
6356.00   0.63187647   0.01586633
6358.00   0.63770276   0.01613689
6360.00   0.63954055   0.01658677
6362.00   0.61745614   0.01684020
6364.00   0.61006445   0.01693481
6366.00   0.61180884   0.01688884
6368.00   0.61097306   0.01663183
6370.00   0.60688251   0.01612391
6372.00   0.60924721   0.01557782
6374.00   0.59601355   0.01529958
6376.00   0.60081941   0.01527297
6378.00   0.61549526   0.01533599
6380.00   0.59630889   0.01530124
6382.00   0.58533502   0.01532543
6384.00   0.59263974   0.01540294
6386.00   0.59273583   0.01539135
6388.00   0.57972485   0.01528021
6390.00   0.58754402   0.01524941
6392.00   0.58906579   0.01518266
6394.00   0.59052414   0.01511769
6396.00   0.57762790   0.01503900
6398.00   0.55400097   0.01497135
6400.00   0.55985087   0.01496990
6402.00   0.57191843   0.01503777
6404.00   0.58024716   0.01502523
6406.00   0.57730776   0.01496149
6408.00   0.57382876   0.01497387
6410.00   0.56694931   0.01498189
6412.00   0.55256760   0.01489576
6414.00   0.54696900   0.01485945
6416.00   0.55445814   0.01487687
6418.00   0.55676508   0.01487566
6420.00   0.54215139   0.01477731
6422.00   0.53849262   0.01475144
6424.00   0.53639358   0.01474970
6426.00   0.53487182   0.01472270
6428.00   0.52374560   0.01457595
6430.00   0.53139979   0.01457215
6432.00   0.52999556   0.01453054
6434.00   0.52530050   0.01450179
6436.00   0.51998639   0.01450029
6438.00   0.51164073   0.01447720
6440.00   0.49963990   0.01445780
6442.00   0.50509816   0.01446294
6444.00   0.51496965   0.01450852
6446.00   0.51357663   0.01455209
6448.00   0.51917446   0.01460807
6450.00   0.53261930   0.01478504
6452.00   0.53303665   0.01498445
6454.00   0.52887160   0.01507429
6456.00   0.53891259   0.01504928
6458.00   0.54511863   0.01484964
6460.00   0.53597516   0.01489859
6462.00   0.53483516   0.01542662
6464.00   0.54505527   0.01580712
6466.00   0.55124789   0.01562614
6468.00   0.54326749   0.01542031
6470.00   0.54660255   0.01532769
6472.00   0.55741739   0.01514175
6474.00   0.56220853   0.01489162
6476.00   0.57397199   0.01477987
6478.00   0.57470965   0.01467723
6480.00   0.57734489   0.01462938
6482.00   0.58108550   0.01461259
6484.00   0.58596796   0.01464150
6486.00   0.58355719   0.01466776
6488.00   0.58593196   0.01468870
6490.00   0.58384758   0.01469395
6492.00   0.58016753   0.01473156
6494.00   0.58704686   0.01489222
6496.00   0.60278815   0.01515776
6498.00   0.61209017   0.01533985
6500.00   0.61825401   0.01548390
6502.00   0.61728740   0.01554929
6504.00   0.61204320   0.01549176
6506.00   0.62629026   0.01536574
6508.00   0.64140147   0.01530083
6510.00   0.63853043   0.01519668
6512.00   0.62379146   0.01503959
6514.00   0.61746573   0.01488983
6516.00   0.63329297   0.01486166
6518.00   0.65847766   0.01498520
6520.00   0.67013770   0.01509746
6522.00   0.66659743   0.01514778
6524.00   0.66512913   0.01522138
6526.00   0.65945560   0.01530835
6528.00   0.66974622   0.01543923
6530.00   0.68399590   0.01556436
6532.00   0.69174558   0.01562642
6534.00   0.69569206   0.01563179
6536.00   0.68807274   0.01561483
6538.00   0.67842084   0.01555618
6540.00   0.67408448   0.01547528
6542.00   0.67353415   0.01537112
6544.00   0.66822833   0.01534090
6546.00   0.67058879   0.01532442
6548.00   0.68638092   0.01544712
6550.00   0.69593614   0.01560323
6552.00   0.69807625   0.01568567
6554.00   0.70443559   0.01566522
6556.00   0.71214408   0.01569971
6558.00   0.72063541   0.01575170
6560.00   0.72909373   0.01576830
6562.00   0.73301584   0.01572105
6564.00   0.73583525   0.01569516
6566.00   0.73275876   0.01572801
6568.00   0.72620171   0.01567722
6570.00   0.72709543   0.01557723
6572.00   0.73975849   0.01560925
6574.00   0.73440742   0.01572034
6576.00   0.74539453   0.01582591
6578.00   0.75545532   0.01586985
6580.00   0.75085860   0.01586271
6582.00   0.75331944   0.01584433
6584.00   0.75511432   0.01576846
6586.00   0.75557154   0.01565887
6588.00   0.75813842   0.01558226
6590.00   0.76651686   0.01560013
6592.00   0.76801938   0.01566877
6594.00   0.75564736   0.01564324
6596.00   0.75591606   0.01564761
6598.00   0.76950091   0.01571828
6600.00   0.78346235   0.01581416
6602.00   0.77513963   0.01583512
6604.00   0.76688927   0.01579113
6606.00   0.76707071   0.01576324
6608.00   0.77183276   0.01575764
6610.00   0.77440649   0.01572630
6612.00   0.76861411   0.01563258
6614.00   0.76570988   0.01557737
6616.00   0.77015883   0.01556013
6618.00   0.77681130   0.01557574
6620.00   0.77805847   0.01562789
6622.00   0.77655834   0.01562864
6624.00   0.77130049   0.01562958
6626.00   0.76137924   0.01563625
6628.00   0.75470972   0.01563145
6630.00   0.74700516   0.01556560
6632.00   0.75930947   0.01559058
6634.00   0.76472121   0.01562819
6636.00   0.75948399   0.01562125
6638.00   0.73923254   0.01553703
6640.00   0.73951715   0.01549794
6642.00   0.74334669   0.01546699
6644.00   0.74325413   0.01544890
6646.00   0.74164915   0.01544153
6648.00   0.74746782   0.01543817
6650.00   0.75760484   0.01547733
6652.00   0.75324744   0.01544458
6654.00   0.75061846   0.01542068
6656.00   0.75081462   0.01543535
6658.00   0.74417448   0.01546900
6660.00   0.74329895   0.01544246
6662.00   0.74174517   0.01540904
6664.00   0.74201822   0.01543451
6666.00   0.74534339   0.01550259
6668.00   0.74742049   0.01549030
6670.00   0.75638729   0.01547829
6672.00   0.74356365   0.01545611
6674.00   0.72462672   0.01542073
6676.00   0.72399801   0.01539020
6678.00   0.72029352   0.01537094
6680.00   0.72782421   0.01536089
6682.00   0.73021024   0.01532627
6684.00   0.72791320   0.01528390
6686.00   0.72460133   0.01527608
6688.00   0.72283143   0.01545379
6690.00   0.71963006   0.01533436
6692.00   0.72574455   0.01526020
6694.00   0.72667331   0.01524237
6696.00   0.70374388   0.01517109
6698.00   0.70749211   0.01513977
6700.00   0.71146345   0.01518314
6702.00   0.70847255   0.01523713
6704.00   0.70539063   0.01529013
6706.00   0.70484906   0.01536352
6708.00   0.69521713   0.01537208
6710.00   0.69259375   0.01533855
6712.00   0.69534081   0.01529820
6714.00   0.69840384   0.01526211
6716.00   0.70062596   0.01523021
6718.00   0.68547726   0.01512239
6720.00   0.69169593   0.01512780
6722.00   0.70108634   0.01515620
6724.00   0.70061684   0.01514397
6726.00   0.70049363   0.01512676
6728.00   0.69887853   0.01510915
6730.00   0.70232195   0.01513985
6732.00   0.70116502   0.01515039
6734.00   0.69793659   0.01511068
6736.00   0.68141264   0.01505725
6738.00   0.68002671   0.01503833
6740.00   0.67118770   0.01502268
6742.00   0.67122507   0.01506149
6744.00   0.69515204   0.01516026
6746.00   0.71425551   0.01525243
6748.00   0.71516371   0.01525885
6750.00   0.69769120   0.01517528
6752.00   0.67396790   0.01503427
6754.00   0.68116164   0.01493546
6756.00   0.68408233   0.01503368
6758.00   0.71867055   0.01671264
6760.00   0.78556585   0.01900726
6762.00   0.86842805   0.02021410
6764.00   0.91774231   0.01889981
6766.00   0.88725442   0.01795559
6768.00   0.82678241   0.01667231
6770.00   0.74674231   0.01559812
6772.00   0.67860365   0.01497854
6774.00   0.64674228   0.01469250
6776.00   0.63835955   0.01465579
6778.00   0.65469784   0.01484345
6780.00   0.68276197   0.01520771
6782.00   0.69484693   0.01558953
6784.00   0.72189873   0.01586598
6786.00   0.74575251   0.01569139
6788.00   0.73698646   0.01545066
6790.00   0.69046569   0.01517748
6792.00   0.63892990   0.01478968
6794.00   0.61853361   0.01451853
6796.00   0.60969979   0.01441686
6798.00   0.60224777   0.01438607
6800.00   0.59358597   0.01436553
6802.00   0.60775000   0.01442872
6804.00   0.60359973   0.01441346
6806.00   0.59013218   0.01435251
6808.00   0.58736390   0.01431176
6810.00   0.59493959   0.01430593
6812.00   0.60066801   0.01436511
6814.00   0.59168524   0.01432268
6816.00   0.58571887   0.01426362
6818.00   0.57384819   0.01425868
6820.00   0.56036359   0.01434457
6822.00   0.54581219   0.01444342
6824.00   0.56703854   0.01468835
6826.00   0.57068139   0.01520223
6828.00   0.56925958   0.01614777
#6830.00   0.59484893   0.01728998
#6832.00   0.62763357   0.01753710
#6834.00   0.60194260   0.01657723
6836.00   0.57752150   0.01564486
6838.00   0.56964481   0.01522033
6840.00   0.56234348   0.01481233
6842.00   0.54756659   0.01460235
6844.00   0.55849904   0.01447915
6846.00   0.56951815   0.01438690
6848.00   0.56960851   0.01429678
6850.00   0.57197255   0.01424980
6852.00   0.57294965   0.01423486
6854.00   0.56668824   0.01417159
6856.00   0.55864435   0.01415879
6858.00   0.56026661   0.01434707
6860.00   0.56070215   0.01477735
6862.00   0.55719388   0.01534976
6864.00   0.55751115   0.01620832
6866.00   0.55312270   0.01735984
6868.00   0.54080713   0.01840972
6870.00   0.53436452   0.01809067
6872.00   0.53937739   0.01661856
6874.00   0.54713583   0.01526251
6876.00   0.55756170   0.01457567
6878.00   0.55668253   0.01420904
6880.00   0.55459929   0.01393466
6882.00   0.55881077   0.01403213
6884.00   0.55425835   0.01438169
6886.00   0.54122901   0.01471200
6888.00   0.53503066   0.01474016
6890.00   0.54340029   0.01462631
6892.00   0.55231565   0.01456589
6894.00   0.55020374   0.01447527
6896.00   0.53843564   0.01434589
6898.00   0.53744161   0.01426216
6900.00   0.51844716   0.01412000
6902.00   0.51200843   0.01409204
6904.00   0.52090812   0.01413250
6906.00   0.53588831   0.01415791
6908.00   0.52393538   0.01413399
6910.00   0.52905422   0.01428327
6912.00   0.53222823   0.01437923
6914.00   0.53177512   0.01438550
6916.00   0.53360844   0.01437906
6918.00   0.54932648   0.01461727
6920.00   0.55363345   0.01483404
6922.00   0.55068380   0.01491363
6924.00   0.54635125   0.01488427
6926.00   0.53711176   0.01482154
6928.00   0.52154458   0.01464032
6930.00   0.50844544   0.01431237
6932.00   0.51194739   0.01409177
6934.00   0.53356105   0.01414558
6936.00   0.54787201   0.01445277
6938.00   0.54394412   0.01468711
6940.00   0.53006232   0.01469504
6942.00   0.51748133   0.01459818
6944.00   0.50694972   0.01453034
6946.00   0.50814843   0.01465714
6948.00   0.51311928   0.01472074
6950.00   0.49906334   0.01465776
6952.00   0.48528254   0.01454758
6954.00   0.49412355   0.01444844
6956.00   0.48518255   0.01416634
6958.00   0.48772660   0.01392286
6960.00   0.48496127   0.01373205
6962.00   0.48028818   0.01365121
6964.00   0.48761001   0.01372135
6966.00   0.49154529   0.01380656
6968.00   0.48331597   0.01381522
6970.00   0.48559320   0.01382595
6972.00   0.49216843   0.01387555
6974.00   0.48875415   0.01399554
6976.00   0.46953404   0.01406513
6978.00   0.45822468   0.01404321
6980.00   0.46432194   0.01403504
6982.00   0.48147011   0.01405111
6984.00   0.47747192   0.01395601
6986.00   0.47118625   0.01377324
6988.00   0.46416566   0.01364039
6990.00   0.46029803   0.01357422
6992.00   0.46489108   0.01356660
6994.00   0.46601501   0.01355087
6996.00   0.46798703   0.01353461
6998.00   0.47784662   0.01358337
7000.00   0.48527971   0.01366009
7002.00   0.47763145   0.01367756
7004.00   0.46004736   0.01361900
7006.00   0.46493554   0.01365211
7008.00   0.47259364   0.01372634
7010.00   0.47941539   0.01377278
7012.00   0.48058173   0.01374688
7014.00   0.46108165   0.01368333
7016.00   0.45157516   0.01364855
7018.00   0.44928780   0.01354424
7020.00   0.44864979   0.01340406
7022.00   0.46076134   0.01336413
7024.00   0.45770249   0.01342543
7026.00   0.46217367   0.01348102
7028.00   0.46206269   0.01344956
7030.00   0.45077023   0.01334722
7032.00   0.44100729   0.01327569
7034.00   0.45096382   0.01329984
7036.00   0.44470564   0.01333620
7038.00   0.43162417   0.01336278
7040.00   0.42548242   0.01337272
7042.00   0.43370023   0.01339856
7044.00   0.43401313   0.01342060
7046.00   0.43720588   0.01352284
7048.00   0.44022441   0.01359735
7050.00   0.43997562   0.01354614
7052.00   0.44231567   0.01357431
7054.00   0.43602404   0.01352252
7056.00   0.43827990   0.01343990
7058.00   0.44062340   0.01336310
7060.00   0.43350229   0.01334327
7062.00   0.43856105   0.01335909
7064.00   0.44138026   0.01337932
7066.00   0.44189477   0.01337842
7068.00   0.43401453   0.01333103
7070.00   0.41579247   0.01325495
7072.00   0.42060092   0.01319531
7074.00   0.43081069   0.01302158
7076.00   0.41760182   0.01415542
#7078.00   0.37785101   0.01656892
#7080.00   0.34954226   0.01923104
7082.00   0.40528566   0.01826921
#7084.00   0.32093689   0.01565159
7086.00   0.39670682   0.01302014
7088.00   0.41647360   0.01303838
7090.00   0.40351418   0.01318546
7092.00   0.42215076   0.01320366
7094.00   0.42844534   0.01318586
7096.00   0.41782749   0.01311823
7098.00   0.40087643   0.01300254
7100.00   0.39253449   0.01292163
7102.00   0.40669206   0.01299703
7104.00   0.41964325   0.01307067
7106.00   0.41836634   0.01306411
7108.00   0.40663886   0.01304752
7110.00   0.42552686   0.01307729
7112.00   0.42362460   0.01304779
7114.00   0.41176558   0.01302820
7116.00   0.40574285   0.01304150
7118.00   0.41120872   0.01303784
7120.00   0.42259452   0.01307363
7122.00   0.42394730   0.01311478
7124.00   0.41596591   0.01311784
7126.00   0.41268125   0.01311555
7128.00   0.41942954   0.01317268
7130.00   0.41799101   0.01315739
7132.00   0.42194638   0.01316792
7134.00   0.42674968   0.01318002
7136.00   0.43260384   0.01316409
7138.00   0.43396592   0.01315208
7140.00   0.44229627   0.01327179
7142.00   0.44984910   0.01336273
7144.00   0.44904408   0.01334116
7146.00   0.43656269   0.01322509
7148.00   0.44125995   0.01331183
7150.00   0.44465092   0.01328582
7152.00   0.44021463   0.01318307
7154.00   0.43896779   0.01310202
7156.00   0.44029269   0.01309823
7158.00   0.43868256   0.01314595
7160.00   0.43774763   0.01318867
7162.00   0.44126692   0.01326385
7164.00   0.44247904   0.01338345
7166.00   0.44086909   0.01357068
7168.00   0.44035840   0.01380300
7170.00   0.43813631   0.01399103
7172.00   0.43722451   0.01406603
7174.00   0.43590760   0.01403787
7176.00   0.43393788   0.01397666
7178.00   0.43404102   0.01384967
7180.00   0.44099227   0.01392427
7182.00   0.43874788   0.01413102
7184.00   0.43191755   0.01434041
7186.00   0.44186080   0.01429858
7188.00   0.43599582   0.01407817
7190.00   0.42882168   0.01393454
7192.00   0.42856121   0.01394697
7194.00   0.44187984   0.01400852
7196.00   0.44804719   0.01388692
7198.00   0.43941340   0.01405519
7200.00   0.44800332   0.01481075
#7202.00   0.47536993   0.01549383
#7204.00   0.52001095   0.01461145
#7206.00   0.48353472   0.01401450
7208.00   0.44684044   0.01374827
7210.00   0.43369696   0.01358847
7212.00   0.43243101   0.01330865
7214.00   0.42596388   0.01313231
7216.00   0.44255099   0.01309338
7218.00   0.43994725   0.01307184
7220.00   0.43236208   0.01310497
7222.00   0.44448820   0.01321704
7224.00   0.44904312   0.01330577
7226.00   0.44382820   0.01334486
7228.00   0.43584666   0.01341043
7230.00   0.43142605   0.01362909
7232.00   0.44057903   0.01407702
7234.00   0.45322379   0.01463948
7236.00   0.45201147   0.01529550
7238.00   0.44962421   0.01596541
7240.00   0.45885611   0.01680814
7242.00   0.47010455   0.01771354
7244.00   0.46217072   0.01764051
7246.00   0.45292613   0.01693544
7248.00   0.44697335   0.01624116
7250.00   0.44745979   0.01576549
7252.00   0.45468390   0.01528906
7254.00   0.44850776   0.01450986
7256.00   0.44815442   0.01404044
7258.00   0.44913784   0.01385898
7260.00   0.44265923   0.01382407
7262.00   0.44660044   0.01380634
7264.00   0.44177541   0.01375159
7266.00   0.43471384   0.01361084
7268.00   0.43801403   0.01355730
7270.00   0.45692798   0.01396984
7272.00   0.44264737   0.01513583
7274.00   0.42759845   0.01635207
7276.00   0.43943572   0.01682858
7278.00   0.45484766   0.01668316
7280.00   0.44621500   0.01623385
7282.00   0.43083486   0.01548550
7284.00   0.43951383   0.01481930
7286.00   0.44410333   0.01471371
7288.00   0.44023761   0.01489401
7290.00   0.43337670   0.01476128
7292.00   0.44192290   0.01418230
7294.00   0.43492082   0.01364157
7296.00   0.43270519   0.01342823
7298.00   0.43651411   0.01363811
7300.00   0.43908954   0.01412602
7302.00   0.44424620   0.01435076
7304.00   0.42990065   0.01417497
7306.00   0.41490483   0.01395712
7308.00   0.41925809   0.01393008
7310.00   0.43262389   0.01394651
7312.00   0.43176791   0.01459283
7314.00   0.43379292   0.01530774
7316.00   0.43949881   0.01575539
7318.00   0.43545762   0.01577432
7320.00   0.43960121   0.01542059
7322.00   0.43971384   0.01458548
7324.00   0.43033162   0.01400063
7326.00   0.42076477   0.01393521
7328.00   0.43531168   0.01417827
7330.00   0.43005466   0.01423642
7332.00   0.43752348   0.01427028
7334.00   0.43857658   0.01422643
7336.00   0.43641222   0.01438665
7338.00   0.44721076   0.01496816
7340.00   0.43211183   0.01521749
7342.00   0.42095605   0.01536862
7344.00   0.41759512   0.01539407
7346.00   0.42018175   0.01503241
7348.00   0.42900491   0.01399412
7350.00   0.43862495   0.01332799
7352.00   0.43743488   0.01314782
7354.00   0.43768358   0.01339579
7356.00   0.44056895   0.01379776
7358.00   0.43698061   0.01396875
7360.00   0.44214106   0.01399052
7362.00   0.44329706   0.01399832
7364.00   0.43629003   0.01414845
7366.00   0.43259767   0.01446768
7368.00   0.43866488   0.01467627
7370.00   0.44241250   0.01469875
7372.00   0.43648550   0.01456977
7374.00   0.42650899   0.01423892
7376.00   0.43162414   0.01372307
7378.00   0.45739260   0.01335958
7380.00   0.45826852   0.01318004
7382.00   0.45844957   0.01312375
7384.00   0.46027866   0.01308262
7386.00   0.45881835   0.01309172
7388.00   0.45435759   0.01333187
7390.00   0.44849256   0.01354501
7392.00   0.45399323   0.01367554
7394.00   0.46715677   0.01375790
7396.00   0.45675454   0.01383235
7398.00   0.44716585   0.01414409
7400.00   0.45227265   0.01431828
7402.00   0.46083856   0.01435203
7404.00   0.45937499   0.01427631
7406.00   0.46889684   0.01417719
7408.00   0.46866998   0.01372107
7410.00   0.46457008   0.01324568
7412.00   0.46102968   0.01300256
7414.00   0.45723057   0.01303721
7416.00   0.45999542   0.01306845
7418.00   0.47389841   0.01310771
7420.00   0.48126617   0.01310608
7422.00   0.47945622   0.01309076
7424.00   0.47714552   0.01314794
7426.00   0.48276734   0.01331951
7428.00   0.47303739   0.01341612
7430.00   0.46587715   0.01345585
7432.00   0.46658793   0.01354095
7434.00   0.46495184   0.01375620
7436.00   0.47398674   0.01390906
7438.00   0.47906163   0.01388516
7440.00   0.48320818   0.01385422
7442.00   0.48576903   0.01382142
7444.00   0.48120654   0.01361811
7446.00   0.49385524   0.01335767
7448.00   0.50063008   0.01324146
7450.00   0.49574637   0.01320143
7452.00   0.48686337   0.01316585
7454.00   0.47906446   0.01319415
7456.00   0.48083043   0.01323255
7458.00   0.49363980   0.01329280
7460.00   0.50682086   0.01340925
7462.00   0.50489247   0.01353352
7464.00   0.51014674   0.01358373
7466.00   0.50552469   0.01365199
7468.00   0.50016493   0.01379510
7470.00   0.49828181   0.01393185
7472.00   0.50866151   0.01401604
7474.00   0.52907568   0.01416003
7476.00   0.52784806   0.01425933
7478.00   0.51006734   0.01424459
7480.00   0.49763671   0.01415781
7482.00   0.50739098   0.01417114
7484.00   0.50548631   0.01462567
7486.00   0.51300019   0.01487322
7488.00   0.51985639   0.01451616
7490.00   0.52825350   0.01383433
7492.00   0.53966486   0.01354509
7494.00   0.53372973   0.01350076
7496.00   0.52407598   0.01347776
7498.00   0.52021831   0.01345847
7500.00   0.52120543   0.01340427
7502.00   0.51991081   0.01334354
7504.00   0.52805352   0.01337412
7506.00   0.53555632   0.01337712
7508.00   0.53660470   0.01333797
7510.00   0.53579038   0.01331593
7512.00   0.53816175   0.01334511
7514.00   0.53009886   0.01337272
7516.00   0.52354151   0.01344299
7518.00   0.52749538   0.01371051
7520.00   0.53302270   0.01421119
7522.00   0.53226370   0.01459009
7524.00   0.52284312   0.01470484
7526.00   0.52304852   0.01477148
7528.00   0.52921849   0.01472915
7530.00   0.53579551   0.01438139
7532.00   0.52870631   0.01392023
7534.00   0.53322321   0.01371450
7536.00   0.53587449   0.01364120
7538.00   0.52588624   0.01354182
7540.00   0.51348388   0.01343803
7542.00   0.51953226   0.01343241
7544.00   0.50866753   0.01335853
7546.00   0.49503312   0.01326972
7548.00   0.50521344   0.01325947
7550.00   0.52331275   0.01329018
7552.00   0.53107041   0.01336024
7554.00   0.52956516   0.01344581
7556.00   0.52880722   0.01350488
7558.00   0.53027850   0.01353263
#7560.00   0.50346363   0.01363096
#7562.00   0.47849974   0.01363069
#7564.00   0.48039046   0.01352158
#7566.00   0.50342935   0.01366156
#7568.00   0.51938969   0.01430303
7570.00   0.53618711   0.01459763
7572.00   0.53931195   0.01471144
7574.00   0.53823227   0.01505871
7576.00   0.53801256   0.01523001
7578.00   0.54354930   0.01440511
7580.00   0.53496343   0.01354548
7582.00   0.52855843   0.01335392
7584.00   0.52090615   0.01341672
7586.00   0.51810926   0.01341728
7588.00   0.52572894   0.01353748
7590.00   0.52502245   0.01410765
7592.00   0.50832576   0.01553665
7594.00   0.49562731   0.01842966
7596.00   0.50345612   0.02266626
7598.00   0.48792282   0.02707914
7600.00   0.47504267   0.03108788
7602.00   0.47341505   0.03448420
7604.00   0.48595464   0.03559858
7606.00   0.48400590   0.03274502
7608.00   0.50627214   0.02798638
7610.00   0.49279788   0.02305970
7612.00   0.48942629   0.01894005
7614.00   0.50504911   0.01623008
7616.00   0.51425874   0.01480220
7618.00   0.50573176   0.01432417
7620.00   0.49422383   0.01513705
7622.00   0.48772755   0.01685712
7624.00   0.48249939   0.01854361
7626.00   0.47820082   0.01921454
7628.00   0.49432448   0.01914754
7630.00   0.51445603   0.01895703
7632.00   0.51094282   0.01847975
7634.00   0.48532104   0.01764110
7636.00   0.48243371   0.01677279
7638.00   0.49002886   0.01611993
7640.00   0.49097911   0.01561390
7642.00   0.49207032   0.01524923
7644.00   0.48987162   0.01493384
7646.00   0.48993507   0.01468956
7648.00   0.49277923   0.01447477
7650.00   0.49325195   0.01431882
7652.00   0.48292556   0.01413620
7654.00   0.47773972   0.01398992
7656.00   0.48561856   0.01390324
7658.00   0.48505995   0.01389422
7660.00   0.48162523   0.01381479
7662.00   0.47543129   0.01364053
7664.00   0.46267107   0.01343520
7666.00   0.45778915   0.01334181
7668.00   0.45697585   0.01314576
7670.00   0.45869073   0.01295235
7672.00   0.46494544   0.01286012
7674.00   0.46393386   0.01283976
7676.00   0.45221746   0.01278139
7678.00   0.45250854   0.01281770
7680.00   0.45416451   0.01286319
7682.00   0.45380059   0.01288116
7684.00   0.44630301   0.01294976
7686.00   0.43830943   0.01297087
7688.00   0.45283499   0.01304768
7690.00   0.46305904   0.01307942
7692.00   0.44381893   0.01299721
7694.00   0.44724396   0.01302628
7696.00   0.44954693   0.01308685
7698.00   0.44039345   0.01308805
7700.00   0.42616630   0.01302364
7702.00   0.41788495   0.01296080
7704.00   0.42619601   0.01290148
7706.00   0.43081406   0.01304370
7708.00   0.40773359   0.01372862
#7710.00   0.38382170   0.01484568
#7712.00   0.36845520   0.01589701
#7714.00   0.40442583   0.01655745
7716.00   0.41793361   0.01672843
7718.00   0.40868852   0.01636914
7720.00   0.39604220   0.01566381
7722.00   0.40726888   0.01493911
7724.00   0.41598558   0.01402802
7726.00   0.41277567   0.01345110
7728.00   0.39843845   0.01321574
7730.00   0.38449979   0.01309261
7732.00   0.38251472   0.01288458
7734.00   0.39310062   0.01270665
7736.00   0.39155093   0.01257550
7738.00   0.38123354   0.01250225
7740.00   0.37543464   0.01249138
7742.00   0.36865786   0.01242227
7744.00   0.36148402   0.01272849
7746.00   0.35833028   0.01379262
7748.00   0.36124885   0.01493376
7750.00   0.35904315   0.01539960
7752.00   0.36587128   0.01550792
7754.00   0.35913679   0.01546066
7756.00   0.34543654   0.01492853
7758.00   0.34089163   0.01406236
7760.00   0.35275367   0.01344017
7762.00   0.35427514   0.01335244
7764.00   0.36499956   0.01323147
7766.00   0.36632422   0.01287547
7768.00   0.35430917   0.01245788
7770.00   0.35450044   0.01250889
7772.00   0.36060414   0.01258616
7774.00   0.36347127   0.01268011
7776.00   0.36316657   0.01287249
7778.00   0.36573699   0.01308274
7780.00   0.35425639   0.01294423
7782.00   0.35061908   0.01284396
7784.00   0.34196329   0.01270521
7786.00   0.33651745   0.01256589
7788.00   0.34033719   0.01265719
7790.00   0.34280658   0.01356838
7792.00   0.33413458   0.01413674
7794.00   0.33414340   0.01440294
7796.00   0.33490279   0.01440158
7798.00   0.31693843   0.01408290
7800.00   0.31667343   0.01311438
7802.00   0.31493810   0.01228733
#7804.00   0.29779956   0.01236463
#7806.00   0.27543792   0.01316594
#7808.00   0.28666097   0.01320054
7810.00   0.30154684   0.01298905
7812.00   0.30263659   0.01278975
7814.00   0.30093876   0.01270927
7816.00   0.30306900   0.01293862
7818.00   0.30517110   0.01393464
7820.00   0.30101064   0.01457049
7822.00   0.29235265   0.01474383
7824.00   0.29711232   0.01468196
7826.00   0.32103154   0.01437631
7828.00   0.31614390   0.01317163
7830.00   0.31051347   0.01219641
7832.00   0.32432815   0.01183613
7834.00   0.34082046   0.01193040
7836.00   0.32927340   0.01211186
7838.00   0.32268822   0.01248154
7840.00   0.32363570   0.01273212
7842.00   0.32017779   0.01283144
7844.00   0.31161335   0.01280036
7846.00   0.31081662   0.01280475
7848.00   0.31821021   0.01342394
7850.00   0.30629408   0.01429445
7852.00   0.29176816   0.01488261
7854.00   0.29234251   0.01516719
7856.00   0.30773556   0.01548135
7858.00   0.31583080   0.01521130
7860.00   0.31249756   0.01424852
7862.00   0.30847570   0.01334418
7864.00   0.30886969   0.01320656
#7866.00   0.26594201   0.01442568
7868.00   0.32487011   0.00995034
7870.00   0.33085880   0.01195019
7872.00   0.33090064   0.02508409
7874.00   0.32866603   0.01238369
7876.00   0.33735576   0.01228431
#7878.00   0.39947286   0.01199074
7880.00   0.34038216   0.01717740
7882.00   0.33564866   0.00791404
7884.00   0.28976908   0.01426688
7886.00   0.32664847   0.01396944
7888.00   0.32395053   0.01370945
7890.00   0.31722307   0.01380776
7892.00   0.33109561   0.01378246
7894.00   0.34674510   0.01359404
7896.00   0.34826589   0.01287021
7898.00   0.35501027   0.01222253
7900.00   0.36427799   0.01192600
7902.00   0.36017847   0.01192436
7904.00   0.33602241   0.01190629
7906.00   0.32839045   0.01214707
7908.00   0.32875517   0.01308144
7910.00   0.33373705   0.01432069
7912.00   0.34796134   0.01531675
7914.00   0.35286140   0.01554543
7916.00   0.34691539   0.01594230
7918.00   0.36214015   0.01602988
7920.00   0.37985292   0.01542857
7922.00   0.37870291   0.01425787
7924.00   0.38101807   0.01392530
7926.00   0.38766947   0.01381035
7928.00   0.38657522   0.01364295
7930.00   0.38559636   0.01342713
7932.00   0.39913622   0.01330050
7934.00   0.41184774   0.01326900
7936.00   0.41480890   0.01308607
7938.00   0.40954289   0.01266404
7940.00   0.40832713   0.01223895
7942.00   0.42443848   0.01230058
7944.00   0.42410555   0.01279569
7946.00   0.41046226   0.01297470
7948.00   0.41457972   0.01295197
7950.00   0.43124509   0.01304479
7952.00   0.42778280   0.01300144
7954.00   0.41486421   0.01277323
7956.00   0.41878566   0.01253358
7958.00   0.42673495   0.01268681
7960.00   0.42559481   0.01342831
7962.00   0.42894164   0.01449352
7964.00   0.44883505   0.01486998
7966.00   0.45477518   0.01500519
7968.00   0.45087352   0.01489395
7970.00   0.46297634   0.01437810
7972.00   0.45573747   0.01328017
7974.00   0.45943129   0.01310469
7976.00   0.46936384   0.01347269
7978.00   0.47679678   0.01384784
7980.00   0.47210979   0.01388178
7982.00   0.47667837   0.01385549
7984.00   0.46625647   0.01354301
7986.00   0.47047591   0.01326443
7988.00   0.48463115   0.01353844
7990.00   0.48059854   0.01461163
7992.00   0.46518633   0.01514757
7994.00   0.46811029   0.01538996
7996.00   0.47184840   0.01540300
7998.00   0.46927133   0.01500870
8000.00   0.46839103   0.01376510
8002.00   0.46981409   0.01285583
8004.00   0.47571805   0.01256259
8006.00   0.47727665   0.01260391
8008.00   0.47142887   0.01270464
8010.00   0.47192910   0.01300139
8012.00   0.48791778   0.01326700
8014.00   0.48936424   0.01338010
8016.00   0.47849098   0.01336704
8018.00   0.47134057   0.01335757
8020.00   0.48742497   0.01362695
8022.00   0.50086874   0.01432559
8024.00   0.51161760   0.01488825
8026.00   0.51456785   0.01508499
8028.00   0.50197631   0.01495339
8030.00   0.50565821   0.01472700
8032.00   0.51058006   0.01402596
8034.00   0.51731282   0.01332660
8036.00   0.52114326   0.01292732
8038.00   0.51026583   0.01278603
8040.00   0.50253439   0.01271472
8042.00   0.50375366   0.01272840
8044.00   0.50842065   0.01307981
#8046.00   0.55178976   0.01385187
8048.00   0.50185889   0.01489613
8050.00   0.50291443   0.01613226
8052.00   0.53764337   0.01559316
#8054.00   0.47371483   0.01409998
#8056.00   0.48751143   0.01320206
#8058.00   0.50206262   0.01377008
8060.00   0.51889044   0.01395367
8062.00   0.52539009   0.01397428
8064.00   0.52353293   0.01394097
8066.00   0.52064180   0.01387685
8068.00   0.52361917   0.01350245
8070.00   0.52979785   0.01307928
8072.00   0.52836126   0.01283068
8074.00   0.52382523   0.01277716
8076.00   0.52845740   0.01279203
8078.00   0.53410006   0.01284059
8080.00   0.53763866   0.01290574
8082.00   0.53963661   0.01295464
8084.00   0.54051179   0.01295605
8086.00   0.54074055   0.01291595
8088.00   0.54164839   0.01297485
8090.00   0.54396701   0.01313622
8092.00   0.54523540   0.01324097
8094.00   0.54736382   0.01324254
8096.00   0.53993493   0.01326504
8098.00   0.54070306   0.01343825
8100.00   0.53672528   0.01347878
8102.00   0.53752643   0.01347385
8104.00   0.54085213   0.01354751
8106.00   0.54809940   0.01365313
8108.00   0.54321957   0.01351698
8110.00   0.53725511   0.01329313
8112.00   0.53277951   0.01310132
8114.00   0.53160864   0.01300853
8116.00   0.52695841   0.01295941
8118.00   0.51950508   0.01295927
8120.00   0.52212900   0.01298843
8122.00   0.53218842   0.01303298
8124.00   0.53242540   0.01306628
8126.00   0.52530414   0.01305479
8128.00   0.51099008   0.01309961
8130.00   0.50506210   0.01325229
8132.00   0.50921118   0.01343019
8134.00   0.51125157   0.01348546
8136.00   0.51868367   0.01342860
8138.00   0.52020174   0.01344509
8140.00   0.51612276   0.01354463
8142.00   0.51452321   0.01366726
8144.00   0.49282274   0.01367764
8146.00   0.49197769   0.01371658
8148.00   0.49759188   0.01377136
8150.00   0.50402242   0.01377366
8152.00   0.51542145   0.01368892
8154.00   0.50928515   0.01341514
8156.00   0.50535655   0.01333207
8158.00   0.49810299   0.01352415
8160.00   0.49039459   0.01385237
8162.00   0.49175277   0.01409191
8164.00   0.49217668   0.01389606
8166.00   0.50428849   0.01363883
8168.00   0.49971589   0.01337441
8170.00   0.48582521   0.01323192
8172.00   0.48821187   0.01327544
8174.00   0.48419747   0.01361482
8176.00   0.47997251   0.01412197
8178.00   0.47516736   0.01446897
8180.00   0.47549835   0.01448723
8182.00   0.47929001   0.01432087
8184.00   0.47297075   0.01439685
8186.00   0.46759018   0.01466655
8188.00   0.46150732   0.01487669
8190.00   0.45687747   0.01491567
8192.00   0.45193028   0.01489436
8194.00   0.45634159   0.01503112
8196.00   0.45094955   0.01511629
8198.00   0.44851029   0.01496146
8200.00   0.45799246   0.01443805
8202.00   0.45510772   0.01363064
8204.00   0.45130643   0.01314713
8206.00   0.44283748   0.01300210
8208.00   0.43427864   0.01304295
8210.00   0.43029991   0.01306634
8212.00   0.44544646   0.01302651
8214.00   0.44786000   0.01287742
8216.00   0.43864539   0.01273980
8218.00   0.42693552   0.01269497
8220.00   0.42045072   0.01275723
8222.00   0.40343639   0.01299788
8224.00   0.39518341   0.01370083
8226.00   0.40053532   0.01449138
8228.00   0.41093159   0.01479748
8230.00   0.41492692   0.01401911
8232.00   0.41866457   0.01313223
8234.00   0.41558683   0.01260055
8236.00   0.41016209   0.01240378
8238.00   0.40761980   0.01239616
8240.00   0.39497837   0.01246801
8242.00   0.39482817   0.01250770
8244.00   0.40116838   0.01240406
8246.00   0.40494347   0.01223054
8248.00   0.39891043   0.01215015
8250.00   0.39872083   0.01227208
8252.00   0.38507476   0.01244410
8254.00   0.36917195   0.01254291
8256.00   0.36446524   0.01251806
8258.00   0.38220200   0.01239998
8260.00   0.38803563   0.01223819
8262.00   0.38846412   0.01210071
8264.00   0.38530180   0.01198979
8266.00   0.37866566   0.01194940
8268.00   0.36957905   0.01203949
8270.00   0.37579226   0.01237176
8272.00   0.37446487   0.01279204
8274.00   0.36811128   0.01339232
8276.00   0.37115455   0.01418971
8278.00   0.37970611   0.01501019
8280.00   0.37693334   0.01539574
8282.00   0.36337438   0.01575560
8284.00   0.35645354   0.01636221
8286.00   0.36684164   0.01702071
8288.00   0.36590335   0.01672713
8290.00   0.34570935   0.01618162
8292.00   0.35401407   0.01609036
8294.00   0.37398013   0.01630118
8296.00   0.38051343   0.01633882
8298.00   0.35929880   0.01621818
8300.00   0.34197474   0.01628245
8302.00   0.33720556   0.01600164
8304.00   0.34917888   0.01510987
8306.00   0.35643449   0.01364271
8308.00   0.35647395   0.01309760
8310.00   0.34528050   0.01303361
8312.00   0.34062874   0.01318196
8314.00   0.34821120   0.01332112
8316.00   0.35002550   0.01330693
8318.00   0.35396191   0.01294476
8320.00   0.35244510   0.01257258
8322.00   0.35340688   0.01224496
8324.00   0.35911444   0.01196624
8326.00   0.35465828   0.01183781
8328.00   0.35817090   0.01196008
8330.00   0.36016467   0.01200958
8332.00   0.35554114   0.01197939
8334.00   0.35372564   0.01202562
8336.00   0.35180560   0.01209048
8338.00   0.34111723   0.01310796
8340.00   0.33673427   0.01546207
8342.00   0.33888197   0.01757232
8344.00   0.34299543   0.01827068
8346.00   0.35339844   0.01856443
#8348.00   0.31726360   0.01877282
#8350.00   0.28832603   0.01783796
#8352.00   0.28704166   0.01595514
#8354.00   0.30772123   0.01470162
#8356.00   0.33396661   0.01468724
8358.00   0.35080647   0.01437633
8360.00   0.35972738   0.01390542
8362.00   0.36330077   0.01362984
8364.00   0.35450199   0.01358869
8366.00   0.34442225   0.01352877
8368.00   0.33560506   0.01314671
8370.00   0.33365071   0.01249686
8372.00   0.33189496   0.01198348
8374.00   0.33963546   0.01187475
8376.00   0.35201976   0.01223206
8378.00   0.35238335   0.01290069
8380.00   0.34196994   0.01346705
8382.00   0.33530641   0.01366093
8384.00   0.34919909   0.01362142
8386.00   0.34840259   0.01338296
8388.00   0.34514722   0.01276290
8390.00   0.34894121   0.01205945
8392.00   0.34954596   0.01195303
8394.00   0.34642482   0.01357339
8396.00   0.33618999   0.01538830
8398.00   0.33298057   0.01634231
8400.00   0.33417985   0.01644664
8402.00   0.33600405   0.01638773
8404.00   0.32721221   0.01540424
8406.00   0.32770917   0.01356642
8408.00   0.32851043   0.01208215
8410.00   0.32794267   0.01201884
8412.00   0.32170275   0.01287459
8414.00   0.32465193   0.01332649
8416.00   0.33154941   0.01349081
8418.00   0.33648777   0.01345269
8420.00   0.33187577   0.01315010
8422.00   0.32237306   0.01231342
8424.00   0.31289944   0.01273740
8426.00   0.31209314   0.01456352
8428.00   0.31976655   0.01627276
8430.00   0.32272997   0.01682026
8432.00   0.30984604   0.01677564
8434.00   0.30963010   0.01618499
8436.00   0.32005873   0.01462123
8438.00   0.32184392   0.01252829
8440.00   0.30177754   0.01120658
8442.00   0.29935959   0.01116768
8444.00   0.30685273   0.01123211
8446.00   0.30606189   0.01156569
8448.00   0.29080725   0.01218888
8450.00   0.28143072   0.01290939
8452.00   0.29251280   0.01313639
8454.00   0.30031809   0.01313701
8456.00   0.29390174   0.01285573
8458.00   0.28588995   0.01249774
8460.00   0.26633933   0.01259604
8462.00   0.28770766   0.01425548
8464.00   0.29612538   0.01513363
8466.00   0.28434455   0.01527092
8468.00   0.26944217   0.01506259
8470.00   0.27037978   0.01441084
8472.00   0.26188576   0.01270460
8474.00   0.26113346   0.01133998
8476.00   0.26839927   0.01083041
8478.00   0.25892815   0.01076391
8480.00   0.25198114   0.01072635
8482.00   0.24549685   0.01062415
8484.00   0.24986346   0.01060165
8486.00   0.25555083   0.01072557
8488.00   0.24996881   0.01101128
8490.00   0.25761926   0.01162505
8492.00   0.24787752   0.01189044
8494.00   0.23926972   0.01190806
8496.00   0.23623998   0.01184600
8498.00   0.23261571   0.01178333
8500.00   0.22705029   0.01213391
8502.00   0.23375876   0.01268489
8504.00   0.23648922   0.01305583
8506.00   0.22521198   0.01308322
8508.00   0.21453543   0.01291933
8510.00   0.21277840   0.01214487
8512.00   0.21550457   0.01110742
8514.00   0.21969652   0.01033480
8516.00   0.22358245   0.01018406
8518.00   0.21425430   0.01023065
8520.00   0.21095765   0.01021292
8522.00   0.21457350   0.01022324
8524.00   0.22111440   0.01024380
8526.00   0.22183013   0.01023816
8528.00   0.22202124   0.01018461
8530.00   0.21717514   0.01009039
8532.00   0.21598281   0.01013188
8534.00   0.21317305   0.01030018
8536.00   0.20870626   0.01047082
8538.00   0.21077661   0.01050886
8540.00   0.21621780   0.01049989
8542.00   0.21537717   0.01059074
8544.00   0.21168363   0.01083589
8546.00   0.21443479   0.01110945
8548.00   0.21416831   0.01127038
8550.00   0.21217118   0.01136820
8552.00   0.20982897   0.01131472
8554.00   0.21077739   0.01101138
8556.00   0.21764065   0.01048353
8558.00   0.22929549   0.01015100
8560.00   0.22626811   0.01005209
8562.00   0.21953678   0.01007616
8564.00   0.22663285   0.01010344
8566.00   0.23947851   0.01014815
8568.00   0.23130190   0.01017067
8570.00   0.22525595   0.01018823
8572.00   0.22931580   0.01021830
8574.00   0.23592703   0.01025649
8576.00   0.23318987   0.01027226
8578.00   0.22701772   0.01026167
8580.00   0.22417891   0.01024544
8582.00   0.22758473   0.01026622
8584.00   0.22807282   0.01036311
8586.00   0.22589910   0.01044701
8588.00   0.22759144   0.01049114
8590.00   0.23278445   0.01060015
8592.00   0.23946325   0.01078083
8594.00   0.24676561   0.01090527
8596.00   0.24850576   0.01081437
8598.00   0.25185493   0.01081621
8600.00   0.25587332   0.01084945
8602.00   0.25904354   0.01077868
8604.00   0.26762998   0.01062427
8606.00   0.27249122   0.01060371
8608.00   0.27342296   0.01068141
8610.00   0.27124369   0.01083262
8612.00   0.27227768   0.01105766
8614.00   0.26538041   0.01139816
8616.00   0.27077329   0.01183626
8618.00   0.28361145   0.01233489
8620.00   0.29235506   0.01284787
8622.00   0.29264784   0.01336069
8624.00   0.28857097   0.01379206
8626.00   0.28866315   0.01411787
8628.00   0.29245618   0.01435359
8630.00   0.29625919   0.01445360
8632.00   0.31237325   0.01438536
8634.00   0.30066475   0.01412478
8636.00   0.29338562   0.01379115
8638.00   0.29434797   0.01334379
8640.00   0.29490834   0.01277839
8642.00   0.29187503   0.01227974
8644.00   0.29777950   0.01205472
8646.00   0.31277129   0.01226792
8648.00   0.32058117   0.01268527
8650.00   0.31737271   0.01313439
8652.00   0.32125998   0.01372070
8654.00   0.32858136   0.01413291
8656.00   0.32848394   0.01427823
8658.00   0.32939795   0.01427005
8660.00   0.33576524   0.01423332
8662.00   0.34400454   0.01420260
8664.00   0.35221243   0.01412573
8666.00   0.35631761   0.01399998
8668.00   0.35888791   0.01384836
8670.00   0.35281932   0.01364543
8672.00   0.34783557   0.01338985
8674.00   0.35665789   0.01318726
8676.00   0.36824965   0.01297511
8678.00   0.37191406   0.01274041
8680.00   0.37285647   0.01248920
8682.00   0.38173890   0.01229040
8684.00   0.38110545   0.01209900
8686.00   0.38182509   0.01194115
8688.00   0.39174005   0.01181535
8690.00   0.39854670   0.01169819
8692.00   0.39425251   0.01157908
8694.00   0.39353648   0.01149817
8696.00   0.40218055   0.01150289
8698.00   0.41162825   0.01155779
8700.00   0.41942227   0.01157605
8702.00   0.42370209   0.01157977
8704.00   0.42255768   0.01160230
8706.00   0.41741392   0.01160045
8708.00   0.41740653   0.01153562
8710.00   0.42803082   0.01148257
8712.00   0.43184161   0.01142238
8714.00   0.43560195   0.01138390
8716.00   0.44216433   0.01137634
8718.00   0.44912434   0.01140637
8720.00   0.44921842   0.01141682
8722.00   0.45388424   0.01144144
8724.00   0.45533228   0.01145940
8726.00   0.45681080   0.01149847
8728.00   0.46749139   0.01156079
8730.00   0.47780490   0.01159361
8732.00   0.48530206   0.01162121
8734.00   0.49485382   0.01167302
8736.00   0.50110918   0.01172512
8738.00   0.50395536   0.01179233
8740.00   0.49925077   0.01177106
8742.00   0.50197941   0.01178863
8744.00   0.50826544   0.01183661
8746.00   0.51371950   0.01184702
8748.00   0.51705867   0.01185971
8750.00   0.51673061   0.01178621
8752.00   0.51087135   0.01189330
8754.00   0.50403523   0.01248628
8756.00   0.51110345   0.01366487
8758.00   0.52502823   0.01515487
8760.00   0.51815820   0.01603600
8762.00   0.51806659   0.01707671
8764.00   0.52530831   0.01815148
8766.00   0.52762187   0.01850523
8768.00   0.54677570   0.01762883
8770.00   0.55464280   0.01704548
8772.00   0.54719371   0.01694457
8774.00   0.53731287   0.01709849
8776.00   0.56541818   0.01716774
8778.00   0.57018852   0.01714072
8780.00   0.57534677   0.01701308
8782.00   0.57187057   0.01633866
8784.00   0.56777072   0.01495282
8786.00   0.58614850   0.01362895
8788.00   0.59419030   0.01358445
8790.00   0.59258527   0.01380965
8792.00   0.59667498   0.01393941
8794.00   0.61182803   0.01389808
8796.00   0.61830229   0.01357706
8798.00   0.61972499   0.01292334
8800.00   0.61918467   0.01241901
8802.00   0.61964309   0.01221396
8804.00   0.63077784   0.01222075
8806.00   0.63408285   0.01232944
8808.00   0.62452418   0.01235737
8810.00   0.62201351   0.01241736
8812.00   0.62827456   0.01252617
8814.00   0.62424541   0.01256023
8816.00   0.62428087   0.01249956
8818.00   0.62692660   0.01239349
8820.00   0.63391691   0.01334456
8822.00   0.63336390   0.01573605
8824.00   0.62739968   0.01882179
8826.00   0.62943047   0.02032567
8828.00   0.62217951   0.02079787
8830.00   0.61421031   0.02077971
8832.00   0.62092179   0.02033259
8834.00   0.63329458   0.01852275
8836.00   0.64313930   0.01691673
8838.00   0.65586138   0.01625026
8840.00   0.66315645   0.01592927
8842.00   0.65899628   0.01503115
8844.00   0.66861129   0.01399799
8846.00   0.67431003   0.01374966
8848.00   0.68300909   0.01401425
8850.00   0.69651967   0.01436541
8852.00   0.71373177   0.01451722
8854.00   0.71057206   0.01437879
8856.00   0.69716662   0.01383469
8858.00   0.68956894   0.01325764
8860.00   0.69399166   0.01310818
8862.00   0.70025629   0.01364432
8864.00   0.68176323   0.01454666
8866.00   0.67400473   0.01509640
8868.00   0.67942697   0.01524422
8870.00   0.67953700   0.01506748
8872.00   0.67464346   0.01468185
8874.00   0.67908281   0.01376099
8876.00   0.68086767   0.01290473
8878.00   0.67687529   0.01278110
8880.00   0.66397423   0.01389220
8882.00   0.65310258   0.01629531
8884.00   0.66448867   0.01793333
8886.00   0.66758972   0.01854969
8888.00   0.66434550   0.01845521
8890.00   0.65778691   0.01787789
8892.00   0.63710922   0.01589940
8894.00   0.63763863   0.01370292
8896.00   0.64751440   0.01280283
8898.00   0.64984393   0.01355604
8900.00   0.64059514   0.01487511
8902.00   0.63222533   0.01535696
8904.00   0.63205141   0.01542323
8906.00   0.63284963   0.01529729
8908.00   0.62605339   0.01481519
8910.00   0.62199587   0.01360102
8912.00   0.62596947   0.01290235
8914.00   0.63702822   0.01438253
8916.00   0.64537472   0.01684278
8918.00   0.64191228   0.01875012
8920.00   0.62595659   0.01905305
8922.00   0.60575616   0.01892188
8924.00   0.60280591   0.01806470
8926.00   0.60841650   0.01616527
8928.00   0.60865456   0.01354032
8930.00   0.60524023   0.01254921
8932.00   0.60402155   0.01237036
8934.00   0.60106176   0.01228623
8936.00   0.59528363   0.01235496
8938.00   0.59297538   0.01301056
8940.00   0.58985084   0.01429310
8942.00   0.58819312   0.01499887
8944.00   0.58545393   0.01528036
8946.00   0.58217365   0.01524912
8948.00   0.59010559   0.01494591
8950.00   0.58755493   0.01386332
8952.00   0.58305705   0.01431920
8954.00   0.57723099   0.01610894
8956.00   0.57799906   0.01794690
8958.00   0.57131881   0.01857208
8960.00   0.54297644   0.01920500
8962.00   0.53002793   0.01905899
8964.00   0.53948432   0.01738501
8966.00   0.55808491   0.01438475
8968.00   0.56004900   0.01280944
8970.00   0.56160700   0.01281079
8972.00   0.56403846   0.01293424
8974.00   0.56080049   0.01277606
8976.00   0.54805738   0.01248525
8978.00   0.53890234   0.01237630
8980.00   0.54400712   0.01242696
8982.00   0.55281091   0.01299043
8984.00   0.55879122   0.01445458
8986.00   0.55171245   0.01660983
8988.00   0.53529143   0.01807310
8990.00   0.52812189   0.01730676
8992.00   0.53859729   0.01540422
8994.00   0.55178761   0.01373654
8996.00   0.54689384   0.01376567
8998.00   0.52910656   0.01578092
9000.00   0.54231501   0.01769363
9002.00   0.55209845   0.01870091
9004.00   0.54748625   0.01863360
9006.00   0.55739194   0.01762629
9008.00   0.56235749   0.01530560
9010.00   0.54723507   0.01331753
9012.00   0.52558929   0.01239611
9014.00   0.51234382   0.01238331
9016.00   0.51491421   0.01241986
9018.00   0.51661897   0.01227394
9020.00   0.51649070   0.01221671
9022.00   0.50842029   0.01227352
9024.00   0.50286102   0.01236515
9026.00   0.49392447   0.01216416
9028.00   0.49645719   0.01187633
9030.00   0.49757504   0.01164688
9032.00   0.48879018   0.01160069
9034.00   0.47051898   0.01178541
9036.00   0.46883455   0.01210811
9038.00   0.46754885   0.01239995
9040.00   0.46740353   0.01261767
9042.00   0.46772131   0.01268757
9044.00   0.46710774   0.01262409
9046.00   0.47662380   0.01303004
9048.00   0.46467182   0.01342174
9050.00   0.45140347   0.01368548
9052.00   0.45415238   0.01369293
9054.00   0.45976034   0.01321237
9056.00   0.44759688   0.01224446
9058.00   0.44616699   0.01172083
9060.00   0.44487044   0.01167320
9062.00   0.44251487   0.01176911
9064.00   0.43976232   0.01165802
9066.00   0.44250944   0.01185793
9068.00   0.43705800   0.01223867
9070.00   0.43148163   0.01244466
9072.00   0.43030539   0.01217648
9074.00   0.44152203   0.01177516
9076.00   0.43931398   0.01167964
9078.00   0.43383780   0.01185073
9080.00   0.43241850   0.01201623
9082.00   0.43523276   0.01186600
9084.00   0.43262434   0.01170486
9086.00   0.43064252   0.01175756
9088.00   0.43182334   0.01191223
9090.00   0.43383625   0.01201483
9092.00   0.42977428   0.01201199
9094.00   0.41757783   0.01200482
9096.00   0.41705742   0.01232705
9098.00   0.42169932   0.01275513
9100.00   0.42456651   0.01304658
9102.00   0.42781472   0.01311827
9104.00   0.42707360   0.01333894
9106.00   0.42517087   0.01317531
9108.00   0.42956197   0.01245818
9110.00   0.43490663   0.01137178
9112.00   0.42139021   0.01084066
9114.00   0.41189957   0.01115800
9116.00   0.40962258   0.01160457
9118.00   0.41098270   0.01166045
9120.00   0.41509947   0.01117787
9122.00   0.42498568   0.01084081
9124.00   0.42024437   0.01094525
9126.00   0.40665030   0.01137030
9128.00   0.40160418   0.01188368
9130.00   0.41728091   0.01226437
9132.00   0.42051828   0.01239169
9134.00   0.40981078   0.01226455
9136.00   0.40293121   0.01184677
9138.00   0.40636709   0.01125608
9140.00   0.41102681   0.01080105
9142.00   0.41487265   0.01072887
9144.00   0.41827324   0.01077801
9146.00   0.41367492   0.01099760
9148.00   0.39896229   0.01152296
9150.00   0.38527337   0.01248849
9152.00   0.38621667   0.01322477
9154.00   0.39313224   0.01321441
9156.00   0.39839795   0.01268953
9158.00   0.39788768   0.01213018
9160.00   0.38847852   0.01168149
9162.00   0.38801873   0.01145877
9164.00   0.39637855   0.01137021
9166.00   0.40360764   0.01132334
9168.00   0.39242640   0.01131532
9170.00   0.39130154   0.01165956
9172.00   0.39621171   0.01212056
9174.00   0.39061201   0.01212925
9176.00   0.38247940   0.01163397
9178.00   0.38967332   0.01106896
9180.00   0.38587841   0.01083251
9182.00   0.39004290   0.01089128
9184.00   0.38720086   0.01093166
9186.00   0.37107992   0.01077185
9188.00   0.36458322   0.01049897
9190.00   0.36865988   0.01060328
9192.00   0.37116447   0.01088120
9194.00   0.37256858   0.01102284
9196.00   0.37933981   0.01087058
9198.00   0.38470986   0.01051454
9200.00   0.37333858   0.01029013
9202.00   0.37228295   0.01039500
9204.00   0.38025078   0.01067874
9206.00   0.38562870   0.01088072
9208.00   0.37337971   0.01080583
9210.00   0.37013987   0.01081493
9212.00   0.37344503   0.01113317
9214.00   0.37743428   0.01161580
9216.00   0.38141140   0.01196283
9218.00   0.38915911   0.01201073
9220.00   0.39406446   0.01198104
9222.00   0.38944852   0.01186816
9224.00   0.38072363   0.01168066
9226.00   0.38243616   0.01145608
9228.00   0.37240180   0.01127429
9230.00   0.36091051   0.01106069
9232.00   0.35203233   0.01082812
9234.00   0.34707806   0.01063873
9236.00   0.33838400   0.01058955
9238.00   0.34638271   0.01058525
9240.00   0.34776521   0.01054832
9242.00   0.34292898   0.01053625
9244.00   0.33706984   0.01059506
9246.00   0.33520758   0.01064886
9248.00   0.33337680   0.01061928
9250.00   0.33269301   0.01055141
9252.00   0.33295810   0.01048065
9254.00   0.33788002   0.01043313
9256.00   0.33253458   0.01039939
9258.00   0.31704167   0.01037485
9260.00   0.31034195   0.01033288
9262.00   0.31436446   0.01022096
9264.00   0.31045210   0.01000956
9266.00   0.30890357   0.00991272
9268.00   0.31443539   0.01002483
9270.00   0.31129205   0.01014219
9272.00   0.30062652   0.01023657
9274.00   0.30029958   0.01046590
9276.00   0.29764068   0.01078872
9278.00   0.30399197   0.01095925
9280.00   0.30700824   0.01100621
9282.00   0.30621731   0.01105553
9284.00   0.30305466   0.01127615
9286.00   0.29830965   0.01133495
9288.00   0.30061305   0.01131875
9290.00   0.30585864   0.01146359
9292.00   0.30440906   0.01182512
9294.00   0.28685185   0.01208463
9296.00   0.28346035   0.01228178
9298.00   0.28532657   0.01239180
9300.00   0.29630306   0.01445936
9302.00   0.31599197   0.01976880
9304.00   0.33313033   0.02589151
9306.00   0.30789480   0.02970546
9308.00   0.28872907   0.03264831
9310.00   0.29384565   0.03554770
9312.00   0.27712876   0.03866232
9314.00   0.24520428   0.04293397
9316.00   0.22720473   0.04496540
9318.00   0.26450852   0.04340040
9320.00   0.26469192   0.03947841
9322.00   0.26701954   0.03810396
9324.00   0.27783808   0.03396527
9326.00   0.27032802   0.02812607
9328.00   0.25236973   0.02314430
9330.00   0.24432814   0.02099112
9332.00   0.25626731   0.02026973
9334.00   0.24261193   0.02165777
9336.00   0.24263918   0.02247717
9338.00   0.24700813   0.02298905
9340.00   0.24671386   0.02410817
9342.00   0.24473906   0.02559886
9344.00   0.25794956   0.02124026
9346.00   0.27020264   0.01612097
9348.00   0.27036610   0.01341013
9350.00   0.26646653   0.01393594
9352.00   0.27147341   0.01705520
9354.00   0.24468064   0.01958255
9356.00   0.21993189   0.01866153
9358.00   0.22367804   0.01507634
9360.00   0.25308552   0.01311751
9362.00   0.25580552   0.01306595
9364.00   0.24875546   0.01470086
9366.00   0.23114221   0.01680324
9368.00   0.22251289   0.02078225
#9370.00   0.26527619   0.03081114
#9372.00   0.39332485   0.06284773
#9374.00   0.51783234   0.09692151
#9376.00   0.48504496   0.09940928
#9378.00   0.30168626   0.06336110
9380.00   0.22117765   0.04799402
9382.00   0.24031766   0.03358166
9384.00   0.25967672   0.02135810
9386.00   0.26566505   0.01343964
9388.00   0.27246383   0.01220193
9390.00   0.27572063   0.01116243
9392.00   0.27296042   0.01077452
9394.00   0.27304459   0.01116410
9396.00   0.26927337   0.01238844
9398.00   0.25823161   0.01418785
9400.00   0.25529790   0.01589944
9402.00   0.27215520   0.01608215
9404.00   0.28833356   0.01579173
9406.00   0.29604697   0.01557516
9408.00   0.30309716   0.01534389
9410.00   0.29881951   0.01381068
9412.00   0.29539183   0.01292873
9414.00   0.29872116   0.01390251
9416.00   0.30577126   0.01629456
9418.00   0.29881269   0.01847303
9420.00   0.30340412   0.01913459
9422.00   0.31631997   0.02028900
9424.00   0.31898335   0.02247809
9426.00   0.30308050   0.02378652
9428.00   0.30874047   0.01918056
9430.00   0.32771987   0.01460151
9432.00   0.32983017   0.01223526
9434.00   0.31599072   0.01449997
9436.00   0.30659547   0.02174799
9438.00   0.30332690   0.03441507
9440.00   0.27700648   0.04231155
9442.00   0.28159788   0.03896384
9444.00   0.31099927   0.02743860
9446.00   0.34858683   0.01954891
9448.00   0.38022387   0.01527070
9450.00   0.37043366   0.01403537
9452.00   0.34343776   0.01638475
9454.00   0.33843315   0.02148277
9456.00   0.35862759   0.02752019
9458.00   0.35166025   0.02952429
9460.00   0.35458377   0.02781966
9462.00   0.36322913   0.02441838
9464.00   0.36462072   0.02089552
9466.00   0.35720041   0.01732017
9468.00   0.37661490   0.01515929
9470.00   0.37400213   0.01544605
9472.00   0.36257589   0.01834769
9474.00   0.36041209   0.02247055
9476.00   0.36688828   0.02611533
9478.00   0.37315869   0.02966517
9480.00   0.36709628   0.03023333
9482.00   0.36551332   0.02658466
9484.00   0.38320532   0.01857155
9486.00   0.38121510   0.01392343
9488.00   0.37185201   0.01254597
9490.00   0.35606310   0.01328683
9492.00   0.34309649   0.01497558
9494.00   0.34410104   0.01747437
9496.00   0.37530103   0.02110766
9498.00   0.37897971   0.02553731
9500.00   0.38040462   0.02628425
9502.00   0.39295349   0.02305515
9504.00   0.40645316   0.01925279
9506.00   0.39650956   0.01819118
9508.00   0.40045989   0.01736243
9510.00   0.42321897   0.01590820
9512.00   0.44035479   0.01433517
9514.00   0.41540739   0.01513445
9516.00   0.40915617   0.01826954
9518.00   0.40435493   0.02050619
9520.00   0.39857090   0.02072304
9522.00   0.39699581   0.01897591
9524.00   0.40136191   0.01724242
9526.00   0.40519783   0.01621737
9528.00   0.41533637   0.01521292
9530.00   0.42360020   0.01445860
9532.00   0.42817762   0.01458787
9534.00   0.43864989   0.01542600
9536.00   0.43336725   0.01581851
9538.00   0.41866902   0.01586623
9540.00   0.40848422   0.01590005
9542.00   0.40161809   0.01617711
9544.00   0.38567349   0.01559109
9546.00   0.38994625   0.01508602
9548.00   0.39902791   0.01595524
9550.00   0.39548421   0.01826508
9552.00   0.38720343   0.02099580
9554.00   0.37698594   0.02240331
9556.00   0.37931749   0.02096519
9558.00   0.38875243   0.01809473
9560.00   0.39928770   0.01637478
9562.00   0.39993611   0.01840955
9564.00   0.36123827   0.02351118
9566.00   0.34471992   0.02541433
9568.00   0.37691474   0.02421884
9570.00   0.41701794   0.02116648
9572.00   0.38790312   0.01803881
9574.00   0.38390589   0.01537265
9576.00   0.38895461   0.01410495
9578.00   0.38750196   0.01413564
9580.00   0.37179947   0.01433265
9582.00   0.38333333   0.01356099
9584.00   0.39334464   0.01335464
9586.00   0.39255381   0.01429502
9588.00   0.38551936   0.01570923
9590.00   0.37583661   0.01636760
9592.00   0.36674690   0.01519378
9594.00   0.37308201   0.01405283
9596.00   0.38400385   0.01324680
9598.00   0.38574219   0.01279142
9600.00   0.37488064   0.01260290
9602.00   0.37504795   0.01349702
9604.00   0.37279761   0.01494135
9606.00   0.36850464   0.01574139
9608.00   0.36923158   0.01540327
9610.00   0.37936768   0.01464000
9612.00   0.37374893   0.01414936
9614.00   0.36903298   0.01400460
9616.00   0.36862347   0.01460256
9618.00   0.37141809   0.01598181
9620.00   0.36914933   0.01749036
9622.00   0.36295238   0.01789042
9624.00   0.35834002   0.01715926
9626.00   0.35908070   0.01545695
9628.00   0.36505887   0.01335275
9630.00   0.37316766   0.01229827
9632.00   0.37069920   0.01248299
9634.00   0.35931706   0.01327172
9636.00   0.34961852   0.01381394
9638.00   0.36136794   0.01345328
9640.00   0.36645856   0.01273182
9642.00   0.36063004   0.01258458
9644.00   0.35575211   0.01279585
9646.00   0.36114100   0.01290853
9648.00   0.36763600   0.01258133
9650.00   0.36054900   0.01235421
9652.00   0.35080370   0.01232150
9654.00   0.35111895   0.01251952
9656.00   0.36266279   0.01292085
9658.00   0.35166064   0.01345377
9660.00   0.34213555   0.01409950
9662.00   0.34005579   0.01467191
9664.00   0.34600547   0.01510453
9666.00   0.34917036   0.01528934
9668.00   0.33377895   0.01517081
9670.00   0.32730910   0.01466599
9672.00   0.33237097   0.01397072
9674.00   0.34095749   0.01348321
9676.00   0.34203890   0.01374032
9678.00   0.33642074   0.01510338
9680.00   0.32948801   0.01597990
9682.00   0.33320972   0.01594699
9684.00   0.34134987   0.01525912
9686.00   0.32783863   0.01465162
9688.00   0.32507619   0.01397472
9690.00   0.31675065   0.01324843
9692.00   0.31473398   0.01306115
9694.00   0.32187369   0.01379536
9696.00   0.32775119   0.01518063
9698.00   0.33295521   0.01613802
9700.00   0.33587888   0.01632642
9702.00   0.33706912   0.01587660
9704.00   0.33779368   0.01498678
9706.00   0.32672927   0.01370322
9708.00   0.31590441   0.01316491
9710.00   0.31890696   0.01330153
9712.00   0.32800838   0.01387568
9714.00   0.32515550   0.01470449
9716.00   0.33254987   0.01604864
9718.00   0.31159493   0.01658379
9720.00   0.29132849   0.01689166
9722.00   0.29846945   0.01717123
9724.00   0.32715282   0.01702216
9726.00   0.32437897   0.01516907
9728.00   0.31925595   0.01333920
9730.00   0.31599891   0.01266450
9732.00   0.31266257   0.01345396
9734.00   0.30981207   0.01493525
9736.00   0.30629161   0.01554429
9738.00   0.30980825   0.01543291
9740.00   0.30517474   0.01506693
9742.00   0.28573141   0.01470401
9744.00   0.27040991   0.01413721
9746.00   0.28781158   0.01364295
9748.00   0.30364695   0.01339412
9750.00   0.30807614   0.01323683
9752.00   0.30862322   0.01302313
9754.00   0.32512912   0.01282140
9756.00   0.32493499   0.01260064
9758.00   0.31633475   0.01242197
9760.00   0.30904314   0.01230254
9762.00   0.31080320   0.01219656
9764.00   0.31035128   0.01182763
9766.00   0.32203135   0.01151252
9768.00   0.32449421   0.01131849
9770.00   0.31644520   0.01130546
9772.00   0.30546710   0.01143237
9774.00   0.30647394   0.01164710
9776.00   0.30140218   0.01180835
9778.00   0.29859227   0.01193038
9780.00   0.29942980   0.01200081
9782.00   0.29926223   0.01204984
9784.00   0.29493508   0.01265797
9786.00   0.30420113   0.01437537
9788.00   0.31693238   0.01655918
9790.00   0.31393087   0.01826482
9792.00   0.28363660   0.01856944
9794.00   0.28768954   0.01822728
9796.00   0.29818675   0.01762000
9798.00   0.30425915   0.01687590
9800.00   0.29870021   0.01610134
9802.00   0.27132216   0.01542714
9804.00   0.26765850   0.01466524
9806.00   0.28334621   0.01398567
9808.00   0.29922327   0.01366064
9810.00   0.29320481   0.01383840
9812.00   0.28095278   0.01417006
9814.00   0.28670415   0.01436189
9816.00   0.30718580   0.01433762
9818.00   0.32635623   0.01414158
9820.00   0.33641848   0.01390303
9822.00   0.34144068   0.01376902
9824.00   0.33240974   0.01360422
9826.00   0.31568766   0.01327452
9828.00   0.30087575   0.01286106
9830.00   0.31639031   0.01279641
9832.00   0.31563869   0.01260208
9834.00   0.30990657   0.01233976
9836.00   0.30852887   0.01209584
9838.00   0.30891144   0.01193412
9840.00   0.29947639   0.01198455
9842.00   0.29995427   0.01262714
9844.00   0.29380524   0.01388730
9846.00   0.28806624   0.01513502
9848.00   0.29571962   0.01580618
9850.00   0.29617569   0.01574290
9852.00   0.29851928   0.01525037
9854.00   0.29044941   0.01425410
9856.00   0.27718145   0.01303175
9858.00   0.27174059   0.01212095
9860.00   0.28674194   0.01199821
9862.00   0.28665337   0.01203021
9864.00   0.28618002   0.01256280
9866.00   0.29244936   0.01436991
9868.00   0.29408824   0.01761435
9870.00   0.28301358   0.02032442
9872.00   0.27640489   0.02149843
9874.00   0.27168640   0.02156099
9876.00   0.27251855   0.02071047
9878.00   0.29605874   0.01861835
9880.00   0.28468585   0.01564781
9882.00   0.27770615   0.01372558
9884.00   0.28375718   0.01317216
9886.00   0.29426447   0.01335065
9888.00   0.29184461   0.01366922
9890.00   0.31019798   0.01581904
9892.00   0.31695864   0.01792859
9894.00   0.29941300   0.01913777
9896.00   0.27849677   0.01929156
9898.00   0.27256563   0.01815711
9900.00   0.28521484   0.01655428
9902.00   0.28633338   0.01505852
9904.00   0.27087894   0.01401424
9906.00   0.25915226   0.01363581
9908.00   0.26970461   0.01503921
9910.00   0.28083551   0.01794796
9912.00   0.28671172   0.02073060
9914.00   0.28339168   0.02251366
9916.00   0.26452175   0.02288530
9918.00   0.26539627   0.02237556
9920.00   0.27281836   0.02038227
9922.00   0.27494493   0.01740090
9924.00   0.26582208   0.01450034
9926.00   0.26714090   0.01350787
9928.00   0.27695617   0.01381061
9930.00   0.28363383   0.01444368
9932.00   0.28077766   0.01486682
9934.00   0.27174059   0.01503058
9936.00   0.27732062   0.01618249
#9938.00   0.23351692   0.01913417
#9940.00   0.17911284   0.02271433
9942.00   0.26662332   0.02619388
9944.00   0.24613805   0.02918121
9946.00   0.24739762   0.03065031
#9948.00   0.18864918   0.03017743
9950.00   0.24008796   0.02901259
#9952.00   0.18540509   0.02794191
9954.00   0.22729330   0.02729210
9956.00   0.26264945   0.02683860
9958.00   0.26012751   0.02770869
9960.00   0.25204453   0.02837827
9962.00   0.26054025   0.02768053
9964.00   0.28254107   0.02524720
9966.00   0.30184859   0.02296336
9968.00   0.27938399   0.02097878
9970.00   0.25161746   0.01946907
9972.00   0.24387918   0.01864940
9974.00   0.25477317   0.01871957
9976.00   0.23019069   0.01852153
9978.00   0.21309347   0.01782024
9980.00   0.21714006   0.01676802
9982.00   0.23687863   0.01575652
9984.00   0.24898720   0.01524250
9986.00   0.24932951   0.01469947
9988.00   0.24578130   0.01434858
9990.00   0.24751540   0.01425957
9992.00   0.25708261   0.01441032
9994.00   0.25007597   0.01480890
9996.00   0.25537363   0.01569319
9998.00   0.25386739   0.01653523
10000.00   0.24702108   0.01706072
10002.00   0.25108168   0.01741935
10004.00   0.24629472   0.01780611
10006.00   0.24554686   0.01983748
10008.00   0.25442114   0.02434978
10010.00   0.25849447   0.02948038
10012.00   0.24148385   0.03277758
10014.00   0.24654539   0.03393237
10016.00   0.23401712   0.03335737
10018.00   0.22897577   0.03083132
10020.00   0.22810185   0.02679553
10022.00   0.23041958   0.02398330
10024.00   0.23323207   0.02346410
10026.00   0.24120867   0.02358817
10028.00   0.24503247   0.02337136
10030.00   0.25211993   0.02230027
10032.00   0.23842688   0.01981836
10034.00   0.22585195   0.01752603
10036.00   0.22662461   0.01646239
10038.00   0.22610681   0.01677175
10040.00   0.21502918   0.01775753
10042.00   0.21429937   0.01849995
10044.00   0.22156151   0.01873816
10046.00   0.23284143   0.01865617
10048.00   0.23588526   0.01819823
10050.00   0.22150670   0.01713840
10052.00   0.22510077   0.01628937
10054.00   0.22144663   0.01676066
10056.00   0.22481702   0.01853925
10058.00   0.23227043   0.02068588
10060.00   0.22453313   0.02202842
10062.00   0.22129281   0.02269892
10064.00   0.22961628   0.02299022
10066.00   0.23559070   0.02262667
10068.00   0.23540032   0.02161014
10070.00   0.24103911   0.02087165
10072.00   0.24189126   0.02040676
10074.00   0.23875529   0.02028448
10076.00   0.23245811   0.02145345
10078.00   0.23077095   0.02446419
10080.00   0.23820551   0.02820734
10082.00   0.23508048   0.03028654
10084.00   0.23456804   0.03096162
10086.00   0.23464954   0.03011396
10088.00   0.23190801   0.02742183
10090.00   0.20915145   0.02284285
10092.00   0.21022741   0.01947065
10094.00   0.22791295   0.01820067
10096.00   0.24225943   0.01875077
10098.00   0.23471731   0.02010627
10100.00   0.21607904   0.02237499
10102.00   0.22361077   0.02428323
10104.00   0.22549237   0.02515255
10106.00   0.21832655   0.02501827
10108.00   0.21333522   0.02426222
10110.00   0.23132533   0.02237920
10112.00   0.23969883   0.02024937
10114.00   0.24578989   0.01911089
10116.00   0.25579432   0.02015278
10118.00   0.23567803   0.02336065
10120.00   0.24121739   0.02921357
10122.00   0.26038793   0.03395353
10124.00   0.25271156   0.03639301
10126.00   0.22691004   0.03653273
10128.00   0.25463524   0.03554595
10130.00   0.25385162   0.03166455
10132.00   0.23919062   0.02653999
10134.00   0.23391156   0.02245727
10136.00   0.24880981   0.02148036
10138.00   0.27217564   0.02146753
10140.00   0.25568509   0.02165988
10142.00   0.22946353   0.02201701
10144.00   0.22296102   0.02272371
10146.00   0.22593002   0.02399355
10148.00   0.24754651   0.02614512
10150.00   0.25584769   0.02836560
10152.00   0.26326409   0.03002816
10154.00   0.26843867   0.03089390
10156.00   0.25402984   0.03118484
10158.00   0.26596463   0.03063914
10160.00   0.26122320   0.02903007
10162.00   0.25081500   0.02766337
10164.00   0.24223554   0.02811759
10166.00   0.25133327   0.03111551
10168.00   0.24004197   0.03655444
10170.00   0.21671647   0.04074052
10172.00   0.19920306   0.04280666
10174.00   0.22503977   0.04305137
10176.00   0.25015402   0.04194097
10178.00   0.22951977   0.03773914
10180.00   0.22968841   0.03296273
10182.00   0.23222308   0.03022197
10184.00   0.21575268   0.03116148
10186.00   0.23343949   0.03454131
10188.00   0.22964297   0.03644649
10190.00   0.24621926   0.03722906
10192.00   0.26392296   0.03714333
10194.00   0.26431510   0.03611132
10196.00   0.25409698   0.03303776
10198.00   0.23878567   0.03089143
10200.00   0.23090403   0.03065332
10202.00   0.25021452   0.03232734
10204.00   0.25196055   0.03509992
10206.00   0.24048722   0.03957130
10208.00   0.26714501   0.04358152
10210.00   0.27988076   0.04566987
10212.00   0.24212839   0.04547979
10214.00   0.22839427   0.04400707
10216.00   0.25575390   0.04030229
10218.00   0.25563055   0.03565789
10220.00   0.23531461   0.03301799
10222.00   0.20654207   0.03461421
10224.00   0.22148716   0.03796300
10226.00   0.21637206   0.04059877
10228.00   0.23673981   0.04238917
10230.00   0.24481606   0.04244071
10232.00   0.24866684   0.04009888
10234.00   0.21498899   0.03637678
10236.00   0.22089028   0.03296421
10238.00   0.24028526   0.03015741
10240.00   0.25076595   0.02799009
10242.00   0.22818883   0.02637582
10244.00   0.23579729   0.02622011
10246.00   0.23682304   0.02651355
10248.00   0.23950998   0.02663782
10250.00   0.24457848   0.02650836
10252.00   0.23803358   0.02646079
10254.00   0.21469027   0.02659176
10256.00   0.19868128   0.02686296
10258.00   0.20348595   0.02736259
10260.00   0.22740228   0.02810493
10262.00   0.22186132   0.02855435
10264.00   0.21600986   0.02933893
10266.00   0.22322150   0.03102886
10268.00   0.22627421   0.03303451
10270.00   0.20926361   0.03454251
10272.00   0.22025728   0.03558372
10274.00   0.25041744   0.03630261
10276.00   0.26396987   0.03639613
10278.00   0.25545728   0.03797692
10280.00   0.25443935   0.04447540
10282.00   0.22332084   0.05788715
10284.00   0.20830791   0.06983412
10286.00   0.21974491   0.07722672
10288.00   0.24763913   0.08013139
10290.00   0.24225098   0.08052263
10292.00   0.29745665   0.07603917
10294.00   0.31485546   0.06812894
10296.00   0.27876189   0.06046218
10298.00   0.22758906   0.05619379
10300.00   0.21624929   0.05343317
10302.00   0.22934766   0.04908489
10304.00   0.21857648   0.04468955
10306.00   0.20368856   0.04243024
10308.00   0.22367020   0.04326677
10310.00   0.24402149   0.04336448
10312.00   0.24675123   0.04290836
10314.00   0.22809534   0.04162240
10316.00   0.20659007   0.03942333
10318.00   0.18622668   0.03680905
10320.00   0.21946277   0.03623367
10322.00   0.22775035   0.03677629
10324.00   0.21960127   0.03740247
10326.00   0.22069991   0.03793673
10328.00   0.23499727   0.03852201
10330.00   0.20980771   0.03873971
10332.00   0.19417882   0.03881850
10334.00   0.17555757   0.03891167
10336.00   0.16399187   0.03957142
10338.00   0.18578523   0.04100622
10340.00   0.19549493   0.04299283
10342.00   0.19795077   0.04725080
10344.00   0.22396035   0.05263298
10346.00   0.24002726   0.05661134
10348.00   0.16487272   0.05682784
10350.00   0.16659907   0.05826444
10352.00   0.20690197   0.05823168
10354.00   0.27174392   0.05626278
10356.00   0.31275177   0.05302465
10358.00   0.28925374   0.05324201
10360.00   0.24178644   0.05129483
10362.00   0.19447373   0.04771307
10364.00   0.18272293   0.04577202
10366.00   0.24110754   0.05129975
10368.00   0.23894995   0.06365786
10370.00   0.14176513   0.07795623
10372.00   0.06420516   0.08617412
10374.00   0.19826995   0.08466250
10376.00   0.16051011   0.07957105
10378.00   0.21347135   0.08151862
10380.00   0.23274270   0.07006256
10382.00   0.17299548   0.05776374
10384.00   0.08760047   0.05163194
10386.00   0.21680202   0.04142143
10388.00   0.19978599   0.04936923
10390.00   0.16909046   0.05427743
10392.00   0.18665607   0.05975417
10394.00   0.25626698   0.06762660
10396.00   0.27368507   0.07164413
10398.00   0.25122163   0.07295531
10400.00   0.25556660   0.07212618
10402.00   0.26602730   0.06834821
10404.00   0.21328533   0.06123440
10406.00   0.20425220   0.05791487
10408.00   0.20186371   0.05689102
10410.00   0.21517332   0.05928941
10412.00   0.26473430   0.06874984
10414.00   0.33214179   0.08589271
10416.00   0.28853458   0.09953598
10418.00   0.17631210   0.10567115
10420.00   0.18585490   0.10550267
10422.00   0.20850682   0.11379423
10424.00   0.23922491   0.09533364
10426.00   0.18854138   0.08833974
10428.00   0.09982008   0.06928366
10430.00   0.13703021   0.06361400
10432.00   0.14175236   0.06189141
10434.00   0.17083113   0.06049166
10436.00   0.12991184   0.05709523
10438.00   0.13515970   0.05651115
10440.00   0.16363810   0.05764278
10442.00   0.12768559   0.05862185
10444.00   0.17000800   0.05530183
10446.00   0.14057788   0.06803472
10448.00   0.19924296   0.07512936
10450.00   0.22544070   0.07813633
10452.00   0.22999869   0.07911874
10454.00   0.16376862   0.07851041
10456.00   0.13747643   0.07394341
10458.00   0.16183566   0.06794675
10460.00   0.21600853   0.06477051
10462.00   0.27563119   0.06925020
10464.00   0.21393056   0.08166806
10466.00   0.20772243   0.09425733
10468.00   0.25532302   0.10272121
10470.00   0.15742424   0.10594833
10472.00   0.04719888   0.10440705
10474.00   0.15804882   0.09634390
10476.00   0.21202017   0.08389299
10478.00   0.26125613   0.07253861
10480.00   0.25735405   0.06701462
10482.00   0.20653348   0.06506827
10484.00   0.14876513   0.06361587
10486.00   0.13102938   0.06353737
10488.00   0.16739361   0.06448475
10490.00   0.21588312   0.06499136
10492.00   0.22041583   0.06411815
10494.00   0.21185054   0.06412407
10496.00   0.15507282   0.06377798
10498.00   0.11668863   0.06331754
10500.00   0.16899067   0.06434998
10502.00   0.25186169   0.06775650
10504.00   0.22070533   0.07190147
10506.00   0.21233656   0.07690072
10508.00   0.23109345   0.08133701
10510.00   0.21716113   0.08370736
10512.00   0.19546796   0.08505371
10514.00   0.18915023   0.08189642
10516.00   0.22344621   0.08080415
10518.00   0.39637360   0.08440881
10520.00   0.11004791   0.08996255
10522.00   0.04493297   0.09936652
10524.00   0.22098432   0.10630584
10526.00   0.33107725   0.10574213
10528.00   0.34663352   0.09656795
10530.00   0.23579742   0.09121581
10532.00   0.20129411   0.08132816
10534.00   0.23271064   0.07483214
10536.00   0.25245067   0.07248018
10538.00   0.18124755   0.07123625
10540.00   0.18672316   0.07088345
10542.00   0.20480640   0.07101361
10544.00   0.20614904   0.07108288
10546.00   0.20799185   0.07141528
10548.00   0.26042542   0.07297131
10550.00   0.28903696   0.07438023
10552.00   0.24884506   0.07497125
10554.00   0.18275543   0.07409626
10556.00   0.15509282   0.07327208
10558.00   0.22349600   0.07306365
10560.00   0.21845396   0.07392946
10562.00   0.16992998   0.07396398
10564.00   0.13988543   0.07443503
10566.00   0.12785003   0.07541340
10568.00   0.16583355   0.07961028
10570.00   0.18701772   0.08312704
10572.00   0.18812637   0.08636252
10574.00   0.18221772   0.08809858
10576.00   0.22384000   0.08865762
10578.00   0.31937718   0.08821442
10580.00   0.24384904   0.08814491
10582.00   0.17015529   0.09178230
10584.00   0.17324090   0.09599131
10586.00   0.25545999   0.09771188
10588.00   0.25371075   0.09915798
10590.00   0.09759255   0.09859852
10592.00   0.19916041   0.09523886
10594.00   0.36483580   0.09118795
10596.00   0.29515499   0.08881965
10598.00   0.18996377   0.08753724
10600.00   0.18241353   0.08734602
10602.00   0.18101120   0.08727232
10604.00   0.16876692   0.08739898
10606.00   0.13460523   0.08830524
10608.00   0.19088145   0.08959975
10610.00   0.25976285   0.08983308
10612.00   0.23556614   0.08958230
10614.00   0.21501875   0.08895683
10616.00   0.11832476   0.08893210
10618.00   0.09326551   0.08742339
10620.00   0.13210933   0.09005723
10622.00   0.19785619   0.09260743
10624.00   0.23850913   0.09159967
10626.00   0.12480167   0.08996197
10628.00   0.18040180   0.09060175
10630.00   0.16855203   0.09090048
10632.00   0.16085939   0.09113115
10634.00   0.14232521   0.09116507
10636.00   0.11510854   0.09405907
10638.00   0.20942457   0.09598700
10640.00   0.21797770   0.09670210
10642.00   0.08026502   0.09742723
10644.00   0.24017406   0.09958991
10646.00   0.24913482   0.10111550
10648.00   0.04663549   0.10090632
10650.00   0.09505773   0.10112680
10652.00   0.24857025   0.10239132
10654.00   0.11957858   0.10157535
10656.00   0.14067663   0.10069025
10658.00   0.19397570   0.09948709
10660.00   0.19692104   0.09838130
10662.00   0.12990183   0.09720852
10664.00   0.10789769   0.09655493
10666.00   0.16093607   0.09712732
10668.00   0.12432519   0.09743186
10670.00   0.20282745   0.09694877
10672.00   0.19558983   0.09702677
10674.00   0.27935019   0.09833437
10676.00   0.22420581   0.09868509
10678.00   0.16138162   0.09893312
10680.00   0.11486218   0.10101078


==> spectra/spec_2017egm-2458046.047-KAST_.txt <==
# File created by shivutils (I.Shivvers)
# wl(A)   flm    er(optional)
3622.00   0.21326475   0.04538484
3624.00   0.23897454   0.04470625
3626.00   0.23684613   0.04523526
3628.00   0.28469124   0.04570751
3630.00   0.33056492   0.04631170
3632.00   0.27618343   0.04604148
3634.00   0.26226568   0.04650415
3636.00   0.21664745   0.04507581
3638.00   0.17662957   0.04422582
3640.00   0.18114129   0.04465313
3642.00   0.33703578   0.04629061
3644.00   0.27471644   0.04535072
3646.00   0.25623053   0.04332384
3648.00   0.30173352   0.04683761
3650.00   0.19870548   0.04711115
3652.00   0.30236408   0.04704819
3654.00   0.20115095   0.04507464
3656.00   0.30786884   0.04468979
3658.00   0.32714286   0.04427140
3660.00   0.26553974   0.04442658
3662.00   0.24018782   0.04449149
3664.00   0.28289521   0.04364855
3666.00   0.22919744   0.04136607
3668.00   0.37954864   0.04115943
3670.00   0.28724298   0.04087880
3672.00   0.29405075   0.04057936
3674.00   0.22951172   0.03953778
3676.00   0.32600883   0.03983125
3678.00   0.27002248   0.03889735
3680.00   0.28578970   0.03797716
3682.00   0.24795254   0.03693613
3684.00   0.25552985   0.03769477
3686.00   0.30267701   0.03739114
3688.00   0.21030718   0.03687731
3690.00   0.22743011   0.03801772
3692.00   0.20924108   0.03740031
3694.00   0.28268263   0.03803511
3696.00   0.29977560   0.03817952
3698.00   0.33861533   0.04021093
3700.00   0.25208241   0.03967907
3702.00   0.26703960   0.03941016
3704.00   0.33799782   0.03900938
3706.00   0.25004831   0.03731815
3708.00   0.21839793   0.03640920
3710.00   0.29449275   0.03757299
3712.00   0.24245766   0.03812599
3714.00   0.24357274   0.03696753
3716.00   0.17008714   0.03603652
3718.00   0.28145325   0.03617416
3720.00   0.29694372   0.03467023
3722.00   0.22601981   0.03392050
3724.00   0.24506609   0.03506492
3726.00   0.18688697   0.03450580
3728.00   0.23205182   0.03538926
3730.00   0.26098877   0.03629731
3732.00   0.24758971   0.03587975
3734.00   0.28678066   0.03603061
3736.00   0.26306188   0.03576188
3738.00   0.25637189   0.03739420
3740.00   0.20301092   0.03751605
3742.00   0.23476790   0.03570604
3744.00   0.26608515   0.03477326
3746.00   0.26022872   0.03383396
3748.00   0.25294167   0.03372429
3750.00   0.26884806   0.03486058
3752.00   0.21223038   0.03419738
3754.00   0.21162172   0.03463506
3756.00   0.30465925   0.03461852
3758.00   0.20824586   0.03253508
3760.00   0.27692425   0.03260978
3762.00   0.21734317   0.03211998
3764.00   0.26707560   0.03236636
3766.00   0.25076404   0.03206357
3768.00   0.34290749   0.03316287
3770.00   0.21120302   0.03242074
3772.00   0.31488502   0.03362164
3774.00   0.28550580   0.03308147
3776.00   0.30186749   0.03392111
3778.00   0.33846176   0.03405720
3780.00   0.26385939   0.03234626
3782.00   0.23890054   0.03264176
3784.00   0.29374030   0.03258009
3786.00   0.24459422   0.03158645
3788.00   0.30184501   0.03183987
3790.00   0.33268040   0.03273128
3792.00   0.32447043   0.03227642
3794.00   0.32689866   0.03159210
3796.00   0.31341633   0.03082276
3798.00   0.32685924   0.03056243
3800.00   0.30525863   0.03092249
3802.00   0.32981825   0.03155496
3804.00   0.28857464   0.03080001
3806.00   0.30963615   0.03028666
3808.00   0.26647800   0.03124839
3810.00   0.27551043   0.03060063
3812.00   0.23719260   0.03039884
3814.00   0.30261332   0.03097709
3816.00   0.23225407   0.02962095
3818.00   0.30097190   0.03017912
3820.00   0.29106522   0.02971613
3822.00   0.29462430   0.02946207
3824.00   0.31710398   0.02937512
3826.00   0.29465991   0.02929110
3828.00   0.33743811   0.03110407
3830.00   0.34252298   0.03179994
3832.00   0.33274448   0.03084311
3834.00   0.28973514   0.02968617
3836.00   0.28897834   0.03001565
3838.00   0.39250931   0.03180178
3840.00   0.49045378   0.03389132
3842.00   0.36176696   0.03308902
3844.00   0.31700736   0.03111215
3846.00   0.32302845   0.02924754
3848.00   0.35032666   0.02894626
3850.00   0.34163421   0.02856462
3852.00   0.30446929   0.02850524
3854.00   0.29103765   0.02857474
3856.00   0.31799084   0.02771710
3858.00   0.22868310   0.02612938
3860.00   0.27070642   0.02653420
3862.00   0.29144838   0.02739117
3864.00   0.28603581   0.02692955
3866.00   0.27760226   0.02666598
3868.00   0.25545895   0.02625304
3870.00   0.29295215   0.02616864
3872.00   0.23997623   0.02567554
3874.00   0.25277728   0.02658660
3876.00   0.24496818   0.02588870
3878.00   0.26420450   0.02582258
3880.00   0.17564747   0.02470980
3882.00   0.20697431   0.02474803
3884.00   0.22118135   0.02478432
3886.00   0.21656735   0.02493420
3888.00   0.24999958   0.02500139
3890.00   0.23733096   0.02540471
3892.00   0.19028117   0.02566508
3894.00   0.22544880   0.02559318
3896.00   0.24041055   0.02611342
3898.00   0.23975964   0.02615692
3900.00   0.20952432   0.02563805
3902.00   0.24174780   0.02596131
3904.00   0.17357819   0.02603910
3906.00   0.22573492   0.02748169
3908.00   0.20743780   0.02747834
3910.00   0.21950682   0.02775705
3912.00   0.27002236   0.02826961
3914.00   0.18117332   0.02714537
3916.00   0.16680181   0.02503620
3918.00   0.19043735   0.02441896
3920.00   0.15853928   0.02377935
3922.00   0.21493204   0.02420462
3924.00   0.22215815   0.02371901
3926.00   0.17786431   0.02282906
3928.00   0.20577371   0.02269091
3930.00   0.24563758   0.02222914
3932.00   0.18995185   0.02154271
3934.00   0.19904782   0.02181959
3936.00   0.17976327   0.02206586
3938.00   0.15537110   0.02231817
3940.00   0.19110277   0.02335661
3942.00   0.20456475   0.02359008
3944.00   0.18897082   0.02352126
3946.00   0.22486602   0.02321612
3948.00   0.24096173   0.02286618
3950.00   0.20210712   0.02262828
3952.00   0.20455670   0.02226047
3954.00   0.22669879   0.02279431
3956.00   0.21090055   0.02254635
3958.00   0.23927595   0.02291899
3960.00   0.25521344   0.02285979
3962.00   0.25724608   0.02257351
3964.00   0.24147637   0.02167197
3966.00   0.22602136   0.02077726
3968.00   0.19447549   0.02056665
3970.00   0.22478983   0.02115387
3972.00   0.25035462   0.02210861
3974.00   0.23956533   0.02277560
3976.00   0.30468741   0.02364060
3978.00   0.25279033   0.02318882
3980.00   0.24850930   0.02395759
3982.00   0.26388347   0.02372918
3984.00   0.27564472   0.02364873
3986.00   0.27328226   0.02349821
3988.00   0.30471399   0.02387814
3990.00   0.25609797   0.02351856
3992.00   0.29054207   0.02365202
3994.00   0.31414190   0.02373295
3996.00   0.30826625   0.02340833
3998.00   0.27107495   0.02343357
4000.00   0.30418885   0.02363688
4002.00   0.21645971   0.02255661
4004.00   0.28708231   0.02323510
4006.00   0.29900751   0.02325517
4008.00   0.32391667   0.02395439
4010.00   0.30319038   0.02379019
4012.00   0.27888232   0.02373009
4014.00   0.27360913   0.02355585
4016.00   0.33088541   0.02382627
4018.00   0.32487085   0.02422754
4020.00   0.31793585   0.02486747
4022.00   0.33112264   0.02482900
4024.00   0.34542704   0.02469500
4026.00   0.36952072   0.02485421
4028.00   0.40823933   0.02503545
4030.00   0.35744652   0.02388361
4032.00   0.33803639   0.02383875
4034.00   0.32947189   0.02370205
4036.00   0.31553188   0.02396484
4038.00   0.31994456   0.02382533
4040.00   0.35423511   0.02436494
4042.00   0.37030888   0.02493561
4044.00   0.35604873   0.02654696
4046.00   0.36612731   0.02796668
4048.00   0.36239964   0.02676903
4050.00   0.34279406   0.02414293
4052.00   0.34024057   0.02350117
4054.00   0.42144006   0.02345285
4056.00   0.42316157   0.02374836
4058.00   0.38257241   0.02371817
4060.00   0.41621616   0.02417176
4062.00   0.44217327   0.02433536
4064.00   0.41504830   0.02415689
4066.00   0.41017136   0.02454319
4068.00   0.37623182   0.02395340
4070.00   0.43420318   0.02425697
4072.00   0.40013877   0.02371476
4074.00   0.47783089   0.02433771
4076.00   0.40788934   0.02435507
4078.00   0.41483128   0.02389343
4080.00   0.42767528   0.02431007
4082.00   0.42387322   0.02379391
4084.00   0.46525246   0.02332160
4086.00   0.44211891   0.02329042
4088.00   0.42760473   0.02290924
4090.00   0.43736842   0.02266659
4092.00   0.39616215   0.02277891
4094.00   0.42032835   0.02248607
4096.00   0.44895938   0.02278193
4098.00   0.43971753   0.02282325
4100.00   0.42548648   0.02221957
4102.00   0.45511806   0.02233283
4104.00   0.41758627   0.02269993
4106.00   0.42088553   0.02280322
4108.00   0.47080803   0.02309769
4110.00   0.44232252   0.02269702
4112.00   0.45801613   0.02294066
4114.00   0.42999816   0.02332435
4116.00   0.45914432   0.02293569
4118.00   0.45992219   0.02294312
4120.00   0.48644444   0.02291184
4122.00   0.38661534   0.02256851
4124.00   0.40098333   0.02282938
4126.00   0.42604503   0.02246168
4128.00   0.41508561   0.02264665
4130.00   0.44058913   0.02261066
4132.00   0.44637370   0.02268315
4134.00   0.47979227   0.02272494
4136.00   0.41391331   0.02237764
4138.00   0.38760057   0.02254348
4140.00   0.40264985   0.02248276
4142.00   0.37752044   0.02173316
4144.00   0.41535500   0.02194234
4146.00   0.36109805   0.02186373
4148.00   0.36351770   0.02163554
4150.00   0.38560951   0.02171303
4152.00   0.40046242   0.02197090
4154.00   0.41935545   0.02207919
4156.00   0.40771398   0.02198869
4158.00   0.42748073   0.02201613
4160.00   0.41281980   0.02205013
4162.00   0.40490329   0.02231956
4164.00   0.33121005   0.02223669
4166.00   0.34868029   0.02200185
4168.00   0.39486635   0.02197367
4170.00   0.38385209   0.02188127
4172.00   0.37863895   0.02149099
4174.00   0.37165126   0.02111956
4176.00   0.32336637   0.02099572
4178.00   0.37134370   0.02090679
4180.00   0.36510500   0.02079164
4182.00   0.36886477   0.02087992
4184.00   0.34373400   0.02038873
4186.00   0.34676304   0.02050541
4188.00   0.36777267   0.02032659
4190.00   0.34201640   0.02029369
4192.00   0.34357843   0.02020579
4194.00   0.33418858   0.01987305
4196.00   0.37433666   0.01984099
4198.00   0.29984954   0.01937506
4200.00   0.31326839   0.01943705
4202.00   0.33479548   0.01928707
4204.00   0.32740936   0.01966050
4206.00   0.32107124   0.01992179
4208.00   0.35231775   0.02023302
4210.00   0.35308555   0.02010327
4212.00   0.32620338   0.01984399
4214.00   0.33942872   0.01984147
4216.00   0.34692532   0.01937317
4218.00   0.31588793   0.01896141
4220.00   0.30433580   0.01872956
4222.00   0.25583291   0.01831432
4224.00   0.33491004   0.01868179
4226.00   0.32475311   0.01841017
4228.00   0.31874484   0.01865679
4230.00   0.29915679   0.01858846
4232.00   0.35212120   0.01882261
4234.00   0.30493575   0.01899760
4236.00   0.31301373   0.01886747
4238.00   0.30491939   0.01884606
4240.00   0.30209208   0.01865472
4242.00   0.28106079   0.01852139
4244.00   0.25734347   0.01880589
4246.00   0.28555083   0.01928408
4248.00   0.30342439   0.01899727
4250.00   0.33590844   0.01896569
4252.00   0.32237458   0.01895878
4254.00   0.27892599   0.01879267
4256.00   0.32448608   0.01875641
4258.00   0.27885860   0.01835088
4260.00   0.30714077   0.01844789
4262.00   0.29885751   0.01852430
4264.00   0.25524369   0.01877569
4266.00   0.27658471   0.01859206
4268.00   0.24000385   0.01823060
4270.00   0.26207516   0.01789735
4272.00   0.29697093   0.01803083
4274.00   0.29823160   0.01809830
4276.00   0.30516535   0.01847005
4278.00   0.29127499   0.01831889
4280.00   0.26160225   0.01776414
4282.00   0.29139364   0.01791313
4284.00   0.27778912   0.01799943
4286.00   0.29754326   0.01773171
4288.00   0.25373778   0.01742205
4290.00   0.24131274   0.01741992
4292.00   0.25582957   0.01758943
4294.00   0.24338070   0.01757879
4296.00   0.23982991   0.01726922
4298.00   0.22754265   0.01687952
4300.00   0.26934448   0.01677731
4302.00   0.29661298   0.01696439
4304.00   0.28941742   0.01692041
4306.00   0.23180816   0.01675826
4308.00   0.25804093   0.01702201
4310.00   0.25561941   0.01681802
4312.00   0.26202404   0.01738751
4314.00   0.29553151   0.01805932
4316.00   0.25761655   0.01798419
4318.00   0.25294128   0.01797299
4320.00   0.24267416   0.01794737
4322.00   0.25507829   0.01768122
4324.00   0.27314851   0.01723515
4326.00   0.26793432   0.01728269
4328.00   0.25615221   0.01721735
4330.00   0.26393020   0.01744186
4332.00   0.26024011   0.01739198
4334.00   0.24399440   0.01732561
4336.00   0.27971655   0.01728529
4338.00   0.28594026   0.01718678
4340.00   0.28387672   0.01704021
4342.00   0.28417030   0.01717575
4344.00   0.25780627   0.01735371
4346.00   0.23435777   0.01746347
4348.00   0.24688448   0.01760128
4350.00   0.25001678   0.01726026
4352.00   0.30574086   0.01736476
4354.00   0.30587423   0.01791759
4356.00   0.26896814   0.02134959
4358.00   0.28604412   0.02327190
4360.00   0.31500554   0.02178665
4362.00   0.26389489   0.01881517
4364.00   0.28757903   0.01783367
4366.00   0.29553148   0.01775924
4368.00   0.28448245   0.01737945
4370.00   0.30329114   0.01754981
4372.00   0.30981413   0.01751274
4374.00   0.25024948   0.01761862
4376.00   0.30302921   0.01752976
4378.00   0.25978431   0.01713491
4380.00   0.22239646   0.01696938
4382.00   0.31513891   0.01705262
4384.00   0.26567343   0.01654499
4386.00   0.28816339   0.01686223
4388.00   0.27002487   0.01698202
4390.00   0.29374164   0.01689980
4392.00   0.26543239   0.01668987
4394.00   0.27760279   0.01691920
4396.00   0.29500636   0.01712405
4398.00   0.24821270   0.01683023
4400.00   0.28404206   0.01685188
4402.00   0.30817702   0.01718901
4404.00   0.29429111   0.01708712
4406.00   0.29730612   0.01719512
4408.00   0.27332965   0.01714798
4410.00   0.29947674   0.01754042
4412.00   0.28485051   0.01753535
4414.00   0.26332381   0.01732460
4416.00   0.28570715   0.01731076
4418.00   0.28477260   0.01725942
4420.00   0.32407057   0.01734569
4422.00   0.33566722   0.01746943
4424.00   0.29679406   0.01726194
4426.00   0.27884293   0.01702624
4428.00   0.28810817   0.01693887
4430.00   0.30856472   0.01698294
4432.00   0.29231864   0.01665254
4434.00   0.26765367   0.01642448
4436.00   0.29274768   0.01662412
4438.00   0.27835554   0.01667385
4440.00   0.29280823   0.01646813
4442.00   0.27358067   0.01643786
4444.00   0.31212646   0.01674730
4446.00   0.27734819   0.01649421
4448.00   0.29719990   0.01667103
4450.00   0.30136776   0.01663330
4452.00   0.28661531   0.01648533
4454.00   0.32400534   0.01636137
4456.00   0.32220620   0.01629234
4458.00   0.29157633   0.01610325
4460.00   0.26424268   0.01609896
4462.00   0.31478566   0.01625089
4464.00   0.29430339   0.01613752
4466.00   0.27169654   0.01609510
4468.00   0.25532991   0.01582617
4470.00   0.33372849   0.01635307
4472.00   0.29905325   0.01642740
4474.00   0.29737213   0.01636115
4476.00   0.29109859   0.01599174
4478.00   0.26731652   0.01588866
4480.00   0.26991743   0.01564694
4482.00   0.24954057   0.01571635
4484.00   0.29050839   0.01592619
4486.00   0.26134977   0.01604802
4488.00   0.27533212   0.01601139
4490.00   0.30575556   0.01608704
4492.00   0.26114792   0.01595185
4494.00   0.33575785   0.01641317
4496.00   0.27263895   0.01616191
4498.00   0.25882268   0.01613490
4500.00   0.26468933   0.01608996
4502.00   0.26028690   0.01608326
4504.00   0.25746202   0.01601421
4506.00   0.28256744   0.01605782
4508.00   0.26523736   0.01584557
4510.00   0.26053983   0.01596655
4512.00   0.26364174   0.01586146
4514.00   0.23360316   0.01560494
4516.00   0.26496965   0.01556880
4518.00   0.26571479   0.01557644
4520.00   0.24935198   0.01539461
4522.00   0.23466215   0.01539273
4524.00   0.24732290   0.01561729
4526.00   0.25602031   0.01548362
4528.00   0.27100208   0.01545802
4530.00   0.24135172   0.01514143
4532.00   0.24556546   0.01547621
4534.00   0.28243178   0.01551871
4536.00   0.28061569   0.01574623
4538.00   0.29946426   0.01570527
4540.00   0.25884572   0.01561312
4542.00   0.24587752   0.01535022
4544.00   0.23871614   0.01546092
4546.00   0.22349408   0.01532903
4548.00   0.22766386   0.01516743
4550.00   0.21793205   0.01498895
4552.00   0.22296885   0.01511962
4554.00   0.24283601   0.01519081
4556.00   0.25162265   0.01518461
4558.00   0.21452524   0.01509221
4560.00   0.22602601   0.01497209
4562.00   0.24798228   0.01516954
4564.00   0.23665795   0.01489935
4566.00   0.28196421   0.01513797
4568.00   0.24560900   0.01491095
4570.00   0.24214759   0.01513112
4572.00   0.22640099   0.01487890
4574.00   0.23788570   0.01493480
4576.00   0.27722797   0.01502884
4578.00   0.23851876   0.01499204
4580.00   0.27370435   0.01513973
4582.00   0.26769394   0.01502268
4584.00   0.23737362   0.01496089
4586.00   0.29660934   0.01522270
4588.00   0.22216815   0.01479817
4590.00   0.32184735   0.01521774
4592.00   0.27735817   0.01494651
4594.00   0.25325257   0.01488129
4596.00   0.28884938   0.01493626
4598.00   0.28902245   0.01495702
4600.00   0.29074770   0.01495601
4602.00   0.26055896   0.01482859
4604.00   0.27668139   0.01474518
4606.00   0.28321320   0.01484259
4608.00   0.28712869   0.01500067
4610.00   0.31806681   0.01522008
4612.00   0.30381536   0.01492697
4614.00   0.31426242   0.01518752
4616.00   0.28476763   0.01505650
4618.00   0.29743460   0.01487831
4620.00   0.34570855   0.01516078
4622.00   0.29892534   0.01495565
4624.00   0.34589273   0.01528692
4626.00   0.32689589   0.01518392
4628.00   0.31338036   0.01509085
4630.00   0.30125964   0.01491191
4632.00   0.29367793   0.01480482
4634.00   0.31630519   0.01505752
4636.00   0.34430340   0.01514872
4638.00   0.32243156   0.01510619
4640.00   0.34571695   0.01517119
4642.00   0.35579181   0.01524579
4644.00   0.33633378   0.01528021
4646.00   0.31551564   0.01501931
4648.00   0.33162075   0.01502988
4650.00   0.33877590   0.01519259
4652.00   0.33181706   0.01519830
4654.00   0.36155170   0.01541377
4656.00   0.34534782   0.01545129
4658.00   0.35404548   0.01567468
4660.00   0.35380924   0.01558093
4662.00   0.33527848   0.01556830
4664.00   0.34621996   0.01542498
4666.00   0.35419190   0.01541452
4668.00   0.32157564   0.01514463
4670.00   0.33538669   0.01532031
4672.00   0.40648288   0.01575211
4674.00   0.39504179   0.01585068
4676.00   0.37972260   0.01567967
4678.00   0.36541340   0.01547034
4680.00   0.39460018   0.01553145
4682.00   0.36839944   0.01554922
4684.00   0.35825434   0.01550762
4686.00   0.39717367   0.01557650
4688.00   0.37387586   0.01547863
4690.00   0.40531099   0.01553815
4692.00   0.41581056   0.01561880
4694.00   0.39297539   0.01570052
4696.00   0.39050186   0.01555099
4698.00   0.39976582   0.01568453
4700.00   0.43816018   0.01580297
4702.00   0.42415392   0.01556644
4704.00   0.43029961   0.01564761
4706.00   0.40570349   0.01587100
4708.00   0.41755715   0.01593354
4710.00   0.41237205   0.01585966
4712.00   0.43703049   0.01595666
4714.00   0.47078761   0.01615426
4716.00   0.40778568   0.01580650
4718.00   0.44872245   0.01599236
4720.00   0.40537673   0.01578750
4722.00   0.40372270   0.01568672
4724.00   0.43458503   0.01583763
4726.00   0.41486216   0.01595482
4728.00   0.41130388   0.01585804
4730.00   0.40627080   0.01588661
4732.00   0.44149366   0.01596143
4734.00   0.39901319   0.01587317
4736.00   0.42942181   0.01597576
4738.00   0.43111274   0.01618923
4740.00   0.45030981   0.01629410
4742.00   0.45342126   0.01633048
4744.00   0.45297021   0.01633231
4746.00   0.44924957   0.01616375
4748.00   0.45145711   0.01605657
4750.00   0.39908585   0.01570886
4752.00   0.46992433   0.01604809
4754.00   0.47742504   0.01603230
4756.00   0.41936889   0.01576298
4758.00   0.43706721   0.01577251
4760.00   0.44319513   0.01574115
4762.00   0.42949381   0.01557905
4764.00   0.43529153   0.01557414
4766.00   0.44273901   0.01561731
4768.00   0.43678126   0.01563423
4770.00   0.43136531   0.01549608
4772.00   0.45109841   0.01571648
4774.00   0.42680055   0.01560418
4776.00   0.41781443   0.01563470
4778.00   0.40749463   0.01553848
4780.00   0.42546943   0.01556060
4782.00   0.42859051   0.01555341
4784.00   0.42617747   0.01550931
4786.00   0.40353981   0.01519188
4788.00   0.39894947   0.01521118
4790.00   0.37704217   0.01514069
4792.00   0.38838285   0.01514534
4794.00   0.41335627   0.01531468
4796.00   0.40054420   0.01507631
4798.00   0.40529677   0.01515288
4800.00   0.38497964   0.01503089
4802.00   0.39009747   0.01514743
4804.00   0.38043240   0.01496124
4806.00   0.40275925   0.01495734
4808.00   0.38774851   0.01500048
4810.00   0.39148134   0.01499715
4812.00   0.38611898   0.01494133
4814.00   0.40411517   0.01515984
4816.00   0.38140479   0.01513162
4818.00   0.34015468   0.01487102
4820.00   0.35840899   0.01506898
4822.00   0.36179104   0.01499424
4824.00   0.36872312   0.01505459
4826.00   0.33709767   0.01497762
4828.00   0.34633318   0.01496402
4830.00   0.34901279   0.01475127
4832.00   0.34712997   0.01494528
4834.00   0.31703696   0.01477337
4836.00   0.32620406   0.01468190
4838.00   0.32329783   0.01475742
4840.00   0.34229493   0.01483466
4842.00   0.34186673   0.01446097
4844.00   0.35161707   0.01469012
4846.00   0.35087118   0.01462339
4848.00   0.32957396   0.01436405
4850.00   0.32878461   0.01443604
4852.00   0.33304197   0.01450779
4854.00   0.31080589   0.01440143
4856.00   0.30914935   0.01402708
4858.00   0.29712731   0.01386823
4860.00   0.31432578   0.01407045
4862.00   0.30974135   0.01408668
4864.00   0.28491431   0.01406603
4866.00   0.28630459   0.01389995
4868.00   0.29838967   0.01400427
4870.00   0.28014690   0.01395024
4872.00   0.29716292   0.01375445
4874.00   0.30775332   0.01391029
4876.00   0.31049109   0.01382465
4878.00   0.28228906   0.01398509
4880.00   0.29290754   0.01391704
4882.00   0.31444433   0.01407397
4884.00   0.28968883   0.01397008
4886.00   0.28982756   0.01388683
4888.00   0.31186283   0.01392632
4890.00   0.29891372   0.01390358
4892.00   0.25856647   0.01375498
4894.00   0.27087507   0.01368268
4896.00   0.25838569   0.01367758
4898.00   0.25687447   0.01360694
4900.00   0.26009130   0.01365803
4902.00   0.25420490   0.01352477
4904.00   0.27180883   0.01362130
4906.00   0.24885224   0.01351903
4908.00   0.25371709   0.01344557
4910.00   0.26512673   0.01351098
4912.00   0.24613504   0.01329314
4914.00   0.25229844   0.01350226
4916.00   0.27960771   0.01351805
4918.00   0.24615745   0.01335288
4920.00   0.24726400   0.01331477
4922.00   0.23652518   0.01319424
4924.00   0.25933722   0.01330275
4926.00   0.24156792   0.01323998
4928.00   0.23834087   0.01325088
4930.00   0.23812260   0.01327340
4932.00   0.22989102   0.01323356
4934.00   0.28784657   0.01335774
4936.00   0.25467521   0.01317998
4938.00   0.22410494   0.01302023
4940.00   0.30481470   0.01348600
4942.00   0.25409329   0.01336021
4944.00   0.25955158   0.01331670
4946.00   0.28127474   0.01347680
4948.00   0.29847455   0.01366906
4950.00   0.28186673   0.01339665
4952.00   0.30437267   0.01361286
4954.00   0.26150659   0.01341704
4956.00   0.28618297   0.01345712
4958.00   0.32311359   0.01354882
4960.00   0.30241519   0.01353881
4962.00   0.29255614   0.01352290
4964.00   0.30174494   0.01380692
4966.00   0.28298700   0.01370939
4968.00   0.29777518   0.01369980
4970.00   0.30333230   0.01371736
4972.00   0.30710995   0.01364055
4974.00   0.33424318   0.01382739
4976.00   0.29394799   0.01386458
4978.00   0.29660511   0.01383024
4980.00   0.30246443   0.01389986
4982.00   0.28362793   0.01383336
4984.00   0.27939871   0.01380325
4986.00   0.28554797   0.01384285
4988.00   0.31485802   0.01389013
4990.00   0.30296066   0.01372754
4992.00   0.29275250   0.01372120
4994.00   0.28997269   0.01356461
4996.00   0.30723459   0.01365193
4998.00   0.28429696   0.01337115
5000.00   0.29383919   0.01334873
5002.00   0.26901919   0.01315837
5004.00   0.28221539   0.01307369
5006.00   0.30447036   0.01347447
5008.00   0.33634758   0.01407189
5010.00   0.34903219   0.01432139
5012.00   0.33509693   0.01375145
5014.00   0.33833104   0.01341143
5016.00   0.30803362   0.01303989
5018.00   0.29838479   0.01310882
5020.00   0.27026191   0.01292922
5022.00   0.30022386   0.01308263
5024.00   0.29255548   0.01321722
5026.00   0.27346301   0.01303308
5028.00   0.29226959   0.01301600
5030.00   0.26850685   0.01303891
5032.00   0.29396138   0.01327885
5034.00   0.28834873   0.01317696
5036.00   0.30776304   0.01323860
5038.00   0.28800806   0.01292950
5040.00   0.29520842   0.01301502
5042.00   0.28739670   0.01292052
5044.00   0.31423751   0.01341187
5046.00   0.32730231   0.01340986
5048.00   0.31070235   0.01328471
5050.00   0.29724526   0.01330341
5052.00   0.31488624   0.01338135
5054.00   0.30619946   0.01316947
5056.00   0.33771384   0.01351807
5058.00   0.32324418   0.01339040
5060.00   0.32285652   0.01349960
5062.00   0.31017771   0.01357887
5064.00   0.28653470   0.01340490
5066.00   0.29210562   0.01350114
5068.00   0.31651530   0.01353201
5070.00   0.30986607   0.01335878
5072.00   0.34560916   0.01351920
5074.00   0.32190204   0.01337655
5076.00   0.30688184   0.01330724
5078.00   0.31733152   0.01342589
5080.00   0.33393684   0.01384259
5082.00   0.32180417   0.01392847
5084.00   0.33922535   0.01418106
5086.00   0.33072364   0.01415908
5088.00   0.36253598   0.01421867
5090.00   0.35436857   0.01382782
5092.00   0.31807077   0.01372985
5094.00   0.34845942   0.01381199
5096.00   0.35622022   0.01387442
5098.00   0.33645663   0.01374748
5100.00   0.33842871   0.01379121
5102.00   0.35158047   0.01386810
5104.00   0.35901627   0.01379532
5106.00   0.34637865   0.01376344
5108.00   0.35028645   0.01371531
5110.00   0.37328950   0.01383700
5112.00   0.33693215   0.01371857
5114.00   0.34851682   0.01379088
5116.00   0.35216972   0.01366661
5118.00   0.33238137   0.01352785
5120.00   0.33505040   0.01359609
5122.00   0.33778653   0.01345864
5124.00   0.29629940   0.01326504
5126.00   0.30302793   0.01322563
5128.00   0.33224496   0.01343295
5130.00   0.32768989   0.01341139
5132.00   0.33399773   0.01334463
5134.00   0.33239534   0.01337523
5136.00   0.32264733   0.01336668
5138.00   0.29876220   0.01318589
5140.00   0.29928803   0.01321614
5142.00   0.31791961   0.01341229
5144.00   0.27983719   0.01316029
5146.00   0.32645139   0.01352130
5148.00   0.32659891   0.01338104
5150.00   0.28528115   0.01343519
5152.00   0.31856304   0.01343437
5154.00   0.31253117   0.01344726
5156.00   0.29595608   0.01333957
5158.00   0.31745350   0.01359244
5160.00   0.32396245   0.01361980
5162.00   0.29363909   0.01335950
5164.00   0.27888355   0.01309907
5166.00   0.29404366   0.01294538
5168.00   0.27200142   0.01272850
5170.00   0.29076090   0.01259518
5172.00   0.27553415   0.01255605
5174.00   0.27480805   0.01252676
5176.00   0.28192672   0.01283159
5178.00   0.26782250   0.01274419
5180.00   0.29330596   0.01281151
5182.00   0.29032671   0.01269669
5184.00   0.26652867   0.01257493
5186.00   0.28431249   0.01279345
5188.00   0.28223714   0.01270974
5190.00   0.28077957   0.01267660
5192.00   0.28715196   0.01280058
5194.00   0.26394460   0.01260291
5196.00   0.28783587   0.01279790
5198.00   0.28168267   0.01283684
5200.00   0.28584847   0.01297692
5202.00   0.28345549   0.01283384
5204.00   0.26630998   0.01258985
5206.00   0.26240292   0.01271976
5208.00   0.29340082   0.01277101
5210.00   0.26300025   0.01267268
5212.00   0.27684164   0.01270711
5214.00   0.29475707   0.01285849
5216.00   0.26300603   0.01269700
5218.00   0.25767902   0.01269661
5220.00   0.25505665   0.01272110
5222.00   0.27611437   0.01274210
5224.00   0.26346216   0.01271593
5226.00   0.24598792   0.01251845
5228.00   0.25346130   0.01249140
5230.00   0.26897591   0.01257955
5232.00   0.26888052   0.01261042
5234.00   0.26343298   0.01240806
5236.00   0.25348964   0.01230672
5238.00   0.26649866   0.01247530
5240.00   0.27007088   0.01244982
5242.00   0.26346591   0.01241679
5244.00   0.27006918   0.01247333
5246.00   0.24236187   0.01226059
5248.00   0.24346569   0.01228441
5250.00   0.25482011   0.01237834
5252.00   0.25203487   0.01223471
5254.00   0.27031749   0.01237174
5256.00   0.26070789   0.01236591
5258.00   0.26315451   0.01227379
5260.00   0.25115007   0.01222198
5262.00   0.27527004   0.01220547
5264.00   0.27989864   0.01222468
5266.00   0.29161698   0.01211685
5268.00   0.25800484   0.01213042
5270.00   0.22802126   0.01186544
5272.00   0.24802867   0.01202826
5274.00   0.23733512   0.01202972
5276.00   0.28091332   0.01232342
5278.00   0.27421764   0.01223024
5280.00   0.26814625   0.01212165
5282.00   0.26818553   0.01215249
5284.00   0.28250504   0.01228326
5286.00   0.24898230   0.01201922
5288.00   0.25443962   0.01209819
5290.00   0.26511511   0.01224240
5292.00   0.27003798   0.01222335
5294.00   0.27646333   0.01221962
5296.00   0.28552425   0.01230974
5298.00   0.28252745   0.01214245
5300.00   0.22651789   0.01187492
5302.00   0.26911032   0.01218109
5304.00   0.26808408   0.01222333
5306.00   0.27709329   0.01217846
5308.00   0.28398976   0.01216468
5310.00   0.28305462   0.01218241
5312.00   0.26270553   0.01228241
5314.00   0.27931303   0.01228660
5316.00   0.28597662   0.01252830
5318.00   0.28397915   0.01233774
5320.00   0.29460755   0.01241311
5322.00   0.27465257   0.01227530
5324.00   0.26843610   0.01206110
5326.00   0.29862627   0.01216066
5328.00   0.26818272   0.01198276
5330.00   0.30865258   0.01209778
5332.00   0.27745402   0.01220986
5334.00   0.27648443   0.01226359
5336.00   0.28941774   0.01226983
5338.00   0.30223680   0.01251754
5340.00   0.32166910   0.01254673
5342.00   0.30734932   0.01247722
5344.00   0.28460938   0.01237448
5346.00   0.32018566   0.01268511
5348.00   0.28861260   0.01246741
5350.00   0.31678730   0.01250146
5352.00   0.32241365   0.01264996
5354.00   0.33049902   0.01291315
5356.00   0.32666785   0.01305617
5358.00   0.34059691   0.01301587
5360.00   0.32170075   0.01287121
5362.00   0.33583677   0.01288477
5364.00   0.31596252   0.01280583
5366.00   0.33246282   0.01282650
5368.00   0.32017860   0.01270688
5370.00   0.32313204   0.01285209
5372.00   0.32565787   0.01291917
5374.00   0.35607126   0.01310376
5376.00   0.34554639   0.01319064
5378.00   0.33125570   0.01320531
5380.00   0.34271184   0.01317122
5382.00   0.36886159   0.01326267
5384.00   0.34482628   0.01310887
5386.00   0.36102000   0.01332831
5388.00   0.31798285   0.01322207
5390.00   0.34128281   0.01330596
5392.00   0.35069153   0.01351658
5394.00   0.35590816   0.01356124
5396.00   0.35570279   0.01354056
5398.00   0.35801208   0.01374200
5400.00   0.37649748   0.01378801
5402.00   0.34924367   0.01364851
5404.00   0.35273296   0.01379089
5406.00   0.33819169   0.01377243
5408.00   0.32969826   0.01375953
5410.00   0.33631080   0.01394224
5412.00   0.36844960   0.01407896
5414.00   0.35531819   0.01413742
5416.00   0.38741180   0.01448387
5418.00   0.35695359   0.01434000
5420.00   0.39804244   0.01472832
5422.00   0.35679415   0.01456856
5424.00   0.35782975   0.01441393
5426.00   0.36038467   0.01452006
5428.00   0.38128743   0.01470163
5430.00   0.35959956   0.01460963
5432.00   0.37883380   0.01485438
5434.00   0.38458681   0.01499281
5436.00   0.37498567   0.01487140
5438.00   0.34824756   0.01496061
5440.00   0.36827135   0.01525169
5442.00   0.35220754   0.01517358
5444.00   0.36241356   0.01544213
5446.00   0.34427682   0.01543643
5448.00   0.38097772   0.01566038
5450.00   0.38085973   0.01602742
5452.00   0.37695470   0.01585570
5454.00   0.37097326   0.01585130
5456.00   0.37048614   0.01617665
5458.00   0.40468749   0.01751854
5460.00   0.35448807   0.01847767
5462.00   0.41438356   0.01861834
5464.00   0.38024932   0.01800537
5466.00   0.37118119   0.01762245
5468.00   0.35106307   0.01712332
5470.00   0.39136928   0.01699678
5472.00   0.42445645   0.01676265
5474.00   0.33836770   0.01634633
5476.00   0.38077697   0.01660722
5478.00   0.37987921   0.01662159
5480.00   0.38005558   0.01666577
5482.00   0.37690938   0.01674355
5484.00   0.38152736   0.01679915
5486.00   0.39295048   0.01694941
5488.00   0.41854498   0.01698740
5490.00   0.40905818   0.01683452
5492.00   0.36702675   0.01664576
5494.00   0.36535498   0.01674161
5496.00   0.35547349   0.01654551
5498.00   0.37807545   0.01687528
5500.00   0.40447277   0.01689912
5502.00   0.34201214   0.01648241
5504.00   0.38983625   0.01677834
5506.00   0.36220375   0.01677479
5508.00   0.36630079   0.01686155
5510.00   0.38612869   0.01692932
5512.00   0.38973606   0.01713924
5514.00   0.38857701   0.01714443
5516.00   0.37211803   0.01717926
5518.00   0.31823048   0.01671028
5520.00   0.32949308   0.01715464
5522.00   0.37941274   0.01734017
5524.00   0.37598082   0.01714005
5526.00   0.36151263   0.01699791
5528.00   0.39403310   0.01721581
5530.00   0.35659266   0.01704969
5532.00   0.38277122   0.01714988
5534.00   0.35894534   0.01724937
5536.00   0.34800410   0.01703542
5538.00   0.36285713   0.01710706
5540.00   0.39601758   0.01747185
5542.00   0.36858711   0.01731912
5544.00   0.37979606   0.01749168
5546.00   0.39718908   0.01759862
5548.00   0.37502208   0.01753497
5550.00   0.35675153   0.01744357
5552.00   0.33839610   0.01736346
5554.00   0.37534443   0.01737589
5556.00   0.33800748   0.01730907
5558.00   0.38180810   0.01746976
5560.00   0.37520587   0.01742967
5562.00   0.31673494   0.01722088
5564.00   0.36044198   0.01772646
5566.00   0.35960105   0.01809620
5568.00   0.33337384   0.01763961
5570.00   0.37656370   0.06220080
5572.00   0.36788359   0.06818223
5574.00   0.36542067   0.07565083
5576.00   0.31546375   0.08386972
5578.00   0.28390148   0.08558210
5580.00   0.31040594   0.08245159
5582.00   0.41259623   0.07596571
5584.00   0.46261719   0.06622718
5586.00   0.35961366   0.05079510
5588.00   0.35363993   0.03840367
5590.00   0.36175445   0.03315508
5592.00   0.37056938   0.03301593
5594.00   0.38719809   0.03290035
5596.00   0.36795750   0.03252572
5598.00   0.38629094   0.03215126
5600.00   0.40629849   0.03209429
5602.00   0.39199308   0.03210202
5604.00   0.35836065   0.03196403
5606.00   0.39103177   0.03195238
5608.00   0.37162948   0.03170325
5610.00   0.34736100   0.03132965
5612.00   0.33949983   0.03100974
5614.00   0.35242537   0.03095564
5616.00   0.35715029   0.03059155
5618.00   0.35207200   0.03051786
5620.00   0.36063078   0.03034004
5622.00   0.38060513   0.03018180
5624.00   0.37764254   0.03048690
5626.00   0.35103235   0.03011999
5628.00   0.36387482   0.02983066
5630.00   0.41995350   0.02980760
5632.00   0.46198145   0.02977600
5634.00   0.36828378   0.02912225
5636.00   0.34398970   0.02892657
5638.00   0.35536325   0.02905140
5640.00   0.37775412   0.02916668
5642.00   0.39225900   0.02894279
5644.00   0.37556800   0.02884506
5646.00   0.35555816   0.02843737
5648.00   0.34946632   0.02799890
5650.00   0.36241221   0.02777188
5652.00   0.38159680   0.02769234
5654.00   0.34539255   0.02760976
5656.00   0.32161286   0.02742313
5658.00   0.33042535   0.02723466
5660.00   0.34925130   0.02713076
5662.00   0.33802843   0.02714971
5664.00   0.35734200   0.02729493
5666.00   0.36554500   0.02748872
5668.00   0.36669967   0.02763539
5670.00   0.37352836   0.02768946
5672.00   0.37631479   0.02767697
5674.00   0.41760865   0.02789617
5676.00   0.39965859   0.02783002
5678.00   0.36764717   0.02763893
5680.00   0.36781216   0.02760873
5682.00   0.37689152   0.02782564
5684.00   0.35755876   0.02792396
5686.00   0.35174516   0.02796805
5688.00   0.35898674   0.02796964
5690.00   0.35763231   0.02787901
5692.00   0.35428217   0.02746684
5694.00   0.34883979   0.02683382
5696.00   0.34399328   0.02622607
5698.00   0.33635142   0.02578204
5700.00   0.33340964   0.02558509
5702.00   0.35758147   0.02553941
5704.00   0.34655324   0.02525643
5706.00   0.33394572   0.02497627
5708.00   0.33275795   0.02486384
5710.00   0.31583846   0.02476958
5712.00   0.30467707   0.02460635
5714.00   0.31115705   0.02445430
5716.00   0.31341031   0.02440477
5718.00   0.29869118   0.02437271
5720.00   0.31003001   0.02432503
5722.00   0.32177958   0.02396130
5724.00   0.33372018   0.02393453
5726.00   0.33300829   0.02399138
5728.00   0.31160125   0.02376989
5730.00   0.29747620   0.02358076
5732.00   0.29704490   0.02337290
5734.00   0.29248336   0.02323093
5736.00   0.29369462   0.02317288
5738.00   0.31787622   0.02318935
5740.00   0.31215388   0.02313257
5742.00   0.30360952   0.02317037
5744.00   0.30619749   0.02318009
5746.00   0.31061372   0.02320960
5748.00   0.30612126   0.02327673
5750.00   0.29676524   0.02321321
5752.00   0.30852047   0.02317368
5754.00   0.31080779   0.02304533
5756.00   0.30301508   0.02295306
5758.00   0.29901227   0.02307544
5760.00   0.29861641   0.02314375
5762.00   0.29805735   0.02322091
5764.00   0.29335597   0.02331125
5766.00   0.27999949   0.02342508
5768.00   0.29615375   0.02364346
5770.00   0.31066519   0.02387648
5772.00   0.31494498   0.02384991
5774.00   0.31244743   0.02357118
5776.00   0.31498984   0.02323731
5778.00   0.33219278   0.02312747
5780.00   0.35266590   0.02319073
5782.00   0.34877753   0.02314380
5784.00   0.32485303   0.02303454
5786.00   0.30423903   0.02301059
5788.00   0.30467036   0.02326556
5790.00   0.30933464   0.02333707
5792.00   0.31968239   0.02343295
5794.00   0.32214972   0.02340302
5796.00   0.31625539   0.02309147
5798.00   0.31814149   0.02283804
5800.00   0.28610632   0.02258953
5802.00   0.28110334   0.02246999
5804.00   0.30870208   0.02250949
5806.00   0.32094732   0.02251124
5808.00   0.31643146   0.02253024
5810.00   0.32198370   0.02258729
5812.00   0.32238629   0.02247152
5814.00   0.31317243   0.02224459
5816.00   0.31312516   0.02242139
5818.00   0.31640914   0.02242521
5820.00   0.33051428   0.02241034
5822.00   0.33475277   0.02241956
5824.00   0.32356560   0.02241844
5826.00   0.33577672   0.02234059
5828.00   0.32474875   0.02223452
5830.00   0.30193922   0.02214893
5832.00   0.28882417   0.02212577
5834.00   0.29978541   0.02221928
5836.00   0.28813252   0.02216628
5838.00   0.30438200   0.02213538
5840.00   0.30571094   0.02212797
5842.00   0.29247639   0.02215674
5844.00   0.28966200   0.02217484
5846.00   0.30096900   0.02217218
5848.00   0.30700827   0.02220690
5850.00   0.30134943   0.02223457
5852.00   0.29294625   0.02220161
5854.00   0.29231805   0.02218669
5856.00   0.28853145   0.02204091
5858.00   0.29034033   0.02207159
5860.00   0.29276299   0.02219210
5862.00   0.28951070   0.02226893
5864.00   0.29472080   0.02235913
5866.00   0.27069804   0.02242844
5868.00   0.26414850   0.02246721
5870.00   0.26127630   0.02241174
5872.00   0.23894255   0.02226887
5874.00   0.25055063   0.02229120
5876.00   0.25151560   0.02245406
5878.00   0.25716010   0.02279701
5880.00   0.25841755   0.02351165
5882.00   0.25233111   0.02486766
5884.00   0.23774086   0.02710599
5886.00   0.25121340   0.03030436
5888.00   0.24786669   0.03349870
5890.00   0.23892809   0.03584059
5892.00   0.25763318   0.03677039
5894.00   0.22412242   0.03700819
5896.00   0.20583367   0.03550193
5898.00   0.20698147   0.03270389
5900.00   0.21280308   0.02942856
5902.00   0.19231904   0.02659760
5904.00   0.21490777   0.02397061
5906.00   0.22273433   0.02223606
5908.00   0.21723796   0.02157621
5910.00   0.21533453   0.02168635
5912.00   0.23611419   0.02179042
5914.00   0.21746705   0.02165365
5916.00   0.21156932   0.02158632
5918.00   0.22026028   0.02162136
5920.00   0.22418213   0.02163834
5922.00   0.19191337   0.02130625
5924.00   0.18365560   0.02110375
5926.00   0.20283695   0.02122259
5928.00   0.22265293   0.02150446
5930.00   0.20658644   0.02164556
5932.00   0.20095766   0.02164070
5934.00   0.22118668   0.02156671
5936.00   0.21000905   0.02143816
5938.00   0.18863118   0.02129490
5940.00   0.21340840   0.02120962
5942.00   0.20478909   0.02099680
5944.00   0.19508024   0.02085345
5946.00   0.19257683   0.02087376
5948.00   0.19567305   0.02099414
5950.00   0.19591968   0.02099910
5952.00   0.20186812   0.02096687
5954.00   0.21151865   0.02098002
5956.00   0.20532675   0.02094349
5958.00   0.18435918   0.02078816
5960.00   0.19319303   0.02078287
5962.00   0.20293529   0.02072880
5964.00   0.20783184   0.02060206
5966.00   0.21121319   0.02055540
5968.00   0.21317963   0.02071499
5970.00   0.20080249   0.02078873
5972.00   0.21048154   0.02076273
5974.00   0.21788311   0.02075429
5976.00   0.21367352   0.02078318
5978.00   0.21123900   0.02080757
5980.00   0.22249241   0.02071525
5982.00   0.22624649   0.02066165
5984.00   0.22636771   0.02074560
5986.00   0.22971357   0.02086598
5988.00   0.23764785   0.02079378
5990.00   0.22700100   0.02078713
5992.00   0.23177765   0.02084023
5994.00   0.23520160   0.02079591
5996.00   0.23565979   0.02070902
5998.00   0.24376404   0.02086442
6000.00   0.23739190   0.02074736
6002.00   0.23149006   0.02064210
6004.00   0.22897069   0.02058325
6006.00   0.22828002   0.02059175
6008.00   0.22930609   0.02064856
6010.00   0.24153958   0.02061175
6012.00   0.25193062   0.02053478
6014.00   0.25017348   0.02039553
6016.00   0.23935199   0.02026890
6018.00   0.23398209   0.02038915
6020.00   0.24533029   0.02040616
6022.00   0.25057152   0.02041803
6024.00   0.25190172   0.02044526
6026.00   0.26609835   0.02049973
6028.00   0.26024190   0.02047138
6030.00   0.26235580   0.02047718
6032.00   0.26262629   0.02038143
6034.00   0.26055416   0.02028043
6036.00   0.26016214   0.02036688
6038.00   0.27619383   0.02037359
6040.00   0.27318677   0.02030375
6042.00   0.26783970   0.02023459
6044.00   0.28042671   0.02020325
6046.00   0.29182839   0.02021095
6048.00   0.27142692   0.02016237
6050.00   0.26454568   0.02020779
6052.00   0.26537594   0.02025937
6054.00   0.26557836   0.02024184
6056.00   0.29977074   0.02032976
6058.00   0.31215620   0.02036279
6060.00   0.30602622   0.02034367
6062.00   0.29757759   0.02027988
6064.00   0.29891971   0.02018580
6066.00   0.29470283   0.01999232
6068.00   0.28167808   0.01982982
6070.00   0.27221930   0.01971696
6072.00   0.27416259   0.01974104
6074.00   0.28351876   0.01986680
6076.00   0.29043028   0.01985089
6078.00   0.28858387   0.01984842
6080.00   0.28231305   0.01979195
6082.00   0.28669417   0.01979978
6084.00   0.30718794   0.02013382
6086.00   0.30161917   0.02029009
6088.00   0.31052366   0.02023857
6090.00   0.31849360   0.02013927
6092.00   0.31465438   0.02018909
6094.00   0.31570080   0.02029031
6096.00   0.28752312   0.02026500
6098.00   0.27417222   0.02014970
6100.00   0.28601661   0.02013180
6102.00   0.30323446   0.02025132
6104.00   0.30547765   0.02033690
6106.00   0.30966440   0.02042061
6108.00   0.30221310   0.02049506
6110.00   0.28423914   0.02058252
6112.00   0.27192208   0.02068356
6114.00   0.26935503   0.02062674
6116.00   0.27663699   0.02055134
6118.00   0.30998942   0.02056534
6120.00   0.33854261   0.02055586
6122.00   0.31868252   0.02033617
6124.00   0.28546110   0.02004252
6126.00   0.28330329   0.01998393
6128.00   0.29472053   0.01997655
6130.00   0.29700461   0.01993988
6132.00   0.28776237   0.01988439
6134.00   0.28262925   0.01973624
6136.00   0.28457037   0.01974120
6138.00   0.29134592   0.01985447
6140.00   0.29641086   0.01996730
6142.00   0.30564618   0.02000681
6144.00   0.29216221   0.01989833
6146.00   0.29395282   0.01986411
6148.00   0.29953349   0.01991012
6150.00   0.29253671   0.01994532
6152.00   0.28487331   0.01986083
6154.00   0.30290982   0.01991885
6156.00   0.30868992   0.01998991
6158.00   0.29735053   0.01999832
6160.00   0.28361997   0.01991341
6162.00   0.29583803   0.01966687
6164.00   0.29165992   0.01966476
6166.00   0.28767619   0.01962192
6168.00   0.28494275   0.01958544
6170.00   0.27647921   0.01968455
6172.00   0.27613160   0.01952303
6174.00   0.27404678   0.01944361
6176.00   0.28187850   0.01942837
6178.00   0.29586303   0.01945840
6180.00   0.27906445   0.01939067
6182.00   0.26202032   0.01925650
6184.00   0.26543185   0.01919287
6186.00   0.27842757   0.01911286
6188.00   0.28882200   0.01899307
6190.00   0.27757981   0.01895728
6192.00   0.26746044   0.01895976
6194.00   0.27282202   0.01900546
6196.00   0.27608967   0.01899650
6198.00   0.26684952   0.01889178
6200.00   0.24794920   0.01883316
6202.00   0.25969565   0.01889241
6204.00   0.26758444   0.01889020
6206.00   0.26604715   0.01888005
6208.00   0.27039459   0.01891953
6210.00   0.26074624   0.01887396
6212.00   0.23565055   0.01868641
6214.00   0.23861308   0.01863987
6216.00   0.25785536   0.01867944
6218.00   0.25699696   0.01868657
6220.00   0.24742740   0.01863448
6222.00   0.25142854   0.01865453
6224.00   0.25709313   0.01866714
6226.00   0.25263861   0.01862471
6228.00   0.24146532   0.01859665
6230.00   0.23638791   0.01874224
6232.00   0.25048172   0.01900711
6234.00   0.26054806   0.01931085
6236.00   0.25290948   0.01956875
6238.00   0.24714752   0.01966770
6240.00   0.23612718   0.01957458
6242.00   0.24442653   0.01935474
6244.00   0.25325736   0.01905197
6246.00   0.24221654   0.01874064
6248.00   0.24458636   0.01857652
6250.00   0.24689734   0.01854596
6252.00   0.25016341   0.01870107
6254.00   0.25586328   0.01894689
6256.00   0.25740433   0.01912875
6258.00   0.27468643   0.01924273
6260.00   0.26504484   0.01928331
6262.00   0.24287732   0.01912653
6264.00   0.23517263   0.01886395
6266.00   0.25352034   0.01872185
6268.00   0.24697012   0.01866915
6270.00   0.24539702   0.01866807
6272.00   0.25168800   0.01867154
6274.00   0.25397238   0.01864627
6276.00   0.24876110   0.01870143
6278.00   0.25808811   0.01892738
6280.00   0.25990525   0.01912400
6282.00   0.25380018   0.01918459
6284.00   0.24436517   0.01909370
6286.00   0.25793818   0.01911210
6288.00   0.26033026   0.01915116
6290.00   0.25787377   0.01916504
6292.00   0.26879245   0.01943019
6294.00   0.29904684   0.02019482
6296.00   0.27574575   0.02124360
6298.00   0.27945471   0.02253637
6300.00   0.29418743   0.02312923
6302.00   0.30413464   0.02302638
6304.00   0.29296258   0.02280686
6306.00   0.28073731   0.02199902
6308.00   0.27296969   0.02068441
6310.00   0.26563570   0.01958206
6312.00   0.27396920   0.01915927
6314.00   0.29650286   0.01908032
6316.00   0.29004157   0.01888938
6318.00   0.29027912   0.01878870
6320.00   0.28711736   0.01863087
6322.00   0.27071780   0.01840469
6324.00   0.25939211   0.01850042
6326.00   0.26342359   0.01883450
6328.00   0.26167306   0.01890060
6330.00   0.26748976   0.01891316
6332.00   0.27773067   0.01899449
6334.00   0.28185245   0.01882821
6336.00   0.28470665   0.01860373
6338.00   0.27720839   0.01844724
6340.00   0.26797295   0.01835964
6342.00   0.27386323   0.01830004
6344.00   0.29133180   0.01832015
6346.00   0.30936241   0.01837993
6348.00   0.31346568   0.01848062
6350.00   0.30780587   0.01859280
6352.00   0.30663371   0.01864264
6354.00   0.31699330   0.01865567
6356.00   0.31260800   0.01868265
6358.00   0.29836378   0.01893177
6360.00   0.28664964   0.01934472
6362.00   0.30277115   0.01971685
6364.00   0.30509117   0.01956128
6366.00   0.29550657   0.01937256
6368.00   0.28826082   0.01915496
6370.00   0.29882792   0.01887897
6372.00   0.29618296   0.01842935
6374.00   0.30031326   0.01815750
6376.00   0.29798973   0.01812233
6378.00   0.29678249   0.01815945
6380.00   0.30099338   0.01811723
6382.00   0.31337512   0.01824940
6384.00   0.29241905   0.01818956
6386.00   0.28731745   0.01809438
6388.00   0.29390478   0.01801515
6390.00   0.29204383   0.01800823
6392.00   0.29032168   0.01795308
6394.00   0.28727934   0.01784600
6396.00   0.28888407   0.01784246
6398.00   0.29027534   0.01786915
6400.00   0.28547192   0.01777671
6402.00   0.27732894   0.01761023
6404.00   0.29254568   0.01752671
6406.00   0.29110160   0.01748842
6408.00   0.26911423   0.01749510
6410.00   0.27278808   0.01751990
6412.00   0.27911201   0.01752354
6414.00   0.28210166   0.01753304
6416.00   0.27572367   0.01753706
6418.00   0.26528701   0.01747573
6420.00   0.26693162   0.01743457
6422.00   0.27060488   0.01730924
6424.00   0.26375946   0.01723133
6426.00   0.25505701   0.01719867
6428.00   0.26084381   0.01719298
6430.00   0.25526202   0.01703557
6432.00   0.24012725   0.01698804
6434.00   0.23616993   0.01695330
6436.00   0.24473350   0.01693881
6438.00   0.25253919   0.01693173
6440.00   0.26576057   0.01692511
6442.00   0.25656238   0.01684981
6444.00   0.24223781   0.01678498
6446.00   0.24135423   0.01681734
6448.00   0.26913378   0.01696418
6450.00   0.26434544   0.01691338
6452.00   0.25661373   0.01697695
6454.00   0.25106183   0.01703322
6456.00   0.24690036   0.01703084
6458.00   0.26319805   0.01714133
6460.00   0.27865016   0.01733189
6462.00   0.27954400   0.01751406
6464.00   0.26669094   0.01753966
6466.00   0.25347295   0.01743516
6468.00   0.25023749   0.01732116
6470.00   0.25218251   0.01732316
6472.00   0.26009372   0.01730729
6474.00   0.26542741   0.01724144
6476.00   0.26446033   0.01714834
6478.00   0.28129920   0.01707191
6480.00   0.27783087   0.01686005
6482.00   0.26482669   0.01674805
6484.00   0.26185894   0.01683018
6486.00   0.28068236   0.01703739
6488.00   0.26904595   0.01702140
6490.00   0.27642572   0.01706240
6492.00   0.28369474   0.01718445
6494.00   0.28503060   0.01734660
6496.00   0.28136358   0.01744247
6498.00   0.27854967   0.01747140
6500.00   0.29201910   0.01768940
6502.00   0.30451575   0.01785795
6504.00   0.30778861   0.01782229
6506.00   0.31561914   0.01768197
6508.00   0.32020983   0.01755750
6510.00   0.31076854   0.01743785
6512.00   0.30628359   0.01734542
6514.00   0.31172699   0.01728038
6516.00   0.30056956   0.01725446
6518.00   0.31282488   0.01726530
6520.00   0.30475116   0.01726090
6522.00   0.29725721   0.01732888
6524.00   0.30782828   0.01749545
6526.00   0.31588057   0.01760121
6528.00   0.34604773   0.01781889
6530.00   0.34558144   0.01788948
6532.00   0.32882282   0.01786654
6534.00   0.33193108   0.01789743
6536.00   0.33796954   0.01783547
6538.00   0.34361172   0.01779681
6540.00   0.34105459   0.01777822
6542.00   0.33609393   0.01776013
6544.00   0.33600977   0.01773926
6546.00   0.33549073   0.01771662
6548.00   0.34286466   0.01775375
6550.00   0.34754419   0.01783790
6552.00   0.34230506   0.01787255
6554.00   0.35028744   0.01787832
6556.00   0.35966977   0.01807039
6558.00   0.34573069   0.01829617
6560.00   0.34260574   0.01852711
6562.00   0.36592579   0.01867560
6564.00   0.37558928   0.01872111
6566.00   0.36067668   0.01865757
6568.00   0.34682545   0.01841347
6570.00   0.34032211   0.01811147
6572.00   0.33353159   0.01791092
6574.00   0.34949335   0.01809418
6576.00   0.36625373   0.01814275
6578.00   0.36211047   0.01809625
6580.00   0.34346876   0.01800898
6582.00   0.34355664   0.01793357
6584.00   0.36698142   0.01786892
6586.00   0.36918780   0.01781849
6588.00   0.36949730   0.01781598
6590.00   0.37660527   0.01786871
6592.00   0.37824324   0.01794001
6594.00   0.35281476   0.01785696
6596.00   0.34708396   0.01781299
6598.00   0.35662127   0.01782172
6600.00   0.36825204   0.01786590
6602.00   0.36793908   0.01791054
6604.00   0.36235842   0.01794226
6606.00   0.36790600   0.01787161
6608.00   0.37528682   0.01776788
6610.00   0.37109518   0.01769429
6612.00   0.36135617   0.01757071
6614.00   0.36275420   0.01757280
6616.00   0.37028947   0.01766261
6618.00   0.37738767   0.01774817
6620.00   0.37675977   0.01772089
6622.00   0.37279034   0.01765787
6624.00   0.37099889   0.01761854
6626.00   0.36526290   0.01760033
6628.00   0.36532557   0.01763011
6630.00   0.37907520   0.01773768
6632.00   0.39485195   0.01778336
6634.00   0.37961093   0.01774755
6636.00   0.36440900   0.01770311
6638.00   0.36207041   0.01765326
6640.00   0.36927712   0.01759226
6642.00   0.35386065   0.01745205
6644.00   0.35702130   0.01740674
6646.00   0.36987653   0.01738480
6648.00   0.37741080   0.01736903
6650.00   0.36066270   0.01742266
6652.00   0.37249517   0.01744203
6654.00   0.37100303   0.01735575
6656.00   0.36221898   0.01729367
6658.00   0.35934794   0.01733456
6660.00   0.36149988   0.01739360
6662.00   0.36968186   0.01745480
6664.00   0.37023547   0.01749982
6666.00   0.36490062   0.01749261
6668.00   0.36627796   0.01749881
6670.00   0.37000063   0.01752748
6672.00   0.36073565   0.01743399
6674.00   0.35591042   0.01738966
6676.00   0.36143783   0.01740989
6678.00   0.36531115   0.01739638
6680.00   0.35944590   0.01735874
6682.00   0.34665346   0.01726990
6684.00   0.34985682   0.01722197
6686.00   0.36311486   0.01722405
6688.00   0.34738779   0.01710857
6690.00   0.34986961   0.01710981
6692.00   0.34051430   0.01700938
6694.00   0.33411252   0.01691977
6696.00   0.34583417   0.01692874
6698.00   0.37059364   0.01705644
6700.00   0.36253610   0.01711497
6702.00   0.34815845   0.01715101
6704.00   0.33864638   0.01718609
6706.00   0.33636925   0.01722649
6708.00   0.33165282   0.01718297
6710.00   0.33862016   0.01722754
6712.00   0.33936587   0.01719644
6714.00   0.33596757   0.01712813
6716.00   0.33152038   0.01706281
6718.00   0.32884803   0.01690546
6720.00   0.33042249   0.01692203
6722.00   0.34627989   0.01702812
6724.00   0.35784829   0.01704783
6726.00   0.33265355   0.01684003
6728.00   0.33219531   0.01683972
6730.00   0.33745930   0.01687357
6732.00   0.34369779   0.01694797
6734.00   0.34906545   0.01701976
6736.00   0.35136828   0.01703257
6738.00   0.33326116   0.01688893
6740.00   0.32232881   0.01686608
6742.00   0.32196763   0.01700840
6744.00   0.33095291   0.01722958
6746.00   0.34096202   0.01736530
6748.00   0.34457120   0.01739023
6750.00   0.34661397   0.01736073
6752.00   0.33412799   0.01719407
6754.00   0.31646773   0.01699739
6756.00   0.34044313   0.01737504
6758.00   0.39741507   0.01883611
6760.00   0.46630201   0.02051019
6762.00   0.51097375   0.02161784
6764.00   0.51975453   0.02183576
6766.00   0.53187978   0.02179499
6768.00   0.50253707   0.02100031
6770.00   0.43583748   0.01929981
6772.00   0.36332622   0.01730552
6774.00   0.31639072   0.01649882
6776.00   0.31897688   0.01656907
6778.00   0.33159772   0.01706312
6780.00   0.34445119   0.01792973
6782.00   0.35598680   0.01893052
6784.00   0.37090635   0.01957922
6786.00   0.39017510   0.01921178
6788.00   0.38779172   0.01884932
6790.00   0.36772475   0.01829832
6792.00   0.34097579   0.01727940
6794.00   0.32501754   0.01669033
6796.00   0.29610386   0.01647254
6798.00   0.28700736   0.01653942
6800.00   0.29219559   0.01655191
6802.00   0.28814223   0.01624792
6804.00   0.27508140   0.01621238
6806.00   0.28082770   0.01628815
6808.00   0.28603962   0.01628757
6810.00   0.28549042   0.01617384
6812.00   0.28500855   0.01611985
6814.00   0.27018979   0.01607762
6816.00   0.25814810   0.01604004
6818.00   0.26047990   0.01608711
6820.00   0.27168456   0.01621738
6822.00   0.28590661   0.01634829
6824.00   0.28799245   0.01664486
6826.00   0.27988678   0.01693034
6828.00   0.27132294   0.01720268
6830.00   0.26758438   0.01747842
6832.00   0.25569916   0.01769400
6834.00   0.26105818   0.01766528
6836.00   0.26187053   0.01735610
6838.00   0.25732890   0.01695938
6840.00   0.25542137   0.01666043
6842.00   0.26922321   0.01646117
6844.00   0.28357950   0.01639102
6846.00   0.28236103   0.01631491
6848.00   0.27373442   0.01622555
6850.00   0.27177677   0.01619928
6852.00   0.26866439   0.01621286
6854.00   0.25927255   0.01617324
6856.00   0.25682849   0.01610882
6858.00   0.25601849   0.01618242
6860.00   0.24417245   0.01656019
6862.00   0.24985753   0.01694908
6864.00   0.25352418   0.01703927
6866.00   0.25698498   0.01741412
6868.00   0.26224414   0.01827525
6870.00   0.26666936   0.01918367
6872.00   0.24692123   0.01905748
6874.00   0.22832882   0.01862701
6876.00   0.23615003   0.01833551
6878.00   0.26154289   0.01815126
6880.00   0.26491657   0.01752279
6882.00   0.25348112   0.01692489
6884.00   0.25382367   0.01668278
6886.00   0.26103580   0.01677096
6888.00   0.26276720   0.01698446
6890.00   0.26226732   0.01726473
6892.00   0.26112339   0.01728589
6894.00   0.25435629   0.01713221
6896.00   0.24863398   0.01694587
6898.00   0.25049332   0.01684764
6900.00   0.24778838   0.01675321
6902.00   0.24572313   0.01674792
6904.00   0.24439509   0.01663809
6906.00   0.24249633   0.01650134
6908.00   0.24039888   0.01656374
6910.00   0.24797396   0.01667025
6912.00   0.25291613   0.01667579
6914.00   0.24592924   0.01664101
6916.00   0.23436289   0.01670328
6918.00   0.24387433   0.01705701
6920.00   0.25499195   0.01734027
6922.00   0.25031868   0.01738940
6924.00   0.25625005   0.01738764
6926.00   0.27213445   0.01733027
6928.00   0.25502846   0.01675708
6930.00   0.23699200   0.01622703
6932.00   0.23766072   0.01603035
6934.00   0.25214303   0.01617224
6936.00   0.26001608   0.01643702
6938.00   0.24858689   0.01652433
6940.00   0.24608576   0.01644717
6942.00   0.24523832   0.01630142
6944.00   0.23937346   0.01614751
6946.00   0.21963324   0.01601388
6948.00   0.22441177   0.01606752
6950.00   0.22271754   0.01616273
6952.00   0.21672465   0.01615402
6954.00   0.21414220   0.01592775
6956.00   0.22161253   0.01549846
6958.00   0.21680272   0.01530473
6960.00   0.21324898   0.01520133
6962.00   0.20935278   0.01519270
6964.00   0.20555742   0.01525462
6966.00   0.21327223   0.01544752
6968.00   0.22660093   0.01561011
6970.00   0.23463957   0.01562703
6972.00   0.22801344   0.01561461
6974.00   0.20516135   0.01564985
6976.00   0.21000212   0.01580398
6978.00   0.21775085   0.01589671
6980.00   0.21875262   0.01590169
6982.00   0.21377873   0.01579920
6984.00   0.20525043   0.01564594
6986.00   0.19804078   0.01539606
6988.00   0.20144258   0.01526375
6990.00   0.21261428   0.01520874
6992.00   0.21906553   0.01518964
6994.00   0.21137451   0.01518102
6996.00   0.21875095   0.01513029
6998.00   0.21121137   0.01511799
7000.00   0.21102031   0.01521962
7002.00   0.21890080   0.01529361
7004.00   0.21617901   0.01517682
7006.00   0.21986429   0.01530886
7008.00   0.21431892   0.01537685
7010.00   0.20762229   0.01536096
7012.00   0.20463206   0.01529892
7014.00   0.19958614   0.01520214
7016.00   0.21247898   0.01514441
7018.00   0.21036297   0.01508045
7020.00   0.20532668   0.01497837
7022.00   0.21226013   0.01487500
7024.00   0.21133834   0.01482054
7026.00   0.20094569   0.01485587
7028.00   0.20607753   0.01494948
7030.00   0.21226032   0.01498903
7032.00   0.20685969   0.01492875
7034.00   0.20455939   0.01477887
7036.00   0.19668479   0.01481886
7038.00   0.19145167   0.01494720
7040.00   0.19030835   0.01505505
7042.00   0.19339807   0.01507887
7044.00   0.18863459   0.01518448
7046.00   0.20532531   0.01587624
7048.00   0.21970041   0.01690506
#7050.00   0.22867413   0.01565215
#7052.00   0.25852528   0.01571137
#7054.00   0.23520832   0.01646153
7056.00   0.21678607   0.01534674
7058.00   0.21420169   0.01511400
7060.00   0.21412264   0.01526437
7062.00   0.19572657   0.01508876
7064.00   0.19225673   0.01503882
7066.00   0.20274107   0.01508782
7068.00   0.21510863   0.01517619
7070.00   0.21036063   0.01514991
7072.00   0.20511466   0.01504660
7074.00   0.20633817   0.01503793
7076.00   0.20324595   0.01500050
7078.00   0.19709219   0.01495648
7080.00   0.19400533   0.01501007
7082.00   0.19550757   0.01499787
7084.00   0.19130574   0.01499991
7086.00   0.18644826   0.01502666
7088.00   0.18010129   0.01500414
7090.00   0.18158244   0.01495751
7092.00   0.18149753   0.01494138
7094.00   0.18533404   0.01488843
7096.00   0.18704259   0.01479011
7098.00   0.18185520   0.01466776
7100.00   0.18627973   0.01463689
7102.00   0.19092560   0.01474951
7104.00   0.19534522   0.01479017
7106.00   0.20428275   0.01477060
7108.00   0.20850331   0.01470462
7110.00   0.18709345   0.01462527
7112.00   0.18422508   0.01465963
7114.00   0.20017366   0.01473286
7116.00   0.20922555   0.01476119
7118.00   0.19481117   0.01470684
7120.00   0.18892407   0.01476453
7122.00   0.18211442   0.01464611
7124.00   0.18800485   0.01470682
7126.00   0.20159091   0.01491965
7128.00   0.20996504   0.01505174
7130.00   0.20603438   0.01490984
7132.00   0.19668658   0.01480013
7134.00   0.20025881   0.01481878
7136.00   0.20915322   0.01485914
7138.00   0.21261542   0.01486808
7140.00   0.20602582   0.01505158
7142.00   0.19943868   0.01513102
7144.00   0.19607538   0.01513472
7146.00   0.19354583   0.01508600
7148.00   0.20323823   0.01502714
7150.00   0.20642473   0.01493508
7152.00   0.20296524   0.01481157
7154.00   0.20386903   0.01479488
7156.00   0.20733412   0.01489013
7158.00   0.20790541   0.01487678
7160.00   0.21474026   0.01489358
7162.00   0.20708734   0.01480014
7164.00   0.19759865   0.01470275
7166.00   0.19717737   0.01464961
7168.00   0.21202283   0.01460013
7170.00   0.20487438   0.01460430
7172.00   0.19602822   0.01462951
7174.00   0.19668119   0.01474252
7176.00   0.20535611   0.01496573
7178.00   0.19562550   0.01494496
7180.00   0.19575794   0.01496584
7182.00   0.19194774   0.01491062
7184.00   0.18345322   0.01483246
7186.00   0.19719009   0.01499263
7188.00   0.19592409   0.01505221
7190.00   0.19828008   0.01489312
7192.00   0.19863820   0.01478238
7194.00   0.19545121   0.01481501
7196.00   0.18538420   0.01463310
7198.00   0.17099233   0.01453627
7200.00   0.17630921   0.01472299
7202.00   0.18845993   0.01488056
7204.00   0.19166309   0.01485151
7206.00   0.18190455   0.01487600
7208.00   0.19986938   0.01486494
7210.00   0.19842063   0.01469510
7212.00   0.19104175   0.01448916
7214.00   0.20455824   0.01444778
7216.00   0.19813423   0.01449804
7218.00   0.20591813   0.01471158
7220.00   0.21399353   0.01486458
7222.00   0.21842225   0.01493273
7224.00   0.21956879   0.01497228
7226.00   0.21897884   0.01505531
7228.00   0.22099407   0.01508718
7230.00   0.22177102   0.01499071
7232.00   0.22308041   0.01502125
7234.00   0.22812887   0.01570003
7236.00   0.22809052   0.01679890
7238.00   0.21005870   0.01764544
7240.00   0.19926982   0.01852942
7242.00   0.20676792   0.01944780
7244.00   0.21318476   0.01991421
7246.00   0.21712095   0.01939633
7248.00   0.21973628   0.01847531
7250.00   0.22339135   0.01752290
7252.00   0.22347124   0.01674650
7254.00   0.21496923   0.01614817
7256.00   0.20604044   0.01571509
7258.00   0.20589447   0.01538941
7260.00   0.20698838   0.01513710
7262.00   0.20454331   0.01497560
7264.00   0.19173865   0.01499541
7266.00   0.20403235   0.01520980
7268.00   0.21454774   0.01528956
7270.00   0.21474524   0.01556350
7272.00   0.20810258   0.01648880
7274.00   0.20797373   0.01749997
7276.00   0.20766199   0.01804047
7278.00   0.21451731   0.01833946
7280.00   0.21897791   0.01841955
7282.00   0.20127356   0.01795553
7284.00   0.20181353   0.01695963
7286.00   0.21548177   0.01645332
7288.00   0.23121412   0.01630018
7290.00   0.23187424   0.01608546
7292.00   0.21280611   0.01556938
7294.00   0.21002541   0.01526933
7296.00   0.20425446   0.01506572
7298.00   0.19877736   0.01509114
7300.00   0.20296311   0.01540651
7302.00   0.21841557   0.01568815
7304.00   0.20355444   0.01559700
7306.00   0.18601795   0.01534958
7308.00   0.17929476   0.01513249
7310.00   0.18932849   0.01517009
7312.00   0.19208443   0.01600911
7314.00   0.20851038   0.01674991
7316.00   0.22388917   0.01717830
7318.00   0.22589922   0.01725122
7320.00   0.21565855   0.01707609
7322.00   0.20702703   0.01625975
7324.00   0.20145977   0.01562998
7326.00   0.19951522   0.01554229
7328.00   0.20689879   0.01585556
7330.00   0.22247034   0.01597535
7332.00   0.22226423   0.01599154
7334.00   0.22499509   0.01601826
7336.00   0.22924900   0.01631893
7338.00   0.22759902   0.01691707
7340.00   0.21093756   0.01739178
7342.00   0.20415042   0.01749049
7344.00   0.21880414   0.01751773
7346.00   0.22917332   0.01705575
7348.00   0.21197109   0.01586481
7350.00   0.20132609   0.01507612
7352.00   0.20753546   0.01495142
7354.00   0.22973657   0.01541353
7356.00   0.23363602   0.01591275
7358.00   0.20249610   0.01602464
7360.00   0.21402355   0.01612652
7362.00   0.21791022   0.01605105
7364.00   0.21630836   0.01613289
7366.00   0.21795250   0.01646532
7368.00   0.21934621   0.01685668
7370.00   0.24079113   0.01694182
7372.00   0.24111955   0.01679482
7374.00   0.23307669   0.01639748
7376.00   0.23086520   0.01582574
7378.00   0.24054603   0.01521592
7380.00   0.25127015   0.01500174
7382.00   0.25399068   0.01498933
7384.00   0.25200188   0.01504045
7386.00   0.24900480   0.01514280
7388.00   0.25372294   0.01548068
7390.00   0.23764475   0.01577927
7392.00   0.23477764   0.01586837
7394.00   0.23687781   0.01583964
7396.00   0.23051678   0.01588902
7398.00   0.22633590   0.01618078
7400.00   0.22963025   0.01641455
7402.00   0.23788597   0.01653101
7404.00   0.25348356   0.01657661
7406.00   0.26327136   0.01650830
7408.00   0.25802755   0.01590567
7410.00   0.25675106   0.01535062
7412.00   0.25065342   0.01505365
7414.00   0.23989420   0.01496283
7416.00   0.24489243   0.01502990
7418.00   0.25582871   0.01503323
7420.00   0.25376001   0.01498071
7422.00   0.25203422   0.01497860
7424.00   0.25842083   0.01514565
7426.00   0.25926939   0.01541714
7428.00   0.26204279   0.01549769
7430.00   0.26362491   0.01556178
7432.00   0.26066545   0.01573148
7434.00   0.25746205   0.01600253
7436.00   0.25593248   0.01607540
7438.00   0.25684607   0.01604597
7440.00   0.25910842   0.01601722
7442.00   0.26073781   0.01595741
7444.00   0.26785138   0.01579796
7446.00   0.27878985   0.01546016
7448.00   0.27298257   0.01518367
7450.00   0.26699695   0.01506039
7452.00   0.26825336   0.01507579
7454.00   0.27510390   0.01518346
7456.00   0.28787017   0.01544304
7458.00   0.27707636   0.01535587
7460.00   0.26603737   0.01528547
7462.00   0.26408765   0.01536884
7464.00   0.26104531   0.01548714
7466.00   0.26408741   0.01563112
7468.00   0.28251323   0.01590101
7470.00   0.29159141   0.01606677
7472.00   0.28455940   0.01607551
7474.00   0.28180555   0.01617701
7476.00   0.29685056   0.01641186
7478.00   0.30249971   0.01652453
7480.00   0.29506752   0.01651244
7482.00   0.28269601   0.01640841
7484.00   0.30297071   0.01642499
7486.00   0.29241157   0.01619607
7488.00   0.28096449   0.01588807
7490.00   0.27852550   0.01569937
7492.00   0.29008150   0.01573677
7494.00   0.29176009   0.01569786
7496.00   0.29308283   0.01568683
7498.00   0.29729500   0.01564057
7500.00   0.29973391   0.01558899
7502.00   0.28868511   0.01556455
7504.00   0.28814647   0.01554407
7506.00   0.29914179   0.01559030
7508.00   0.29709625   0.01552042
7510.00   0.28848317   0.01540205
7512.00   0.29664746   0.01545017
7514.00   0.30227110   0.01558870
7516.00   0.29317856   0.01563789
7518.00   0.28836513   0.01590454
7520.00   0.29866537   0.01644336
7522.00   0.31512395   0.01690735
7524.00   0.31604987   0.01701499
7526.00   0.30592138   0.01699984
7528.00   0.29022166   0.01678675
7530.00   0.28272659   0.01634129
7532.00   0.28509000   0.01583620
7534.00   0.28549394   0.01565702
7536.00   0.28675222   0.01563191
7538.00   0.29369578   0.01562639
7540.00   0.30504885   0.01559580
7542.00   0.31469315   0.01560241
7544.00   0.32410717   0.01569762
7546.00   0.31752497   0.01572508
7548.00   0.29682136   0.01560736
7550.00   0.28140846   0.01538138
7552.00   0.27851772   0.01537073
7554.00   0.27774838   0.01551020
7556.00   0.28248653   0.01566431
7558.00   0.29395166   0.01574134
7560.00   0.30238211   0.01571519
7562.00   0.29475784   0.01569369
7564.00   0.29260519   0.01578984
7566.00   0.29361930   0.01594544
7568.00   0.29064438   0.01610548
7570.00   0.28600976   0.01639439
7572.00   0.29410973   0.01647195
7574.00   0.29397821   0.01638627
7576.00   0.29444110   0.01625793
7578.00   0.29942310   0.01615849
7580.00   0.28327164   0.01582266
7582.00   0.25940070   0.01557556
7584.00   0.25590423   0.01558390
7586.00   0.26923916   0.01572723
7588.00   0.28849134   0.01577429
7590.00   0.28917083   0.01546349
7592.00   0.28033385   0.01558352
7594.00   0.28263935   0.01668390
7596.00   0.30209744   0.01883181
7598.00   0.31839105   0.02165396
7600.00   0.28830832   0.02479288
7602.00   0.26810372   0.02898728
7604.00   0.27068582   0.03322848
7606.00   0.26999331   0.03596134
7608.00   0.26024362   0.03607420
7610.00   0.27022654   0.03402030
7612.00   0.27083018   0.03110796
7614.00   0.26546419   0.02757941
7616.00   0.26127693   0.02375401
7618.00   0.24165972   0.02028323
7620.00   0.24403588   0.01862638
7622.00   0.25867298   0.01866934
7624.00   0.27095231   0.01975160
7626.00   0.27483240   0.02118051
7628.00   0.25955334   0.02249810
7630.00   0.24175893   0.02305726
7632.00   0.23728646   0.02302703
7634.00   0.25109079   0.02258589
7636.00   0.27521041   0.02196502
7638.00   0.25697660   0.02118450
7640.00   0.24723250   0.02070556
7642.00   0.24958690   0.02021153
7644.00   0.25125590   0.01965239
7646.00   0.23197132   0.01919835
7648.00   0.23351276   0.01897088
7650.00   0.24696974   0.01860082
7652.00   0.26236737   0.01828173
7654.00   0.26403293   0.01805642
7656.00   0.23399110   0.01781288
7658.00   0.23517786   0.01756398
7660.00   0.24118932   0.01746053
7662.00   0.24244761   0.01721021
7664.00   0.23745717   0.01670398
7666.00   0.24134950   0.01643783
7668.00   0.23749654   0.01612580
7670.00   0.22824489   0.01573046
7672.00   0.21923716   0.01542429
7674.00   0.22111194   0.01540978
7676.00   0.23311262   0.01532015
7678.00   0.22952552   0.01522803
7680.00   0.22435236   0.01522350
7682.00   0.22059608   0.01529628
7684.00   0.22309320   0.01538422
7686.00   0.22891860   0.01538966
7688.00   0.21610366   0.01526753
7690.00   0.20838757   0.01528257
7692.00   0.21779734   0.01548684
7694.00   0.23782094   0.01566191
7696.00   0.23208697   0.01556661
7698.00   0.22236504   0.01545291
7700.00   0.22770859   0.01542225
7702.00   0.24218984   0.01542856
7704.00   0.23621827   0.01525451
7706.00   0.22925715   0.01526683
7708.00   0.23120843   0.01623321
7710.00   0.23045199   0.01762004
7712.00   0.22015047   0.01892477
7714.00   0.21773292   0.02019089
7716.00   0.22017384   0.02063387
7718.00   0.20560472   0.02012910
7720.00   0.18643600   0.01908628
7722.00   0.18316258   0.01808823
7724.00   0.19304474   0.01693176
7726.00   0.18354101   0.01604503
7728.00   0.18190813   0.01553624
7730.00   0.18747427   0.01535263
7732.00   0.18154097   0.01527743
7734.00   0.20214458   0.01512747
7736.00   0.21382485   0.01491268
7738.00   0.20633221   0.01477720
7740.00   0.19245295   0.01478090
7742.00   0.20095246   0.01482669
7744.00   0.19894643   0.01510329
7746.00   0.19848351   0.01651275
7748.00   0.18615945   0.01787260
7750.00   0.16941595   0.01853766
7752.00   0.16885392   0.01867179
7754.00   0.16067350   0.01870906
7756.00   0.15650122   0.01804884
7758.00   0.16466923   0.01693286
7760.00   0.18551373   0.01599214
7762.00   0.19102538   0.01589612
7764.00   0.17492306   0.01571465
7766.00   0.16917045   0.01525171
7768.00   0.17585333   0.01485610
7770.00   0.18156917   0.01492216
7772.00   0.19290240   0.01508067
7774.00   0.17746942   0.01514408
7776.00   0.16427705   0.01544064
7778.00   0.16549759   0.01575829
7780.00   0.17927615   0.01566628
7782.00   0.18943392   0.01556195
7784.00   0.19911808   0.01551407
7786.00   0.19069727   0.01532858
7788.00   0.16945881   0.01536991
7790.00   0.16426437   0.01641727
7792.00   0.15345915   0.01737840
7794.00   0.15622094   0.01769818
7796.00   0.17234392   0.01762241
7798.00   0.18429871   0.01720719
7800.00   0.16330191   0.01590826
7802.00   0.16921721   0.01511660
7804.00   0.16792470   0.01514181
7806.00   0.16049451   0.01554964
7808.00   0.15694471   0.01579407
7810.00   0.15703629   0.01581939
7812.00   0.16183196   0.01578006
7814.00   0.17048146   0.01566505
7816.00   0.17134525   0.01600005
7818.00   0.15373613   0.01711443
7820.00   0.14042334   0.01790235
7822.00   0.14829709   0.01810599
7824.00   0.15713601   0.01806552
7826.00   0.15567823   0.01753112
7828.00   0.14781141   0.01599219
7830.00   0.15424503   0.01463052
7832.00   0.15946662   0.01413797
7834.00   0.16302399   0.01419438
7836.00   0.16825569   0.01452319
7838.00   0.16442294   0.01506909
7840.00   0.15948626   0.01534797
7842.00   0.14927758   0.01541050
7844.00   0.14561957   0.01540289
7846.00   0.15431827   0.01560236
7848.00   0.18089066   0.01641545
7850.00   0.17488962   0.01759153
7852.00   0.16893345   0.01835764
7854.00   0.17092705   0.01873116
7856.00   0.17606974   0.01882428
7858.00   0.16239572   0.01842998
7860.00   0.15099145   0.01714322
7862.00   0.14498003   0.01595780
7864.00   0.14480871   0.01546767
7866.00   0.15074115   0.01567639
7868.00   0.14564823   0.01559738
7870.00   0.14229679   0.01550325
7872.00   0.14399761   0.01554810
7874.00   0.14878778   0.01571645
7876.00   0.14937238   0.01584346
7878.00   0.16401757   0.01595885
7880.00   0.16792917   0.01597570
7882.00   0.16012269   0.01602728
7884.00   0.14958663   0.01626922
7886.00   0.16041599   0.01679515
7888.00   0.15055881   0.01703582
7890.00   0.14074016   0.01704242
7892.00   0.14413828   0.01694953
7894.00   0.16627361   0.01673480
7896.00   0.17968945   0.01586208
7898.00   0.16774130   0.01469542
7900.00   0.16188009   0.01420646
7902.00   0.16873737   0.01426316
7904.00   0.18004255   0.01439815
7906.00   0.17751122   0.01455037
7908.00   0.17149132   0.01543670
7910.00   0.16772050   0.01678015
7912.00   0.16559410   0.01780776
7914.00   0.16532262   0.01801326
7916.00   0.16339152   0.01833053
7918.00   0.17044656   0.01852799
7920.00   0.18943888   0.01804096
7922.00   0.20106018   0.01707091
7924.00   0.17671223   0.01650691
7926.00   0.18137960   0.01653349
7928.00   0.20286810   0.01662721
7930.00   0.21346687   0.01657689
7932.00   0.21179767   0.01647561
7934.00   0.22878440   0.01654449
7936.00   0.21986711   0.01617796
7938.00   0.21743257   0.01554043
7940.00   0.22167881   0.01504535
7942.00   0.21777600   0.01492982
7944.00   0.20503701   0.01492178
7946.00   0.21211149   0.01527829
7948.00   0.21869229   0.01549051
7950.00   0.22682500   0.01556600
7952.00   0.23471892   0.01559324
7954.00   0.22240777   0.01530560
7956.00   0.23550427   0.01495398
7958.00   0.23612075   0.01495851
7960.00   0.23014659   0.01563277
7962.00   0.24142332   0.01690440
7964.00   0.25090152   0.01740660
7966.00   0.23845065   0.01748701
7968.00   0.23033929   0.01735645
7970.00   0.23636115   0.01700606
7972.00   0.25607660   0.01634816
7974.00   0.25851509   0.01625212
7976.00   0.24694180   0.01644403
7978.00   0.25336114   0.01670349
7980.00   0.27392825   0.01680542
7982.00   0.25236556   0.01654718
7984.00   0.24935986   0.01619849
7986.00   0.26441512   0.01599251
7988.00   0.27570799   0.01640126
7990.00   0.27039889   0.01740375
7992.00   0.26564211   0.01811096
7994.00   0.26883161   0.01831342
7996.00   0.26110330   0.01819605
7998.00   0.24970637   0.01764564
8000.00   0.26271299   0.01665040
8002.00   0.25953951   0.01567761
8004.00   0.26965144   0.01533312
8006.00   0.26752812   0.01525143
8008.00   0.25441855   0.01530512
8010.00   0.25284269   0.01555806
8012.00   0.27110490   0.01593288
8014.00   0.26836058   0.01611450
8016.00   0.26302335   0.01623628
8018.00   0.26664588   0.01638022
8020.00   0.26672819   0.01652990
8022.00   0.25810441   0.01704037
8024.00   0.25568211   0.01755025
8026.00   0.25652781   0.01777834
8028.00   0.26514626   0.01767520
8030.00   0.28302982   0.01746807
8032.00   0.28148174   0.01677140
8034.00   0.27642462   0.01605230
8036.00   0.27144113   0.01555264
8038.00   0.27048168   0.01538321
8040.00   0.26744452   0.01534266
8042.00   0.26477599   0.01526334
8044.00   0.26292565   0.01525775
8046.00   0.26102084   0.01539021
8048.00   0.26330441   0.01567945
8050.00   0.27775344   0.01587245
8052.00   0.27549401   0.01580342
8054.00   0.26494277   0.01568833
8056.00   0.25632802   0.01571015
8058.00   0.25679311   0.01593443
8060.00   0.25646606   0.01617321
8062.00   0.26762125   0.01637638
8064.00   0.27614304   0.01645936
8066.00   0.27467051   0.01632575
8068.00   0.26572421   0.01584937
8070.00   0.26981902   0.01535555
8072.00   0.27153441   0.01510386
8074.00   0.26764849   0.01506617
8076.00   0.26178208   0.01511838
8078.00   0.26278239   0.01517674
8080.00   0.26543215   0.01520223
8082.00   0.27112389   0.01528165
8084.00   0.27688488   0.01534018
8086.00   0.27398637   0.01527440
8088.00   0.27092886   0.01524544
8090.00   0.26867819   0.01528756
8092.00   0.26959658   0.01524870
8094.00   0.26301411   0.01515652
8096.00   0.25314498   0.01519753
8098.00   0.26024842   0.01544512
8100.00   0.26476255   0.01555860
8102.00   0.26796621   0.01560293
8104.00   0.27120805   0.01567894
8106.00   0.26686069   0.01579488
8108.00   0.25931379   0.01553737
8110.00   0.25007707   0.01515415
8112.00   0.25307909   0.01496450
8114.00   0.26205251   0.01499390
8116.00   0.25694337   0.01495191
8118.00   0.24774021   0.01481786
8120.00   0.26851606   0.01488960
8122.00   0.27657586   0.01491561
8124.00   0.24941967   0.01474399
8126.00   0.23789926   0.01475314
8128.00   0.24355185   0.01471252
8130.00   0.25000849   0.01471563
8132.00   0.24722897   0.01476857
8134.00   0.23985577   0.01486746
8136.00   0.22659755   0.01499655
8138.00   0.23096192   0.01489030
8140.00   0.24118663   0.01490844
8142.00   0.24115972   0.01495690
8144.00   0.22901179   0.01481191
8146.00   0.22475928   0.01477325
8148.00   0.22184350   0.01480273
8150.00   0.21062993   0.01470790
8152.00   0.20024143   0.01452285
8154.00   0.21660836   0.01454107
8156.00   0.23274188   0.01466153
8158.00   0.22053528   0.01446811
8160.00   0.21235566   0.01434906
8162.00   0.21777928   0.01448712
8164.00   0.20628977   0.01456230
8166.00   0.20749719   0.01443245
8168.00   0.21200268   0.01451180
8170.00   0.21668744   0.01459504
8172.00   0.21949174   0.01446486
8174.00   0.22408684   0.01422005
8176.00   0.21301597   0.01442326
8178.00   0.20741713   0.01481997
8180.00   0.19719954   0.01502405
8182.00   0.18830340   0.01496566
8184.00   0.21267487   0.01519785
8186.00   0.21119671   0.01528550
8188.00   0.20757954   0.01528151
8190.00   0.21141642   0.01532891
8192.00   0.21126056   0.01547503
8194.00   0.19920599   0.01540429
8196.00   0.20549704   0.01527318
8198.00   0.21121155   0.01522704
8200.00   0.20469476   0.01518799
8202.00   0.18609321   0.01490248
8204.00   0.19001044   0.01464760
8206.00   0.20119460   0.01461002
8208.00   0.19989349   0.01455829
8210.00   0.18123133   0.01436435
8212.00   0.18323250   0.01427912
8214.00   0.18546627   0.01420088
8216.00   0.18015675   0.01410929
8218.00   0.17941754   0.01400879
8220.00   0.19170202   0.01390742
8222.00   0.19129492   0.01373435
8224.00   0.18703543   0.01364516
8226.00   0.18504991   0.01378591
8228.00   0.17863578   0.01406916
8230.00   0.16253908   0.01425407
8232.00   0.15849538   0.01412388
8234.00   0.16897708   0.01406218
8236.00   0.17519186   0.01396576
8238.00   0.17199987   0.01380798
8240.00   0.16871329   0.01368779
8242.00   0.17822938   0.01385125
8244.00   0.18522954   0.01400345
8246.00   0.17632894   0.01400230
8248.00   0.16186213   0.01390619
8250.00   0.16996831   0.01390729
8252.00   0.19096482   0.01392121
8254.00   0.18926728   0.01380218
8256.00   0.17207551   0.01364100
8258.00   0.15718658   0.01354681
8260.00   0.15679951   0.01351563
8262.00   0.16853088   0.01355402
8264.00   0.17358442   0.01360452
8266.00   0.17571332   0.01367286
8268.00   0.17891200   0.01367063
8270.00   0.17230046   0.01345110
8272.00   0.16074346   0.01349283
8274.00   0.15708928   0.01414113
8276.00   0.15783565   0.01522584
8278.00   0.15562536   0.01635644
8280.00   0.14738697   0.01715425
8282.00   0.15003546   0.01763349
8284.00   0.16624747   0.01820027
8286.00   0.18091188   0.01860092
8288.00   0.18057518   0.01836938
8290.00   0.16636455   0.01774471
8292.00   0.16928630   0.01767886
8294.00   0.16532283   0.01784931
8296.00   0.14899492   0.01788158
8298.00   0.13924789   0.01763491
8300.00   0.14645246   0.01759606
8302.00   0.15094946   0.01722800
8304.00   0.16223224   0.01639344
8306.00   0.16310759   0.01525478
8308.00   0.14027649   0.01479596
8310.00   0.15287404   0.01464154
8312.00   0.15441683   0.01454583
8314.00   0.14644466   0.01440298
8316.00   0.14925343   0.01421455
8318.00   0.15678352   0.01384599
8320.00   0.15292312   0.01385660
8322.00   0.15415953   0.01382732
8324.00   0.15604781   0.01363635
8326.00   0.14906585   0.01343248
8328.00   0.13896938   0.01340201
8330.00   0.13745138   0.01330410
8332.00   0.15281454   0.01332438
8334.00   0.17390375   0.01342552
8336.00   0.17779149   0.01348390
8338.00   0.17178662   0.01443336
8340.00   0.17196979   0.01715154
8342.00   0.17161645   0.01933458
8344.00   0.16380578   0.02017266
8346.00   0.14835955   0.02020240
8348.00   0.15243189   0.02026690
8350.00   0.15880160   0.01899554
8352.00   0.15801127   0.01718123
8354.00   0.15115677   0.01600139
8356.00   0.16735232   0.01576109
8358.00   0.17411953   0.01535277
8360.00   0.16179456   0.01492715
8362.00   0.14922771   0.01468801
8364.00   0.15482180   0.01473305
8366.00   0.15334062   0.01464227
8368.00   0.14085169   0.01437173
8370.00   0.15015365   0.01402729
8372.00   0.16463508   0.01362058
8374.00   0.15157710   0.01324662
8376.00   0.13797171   0.01354866
8378.00   0.14434910   0.01445825
8380.00   0.14887987   0.01514989
8382.00   0.14505024   0.01534607
8384.00   0.14168382   0.01525676
8386.00   0.14451410   0.01512570
8388.00   0.15131171   0.01455538
8390.00   0.16255017   0.01391984
8392.00   0.17075311   0.01394064
8394.00   0.15461391   0.01527826
8396.00   0.14450675   0.01709456
8398.00   0.14967637   0.01802227
8400.00   0.15823074   0.01820930
8402.00   0.16220957   0.01794714
8404.00   0.17419283   0.01712254
8406.00   0.17335916   0.01519227
8408.00   0.16790277   0.01377722
8410.00   0.16935913   0.01379563
8412.00   0.17787760   0.01485484
8414.00   0.17468083   0.01534543
8416.00   0.16726653   0.01541391
8418.00   0.15736665   0.01536256
8420.00   0.15280598   0.01505003
8422.00   0.16323864   0.01437117
8424.00   0.17565291   0.01464386
8426.00   0.17176600   0.01659306
8428.00   0.16584218   0.01837342
8430.00   0.16248131   0.01915087
8432.00   0.16097732   0.01897202
8434.00   0.16345054   0.01837477
8436.00   0.16528068   0.01663332
8438.00   0.15698451   0.01448552
8440.00   0.14389281   0.01303471
8442.00   0.14836015   0.01305882
8444.00   0.14685817   0.01310582
8446.00   0.14906086   0.01348806
8448.00   0.14796562   0.01418559
8450.00   0.14248835   0.01496265
8452.00   0.15361926   0.01523538
8454.00   0.15419914   0.01517786
8456.00   0.14623341   0.01488581
8458.00   0.13659829   0.01455597
8460.00   0.13690765   0.01463997
8462.00   0.13988163   0.01623381
8464.00   0.14840335   0.01718304
8466.00   0.13967802   0.01743961
8468.00   0.13190556   0.01718266
8470.00   0.15241049   0.01655146
8472.00   0.11929306   0.01457289
8474.00   0.11146889   0.01312271
8476.00   0.12107337   0.01265380
8478.00   0.12820256   0.01274291
8480.00   0.11997726   0.01250343
8482.00   0.12009308   0.01231975
8484.00   0.11872065   0.01226674
8486.00   0.11552600   0.01237322
8488.00   0.11851835   0.01273627
8490.00   0.12870231   0.01352270
8492.00   0.12726329   0.01394220
8494.00   0.12375323   0.01403978
8496.00   0.12118647   0.01400300
8498.00   0.11618725   0.01404139
8500.00   0.10048041   0.01425075
8502.00   0.10565303   0.01493867
8504.00   0.11076530   0.01529391
8506.00   0.10620514   0.01521757
8508.00   0.09657698   0.01488570
8510.00   0.09839574   0.01417668
8512.00   0.09574027   0.01302833
8514.00   0.09142423   0.01218017
8516.00   0.09043893   0.01193855
8518.00   0.10171985   0.01209715
8520.00   0.10103617   0.01209719
8522.00   0.09754217   0.01211485
8524.00   0.09849906   0.01209979
8526.00   0.10372433   0.01208571
8528.00   0.11159780   0.01210630
8530.00   0.11637419   0.01202838
8532.00   0.10613062   0.01202440
8534.00   0.09560448   0.01220721
8536.00   0.09586481   0.01252380
8538.00   0.09857442   0.01275672
8540.00   0.10398621   0.01279350
8542.00   0.10524384   0.01288660
8544.00   0.09945757   0.01314321
8546.00   0.09104270   0.01348194
8548.00   0.10632499   0.01370818
8550.00   0.10799297   0.01367790
8552.00   0.09780588   0.01343692
8554.00   0.09230462   0.01300760
8556.00   0.10642025   0.01249217
8558.00   0.09770306   0.01203792
8560.00   0.09226368   0.01187459
8562.00   0.09853587   0.01188500
8564.00   0.10814957   0.01193294
8566.00   0.10218225   0.01191249
8568.00   0.10483345   0.01198556
8570.00   0.10704876   0.01216010
8572.00   0.10261911   0.01227875
8574.00   0.09567104   0.01228033
8576.00   0.09982851   0.01230065
8578.00   0.11986438   0.01236690
8580.00   0.12473718   0.01235490
8582.00   0.11648915   0.01234651
8584.00   0.10639757   0.01241742
8586.00   0.10078741   0.01245168
8588.00   0.11252817   0.01257381
8590.00   0.11502133   0.01268316
8592.00   0.11321030   0.01286660
8594.00   0.12023482   0.01311361
8596.00   0.11818820   0.01301729
8598.00   0.12342011   0.01308394
8600.00   0.13035898   0.01315625
8602.00   0.13490449   0.01317193
8604.00   0.13508411   0.01312653
8606.00   0.13796996   0.01327049
8608.00   0.13560852   0.01372466
8610.00   0.13215052   0.01450397
8612.00   0.13505332   0.01557288
8614.00   0.14345489   0.01685129
8616.00   0.14785625   0.01833686
8618.00   0.14495270   0.01984021
8620.00   0.14331309   0.02129159
8622.00   0.14947118   0.02260367
8624.00   0.15168762   0.02360394
8626.00   0.15424389   0.02456618
8628.00   0.15025139   0.02513422
8630.00   0.14173923   0.02523380
8632.00   0.14564367   0.02492222
8634.00   0.15051545   0.02423637
8636.00   0.15468340   0.02308384
8638.00   0.15581377   0.02147582
8640.00   0.16030075   0.01970788
8642.00   0.17994078   0.01830593
8644.00   0.17150779   0.01759128
8646.00   0.17613326   0.01796435
8648.00   0.17069191   0.01895067
8650.00   0.16004381   0.02041863
8652.00   0.16962473   0.02227313
8654.00   0.18789895   0.02345766
8656.00   0.17987432   0.02415006
8658.00   0.18600690   0.02457657
8660.00   0.19613349   0.02475958
8662.00   0.18100925   0.02466046
8664.00   0.20063519   0.02450051
8666.00   0.20803516   0.02406648
8668.00   0.20782156   0.02350327
8670.00   0.20448256   0.02291774
8672.00   0.20110713   0.02224729
8674.00   0.22131640   0.02163992
8676.00   0.22554226   0.02086986
8678.00   0.21931951   0.02007257
8680.00   0.21349786   0.01934250
8682.00   0.22619669   0.01857726
8684.00   0.22776258   0.01803498
8686.00   0.22877567   0.01748295
8688.00   0.23135845   0.01689783
8690.00   0.23609190   0.01641176
8692.00   0.23895586   0.01603718
8694.00   0.24178503   0.01562243
8696.00   0.24925685   0.01532997
8698.00   0.25486460   0.01514407
8700.00   0.25454363   0.01493780
8702.00   0.25859070   0.01490657
8704.00   0.26329052   0.01490115
8706.00   0.26299772   0.01480025
8708.00   0.26205304   0.01462422
8710.00   0.26669854   0.01451610
8712.00   0.26194263   0.01436012
8714.00   0.26259065   0.01424005
8716.00   0.26244196   0.01411835
8718.00   0.26324436   0.01403988
8720.00   0.27205479   0.01408295
8722.00   0.28471962   0.01414719
8724.00   0.28972188   0.01411029
8726.00   0.29230225   0.01413475
8728.00   0.29644397   0.01426263
8730.00   0.29971373   0.01426881
8732.00   0.30420014   0.01429587
8734.00   0.31942534   0.01444349
8736.00   0.33078745   0.01459457
8738.00   0.32847011   0.01466161
8740.00   0.32752177   0.01474767
8742.00   0.33249521   0.01484333
8744.00   0.33723769   0.01488026
8746.00   0.33643731   0.01485040
8748.00   0.33044055   0.01477548
8750.00   0.33830178   0.01473848
8752.00   0.34093547   0.01478099
8754.00   0.34633526   0.01555504
8756.00   0.35918590   0.01715623
8758.00   0.35963503   0.01899865
8760.00   0.34156403   0.02000771
8762.00   0.34219790   0.02141302
8764.00   0.34578881   0.02272859
8766.00   0.34881866   0.02316990
8768.00   0.35051861   0.02185997
8770.00   0.35037646   0.02108235
8772.00   0.35431054   0.02093493
8774.00   0.36846566   0.02107915
8776.00   0.39096963   0.02108410
8778.00   0.40723610   0.02102067
8780.00   0.38834015   0.02083169
8782.00   0.38821217   0.01997102
8784.00   0.40223816   0.01846651
8786.00   0.40109336   0.01694085
8788.00   0.38876018   0.01703723
8790.00   0.38516450   0.01726286
8792.00   0.39085889   0.01739601
8794.00   0.40283751   0.01732370
8796.00   0.41787401   0.01695294
8798.00   0.42627299   0.01605835
8800.00   0.42325616   0.01543267
8802.00   0.42762256   0.01532402
8804.00   0.43369862   0.01553241
8806.00   0.42673466   0.01562873
8808.00   0.42401743   0.01574479
8810.00   0.41729149   0.01582547
8812.00   0.41214824   0.01584944
8814.00   0.41603944   0.01584076
8816.00   0.43092492   0.01584922
8818.00   0.42824206   0.01578663
8820.00   0.42334917   0.01691467
8822.00   0.41888496   0.01957332
8824.00   0.41965315   0.02284002
8826.00   0.42853048   0.02463252
8828.00   0.44381630   0.02519776
8830.00   0.44584584   0.02533019
8832.00   0.44227323   0.02475861
8834.00   0.44751331   0.02293976
8836.00   0.46147600   0.02109275
8838.00   0.46172822   0.02039083
8840.00   0.45721054   0.01975021
8842.00   0.45741069   0.01862923
8844.00   0.46532297   0.01739467
8846.00   0.46393862   0.01723131
8848.00   0.46773323   0.01758359
8850.00   0.47752634   0.01795174
8852.00   0.48556486   0.01810328
8854.00   0.47991228   0.01809408
8856.00   0.48570085   0.01772248
8858.00   0.49539807   0.01735050
8860.00   0.49321342   0.01725250
8862.00   0.48192191   0.01768223
8864.00   0.47889790   0.01873383
8866.00   0.49289837   0.01939337
8868.00   0.48643139   0.01937165
8870.00   0.47236538   0.01894409
8872.00   0.46442127   0.01837362
8874.00   0.46966210   0.01731782
8876.00   0.46036100   0.01628128
8878.00   0.46371928   0.01621109
8880.00   0.47762075   0.01763214
8882.00   0.48223162   0.02010376
8884.00   0.45809236   0.02198570
8886.00   0.45436612   0.02255886
8888.00   0.45049760   0.02247646
8890.00   0.44058478   0.02172462
8892.00   0.43031970   0.01972416
8894.00   0.43505836   0.01728730
8896.00   0.43201736   0.01652015
8898.00   0.43755019   0.01735230
8900.00   0.45476532   0.01866144
8902.00   0.47053370   0.01940534
8904.00   0.46319708   0.01958971
8906.00   0.45822191   0.01953899
8908.00   0.45505381   0.01881358
8910.00   0.44313800   0.01735318
8912.00   0.43173423   0.01628055
8914.00   0.43005469   0.01779984
8916.00   0.43322572   0.02056029
8918.00   0.43710387   0.02272426
8920.00   0.43882251   0.02333276
8922.00   0.43350640   0.02323791
8924.00   0.44155273   0.02212881
8926.00   0.43337688   0.01958650
8928.00   0.41457185   0.01662387
8930.00   0.40552771   0.01548742
8932.00   0.41548601   0.01549073
8934.00   0.41201249   0.01547352
8936.00   0.40450680   0.01563182
8938.00   0.39658567   0.01627043
8940.00   0.39697981   0.01755845
8942.00   0.41632628   0.01838124
8944.00   0.41401157   0.01857000
8946.00   0.40060201   0.01836302
8948.00   0.39022914   0.01778609
8950.00   0.39151824   0.01642495
8952.00   0.36494577   0.01656404
8954.00   0.36524665   0.01875536
8956.00   0.37579179   0.02085522
8958.00   0.37651297   0.02152897
8960.00   0.38438365   0.02140483
8962.00   0.38806984   0.02107530
8964.00   0.36916706   0.01930417
8966.00   0.34207234   0.01674568
8968.00   0.33198497   0.01516860
8970.00   0.34254289   0.01524165
8972.00   0.35641739   0.01532913
8974.00   0.34984565   0.01529510
8976.00   0.33185384   0.01522956
8978.00   0.32880294   0.01530984
8980.00   0.34117958   0.01554667
8982.00   0.33987379   0.01582862
8984.00   0.33221388   0.01630824
8986.00   0.32517612   0.01697882
8988.00   0.31872267   0.01768209
8990.00   0.29284802   0.01815899
8992.00   0.27368045   0.01775950
8994.00   0.28558776   0.01704159
8996.00   0.32297349   0.01698425
8998.00   0.35035774   0.01844715
9000.00   0.34986696   0.01960251
9002.00   0.32395300   0.02009669
9004.00   0.29507753   0.02018539
9006.00   0.28627613   0.01994088
9008.00   0.30788100   0.01818783
9010.00   0.32394883   0.01667975
9012.00   0.33393371   0.01599603
9014.00   0.33108717   0.01581082
9016.00   0.32084566   0.01546135
9018.00   0.31914839   0.01531765
9020.00   0.30144683   0.01476062
9022.00   0.29299602   0.01451506
9024.00   0.30154994   0.01479728
9026.00   0.31954423   0.01527578
9028.00   0.31387624   0.01513907
9030.00   0.30629542   0.01488700
9032.00   0.29024836   0.01510932
9034.00   0.27290294   0.01560264
9036.00   0.27965948   0.01548666
9038.00   0.29482585   0.01548784
9040.00   0.30104730   0.01558622
9042.00   0.29904795   0.01567002
9044.00   0.29083189   0.01576567
9046.00   0.26670524   0.01608359
9048.00   0.27922878   0.01646090
9050.00   0.27948642   0.01661714
9052.00   0.27159765   0.01660386
9054.00   0.27487871   0.01641773
9056.00   0.27689418   0.01538548
9058.00   0.28447130   0.01443237
9060.00   0.28548011   0.01398614
9062.00   0.27224386   0.01392620
9064.00   0.24846761   0.01388074
9066.00   0.23854296   0.01381076
9068.00   0.24580188   0.01394657
9070.00   0.25127554   0.01420048
9072.00   0.24993677   0.01437792
9074.00   0.23849480   0.01416254
9076.00   0.23038991   0.01356434
9078.00   0.23225212   0.01346293
9080.00   0.23353513   0.01361354
9082.00   0.23097654   0.01370897
9084.00   0.23142664   0.01371265
9086.00   0.23514839   0.01395035
9088.00   0.23506980   0.01415656
9090.00   0.23847824   0.01426583
9092.00   0.24074723   0.01423471
9094.00   0.22301130   0.01403715
9096.00   0.21670419   0.01407635
9098.00   0.22255750   0.01452372
9100.00   0.22394776   0.01500409
9102.00   0.21492846   0.01516656
9104.00   0.21911840   0.01510473
9106.00   0.21897240   0.01504005
9108.00   0.21322455   0.01457188
9110.00   0.21050201   0.01381062
9112.00   0.21882813   0.01320722
9114.00   0.23373441   0.01320254
9116.00   0.23917989   0.01330724
9118.00   0.22568250   0.01334830
9120.00   0.20913137   0.01327149
9122.00   0.21222623   0.01311672
9124.00   0.22021735   0.01304047
9126.00   0.21990512   0.01297196
9128.00   0.21642935   0.01294034
9130.00   0.21240674   0.01296125
9132.00   0.21201670   0.01301566
9134.00   0.20089823   0.01301120
9136.00   0.19658236   0.01321017
9138.00   0.19837534   0.01330670
9140.00   0.20266722   0.01314722
9142.00   0.20501943   0.01302236
9144.00   0.21130741   0.01296312
9146.00   0.21397214   0.01295473
9148.00   0.21328741   0.01311190
9150.00   0.20756178   0.01342424
9152.00   0.20283665   0.01356745
9154.00   0.18467192   0.01388366
9156.00   0.17850237   0.01438434
9158.00   0.18787223   0.01473670
9160.00   0.20375277   0.01457448
9162.00   0.20897602   0.01434069
9164.00   0.20571661   0.01403606
9166.00   0.21472938   0.01370189
9168.00   0.22443432   0.01328465
9170.00   0.21646070   0.01288124
9172.00   0.20912386   0.01286177
9174.00   0.19509625   0.01297904
9176.00   0.18178223   0.01300761
9178.00   0.17370306   0.01286901
9180.00   0.17409627   0.01274943
9182.00   0.18701667   0.01287671
9184.00   0.19733341   0.01293204
9186.00   0.20127505   0.01284900
9188.00   0.19775744   0.01268282
9190.00   0.19306780   0.01265327
9192.00   0.20334072   0.01273626
9194.00   0.20287657   0.01277430
9196.00   0.19676800   0.01283044
9198.00   0.20468611   0.01299863
9200.00   0.21676773   0.01306174
9202.00   0.21956563   0.01305143
9204.00   0.22057204   0.01309444
9206.00   0.21738230   0.01313346
9208.00   0.20491134   0.01307464
9210.00   0.20789061   0.01312729
9212.00   0.20292056   0.01327889
9214.00   0.19872464   0.01352839
9216.00   0.19647025   0.01386772
9218.00   0.19925869   0.01436669
9220.00   0.21093631   0.01493268
9222.00   0.21658891   0.01522991
9224.00   0.21357544   0.01522126
9226.00   0.20603101   0.01492889
9228.00   0.19614311   0.01437499
9230.00   0.18768649   0.01374993
9232.00   0.19017923   0.01352842
9234.00   0.19794433   0.01379538
9236.00   0.20154537   0.01419002
9238.00   0.19815977   0.01390503
9240.00   0.18451977   0.01335929
9242.00   0.17320104   0.01301716
9244.00   0.17294399   0.01294153
9246.00   0.18235494   0.01290857
9248.00   0.17955542   0.01302139
9250.00   0.17877930   0.01314241
9252.00   0.18262613   0.01325110
9254.00   0.18199915   0.01315570
9256.00   0.16817875   0.01266841
9258.00   0.17029254   0.01249689
9260.00   0.17487402   0.01248271
9262.00   0.17134309   0.01239054
9264.00   0.15878125   0.01216352
9266.00   0.14925820   0.01201175
9268.00   0.15473972   0.01205429
9270.00   0.16347601   0.01213379
9272.00   0.16584797   0.01214401
9274.00   0.15803306   0.01200746
9276.00   0.14796863   0.01179919
9278.00   0.15641390   0.01207273
9280.00   0.15050724   0.01208435
9282.00   0.13912360   0.01202957
9284.00   0.13270444   0.01212782
9286.00   0.13704127   0.01233596
9288.00   0.14501834   0.01248629
9290.00   0.13985144   0.01255669
9292.00   0.12731273   0.01254770
9294.00   0.12261420   0.01248553
9296.00   0.12485597   0.01229855
9298.00   0.12250306   0.01240223
9300.00   0.11426166   0.01362590
9302.00   0.10716125   0.01611847
9304.00   0.10998291   0.01931709
9306.00   0.13117039   0.02188475
9308.00   0.11083879   0.02565219
9310.00   0.09929004   0.02888508
9312.00   0.11345768   0.03041430
9314.00   0.12811603   0.03000426
9316.00   0.09766390   0.03011324
9318.00   0.09391352   0.02904363
9320.00   0.09324402   0.02667837
9322.00   0.06732729   0.02384434
9324.00   0.05319737   0.02303703
9326.00   0.04518979   0.02269730
9328.00   0.05117469   0.02100057
9330.00   0.07353935   0.01808049
9332.00   0.09621713   0.01525046
9334.00   0.09238151   0.01492291
9336.00   0.06964222   0.01487594
9338.00   0.05571222   0.01488290
9340.00   0.05658705   0.01521728
9342.00   0.06526271   0.01625584
9344.00   0.06850892   0.01755693
9346.00   0.07388070   0.01772756
9348.00   0.08901987   0.01686754
9350.00   0.11019546   0.01567070
9352.00   0.11177232   0.01505504
9354.00   0.09466037   0.01485141
9356.00   0.07792138   0.01465084
9358.00   0.07391841   0.01438447
9360.00   0.07665812   0.01394930
9362.00   0.07248016   0.01333366
9364.00   0.07161804   0.01306105
9366.00   0.07118388   0.01312037
9368.00   0.07738122   0.01589690
9370.00   0.08609906   0.02271140
9372.00   0.07014421   0.03297045
9374.00   0.03292354   0.03727717
9376.00   0.03804769   0.03778033
9378.00   0.06453175   0.03686279
9380.00   0.07116384   0.03561480
9382.00   0.05078242   0.02860493
9384.00   0.05476093   0.02028482
9386.00   0.07906971   0.01478715
9388.00   0.10289738   0.01390090
9390.00   0.10074624   0.01322757
9392.00   0.10074452   0.01255081
9394.00   0.10963866   0.01252513
9396.00   0.12283856   0.01304480
9398.00   0.13029487   0.01400640
9400.00   0.12843139   0.01529851
9402.00   0.10840633   0.01562851
9404.00   0.08259304   0.01529791
9406.00   0.08272456   0.01479245
9408.00   0.10694823   0.01421905
9410.00   0.10576061   0.01320915
9412.00   0.10003041   0.01288141
9414.00   0.09734178   0.01427601
9416.00   0.09846493   0.01652951
9418.00   0.10221604   0.01844906
9420.00   0.11903136   0.01900960
9422.00   0.13604148   0.01923774
9424.00   0.13085656   0.01871438
9426.00   0.12126204   0.01744233
9428.00   0.12684834   0.01575564
9430.00   0.10965886   0.01449612
9432.00   0.09895299   0.01433742
9434.00   0.11174590   0.01612947
9436.00   0.13450035   0.01916242
9438.00   0.14037344   0.02230061
9440.00   0.09190749   0.02459583
9442.00   0.09048886   0.02636921
9444.00   0.11096551   0.02525704
9446.00   0.12055566   0.02093705
9448.00   0.11714151   0.01591435
9450.00   0.13552915   0.01448839
9452.00   0.12798592   0.01527523
9454.00   0.12311218   0.01796927
9456.00   0.13127303   0.02125814
9458.00   0.11102084   0.02331230
9460.00   0.11263013   0.02428640
9462.00   0.12229300   0.02361623
9464.00   0.12479973   0.02081134
9466.00   0.11381918   0.01612881
9468.00   0.13589497   0.01412622
9470.00   0.14353955   0.01481482
9472.00   0.14805432   0.01789214
9474.00   0.15487042   0.02118900
9476.00   0.15814523   0.02323961
9478.00   0.15871830   0.02388793
9480.00   0.13440789   0.02461142
9482.00   0.12291452   0.02310540
9484.00   0.12691835   0.01920547
9486.00   0.13369513   0.01497851
9488.00   0.15422596   0.01378773
9490.00   0.17429952   0.01354543
9492.00   0.18046723   0.01367168
9494.00   0.16652863   0.01407074
9496.00   0.13566516   0.01505239
9498.00   0.13023646   0.01819256
9500.00   0.14605990   0.02210471
9502.00   0.15287314   0.02386743
9504.00   0.14808658   0.02267989
9506.00   0.17471020   0.02031409
9508.00   0.19918144   0.01779087
9510.00   0.20388453   0.01531391
9512.00   0.19420506   0.01365340
9514.00   0.17919858   0.01336543
9516.00   0.16619916   0.01383295
9518.00   0.14349061   0.01402233
9520.00   0.12787007   0.01418538
9522.00   0.12623276   0.01453213
9524.00   0.13506360   0.01500291
9526.00   0.13090321   0.01504090
9528.00   0.13407789   0.01508087
9530.00   0.13104258   0.01562589
9532.00   0.13685793   0.01620199
9534.00   0.16493624   0.01638572
9536.00   0.17537411   0.01670367
9538.00   0.17432551   0.01757639
9540.00   0.18527232   0.01728375
9542.00   0.20261215   0.01657031
9544.00   0.19133852   0.01694805
9546.00   0.16389652   0.01614750
9548.00   0.16274869   0.01694074
9550.00   0.16792153   0.01831860
9552.00   0.16651772   0.01933351
9554.00   0.15058701   0.01986034
9556.00   0.14623605   0.01986453
9558.00   0.14355153   0.01849305
9560.00   0.15007736   0.01714458
9562.00   0.16519998   0.01801934
9564.00   0.15152985   0.02165534
9566.00   0.15005220   0.02352051
9568.00   0.15251899   0.02388123
9570.00   0.15030946   0.02301195
9572.00   0.14552900   0.02111001
9574.00   0.17218451   0.01787044
9576.00   0.19663930   0.01542448
9578.00   0.18911535   0.01420008
9580.00   0.16707920   0.01401450
9582.00   0.16458325   0.01406150
9584.00   0.15684870   0.01355711
9586.00   0.16523142   0.01363801
9588.00   0.16819476   0.01394529
9590.00   0.15496702   0.01403958
9592.00   0.12969112   0.01373139
9594.00   0.11497197   0.01338803
9596.00   0.11493041   0.01329098
9598.00   0.12695383   0.01338531
9600.00   0.14101247   0.01360729
9602.00   0.15328461   0.01412092
9604.00   0.15795374   0.01523038
9606.00   0.15414292   0.01608787
9608.00   0.14277552   0.01640065
9610.00   0.12903246   0.01617158
9612.00   0.14445668   0.01575373
9614.00   0.16969736   0.01546023
9616.00   0.18123455   0.01575065
9618.00   0.17045660   0.01647277
9620.00   0.15251665   0.01721234
9622.00   0.13929777   0.01764773
9624.00   0.14354648   0.01783637
9626.00   0.14850660   0.01726926
9628.00   0.14732282   0.01601699
9630.00   0.14408158   0.01478087
9632.00   0.16584882   0.01445809
9634.00   0.17725022   0.01431810
9636.00   0.16824593   0.01409266
9638.00   0.14843188   0.01375754
9640.00   0.14792354   0.01355998
9642.00   0.15200640   0.01348684
9644.00   0.15328248   0.01364006
9646.00   0.15068381   0.01379772
9648.00   0.14820905   0.01386582
9650.00   0.14997196   0.01390478
9652.00   0.15806840   0.01418760
9654.00   0.16229339   0.01439529
9656.00   0.16834694   0.01449278
9658.00   0.17834614   0.01450447
9660.00   0.16697706   0.01451961
9662.00   0.14761467   0.01499863
9664.00   0.13492544   0.01580808
9666.00   0.13460624   0.01667485
9668.00   0.13912311   0.01726873
9670.00   0.13676988   0.01740221
9672.00   0.14759155   0.01726903
9674.00   0.17044593   0.01698287
9676.00   0.19345151   0.01686930
9678.00   0.19537644   0.01730527
9680.00   0.16619463   0.01784297
9682.00   0.14882754   0.01797614
9684.00   0.14941300   0.01782975
9686.00   0.15710706   0.01739252
9688.00   0.17915417   0.01647996
9690.00   0.17231549   0.01562677
9692.00   0.16369911   0.01541542
9694.00   0.16946061   0.01602613
9696.00   0.18601978   0.01697303
9698.00   0.16918258   0.01720872
9700.00   0.15357076   0.01738478
9702.00   0.14845310   0.01736023
9704.00   0.16007142   0.01691842
9706.00   0.17850626   0.01602943
9708.00   0.19439916   0.01584052
9710.00   0.18575113   0.01563095
9712.00   0.17185099   0.01567093
9714.00   0.17035513   0.01642692
9716.00   0.17396194   0.01778351
9718.00   0.17237742   0.01841034
9720.00   0.17092402   0.01855910
9722.00   0.16930310   0.01849378
9724.00   0.16774301   0.01811476
9726.00   0.15100019   0.01691370
9728.00   0.15434629   0.01578467
9730.00   0.16368093   0.01554907
9732.00   0.15751283   0.01577138
9734.00   0.14361675   0.01612476
9736.00   0.14864963   0.01672799
9738.00   0.14891782   0.01700777
9740.00   0.15752603   0.01730593
9742.00   0.17545383   0.01758412
9744.00   0.18234165   0.01770967
9746.00   0.15263349   0.01790369
9748.00   0.14216791   0.01711378
9750.00   0.14516127   0.01628077
9752.00   0.15034373   0.01559663
9754.00   0.14814216   0.01489379
9756.00   0.15365277   0.01450782
9758.00   0.15153776   0.01445024
9760.00   0.14725764   0.01438023
9762.00   0.14200665   0.01421769
9764.00   0.14288032   0.01416548
9766.00   0.15370195   0.01421619
9768.00   0.17105579   0.01428771
9770.00   0.17218435   0.01417424
9772.00   0.15667742   0.01395384
9774.00   0.14845130   0.01396796
9776.00   0.15509532   0.01421782
9778.00   0.16615343   0.01443949
9780.00   0.17101820   0.01457193
9782.00   0.16066888   0.01470459
9784.00   0.13713348   0.01512537
9786.00   0.13032489   0.01632624
9788.00   0.13420647   0.01760692
9790.00   0.14318359   0.01852817
9792.00   0.15751046   0.01899796
9794.00   0.15493964   0.01921851
9796.00   0.14043306   0.01887056
9798.00   0.14020811   0.01818524
9800.00   0.14733696   0.01756562
9802.00   0.13960020   0.01736550
9804.00   0.13859238   0.01751556
9806.00   0.14551038   0.01734586
9808.00   0.15236615   0.01713924
9810.00   0.14664514   0.01709607
9812.00   0.12347750   0.01724142
9814.00   0.13465200   0.01739466
9816.00   0.16495311   0.01764749
9818.00   0.18355219   0.01771566
9820.00   0.17972629   0.01754803
9822.00   0.16483857   0.01722897
9824.00   0.19190925   0.01729677
9826.00   0.20098947   0.01704317
9828.00   0.17832106   0.01654633
9830.00   0.14809270   0.01612342
9832.00   0.14437857   0.01594069
9834.00   0.13852581   0.01556772
9836.00   0.14094041   0.01517687
9838.00   0.15039772   0.01502849
9840.00   0.15989798   0.01526594
9842.00   0.16370855   0.01564240
9844.00   0.16470349   0.01648969
9846.00   0.16310693   0.01739851
9848.00   0.15116729   0.01791736
9850.00   0.14473756   0.01799725
9852.00   0.13654898   0.01761003
9854.00   0.13634525   0.01679646
9856.00   0.14300622   0.01593220
9858.00   0.15251568   0.01537952
9860.00   0.15453778   0.01538709
9862.00   0.15996487   0.01549282
9864.00   0.15247367   0.01580783
9866.00   0.15108033   0.01747152
9868.00   0.15163769   0.02022014
9870.00   0.14665347   0.02271519
9872.00   0.14543602   0.02352954
9874.00   0.14377339   0.02348944
9876.00   0.15011305   0.02259533
9878.00   0.15687795   0.02075359
9880.00   0.14283623   0.01839911
9882.00   0.13782582   0.01743408
9884.00   0.15270461   0.01729215
9886.00   0.16134782   0.01743144
9888.00   0.14710627   0.01778388
9890.00   0.14513938   0.01890562
9892.00   0.16182840   0.02027787
9894.00   0.15189070   0.02095859
9896.00   0.13604355   0.02096972
9898.00   0.15734665   0.02066599
9900.00   0.15701777   0.01963228
9902.00   0.15201901   0.01810539
9904.00   0.14242084   0.01689995
9906.00   0.13799578   0.01681360
9908.00   0.14321460   0.01817183
9910.00   0.13341159   0.02106592
9912.00   0.13301669   0.02365960
9914.00   0.14634961   0.02516305
9916.00   0.16414303   0.02547118
9918.00   0.14991511   0.02488180
9920.00   0.13529713   0.02271680
9922.00   0.13395138   0.02014998
9924.00   0.14583696   0.01828007
9926.00   0.15918846   0.01765195
9928.00   0.15754683   0.01740397
9930.00   0.14933331   0.01736407
9932.00   0.14840621   0.01770937
9934.00   0.15080440   0.01889297
9936.00   0.15061048   0.02143632
9938.00   0.14087179   0.02552264
9940.00   0.12037293   0.03031906
9942.00   0.12325738   0.03518693
9944.00   0.15384619   0.03903495
9946.00   0.17667438   0.04076656
9948.00   0.12893261   0.03971511
9950.00   0.10885590   0.03810640
9952.00   0.13029882   0.03678733
9954.00   0.15288255   0.03596516
9956.00   0.12360796   0.03524422
9958.00   0.14449893   0.03575665
9960.00   0.16270681   0.03572099
9962.00   0.16891347   0.03403081
9964.00   0.15424301   0.03067542
9966.00   0.11187909   0.02752528
9968.00   0.13339047   0.02600238
9970.00   0.14934503   0.02512245
9972.00   0.14756255   0.02486380
9974.00   0.14179981   0.02520763
9976.00   0.16751094   0.02534218
9978.00   0.16125117   0.02425059
9980.00   0.15570778   0.02299268
9982.00   0.15058182   0.02225834
9984.00   0.13378507   0.02204557
9986.00   0.16056018   0.02044978
9988.00   0.18368304   0.01999979
9990.00   0.19261934   0.02078953
9992.00   0.18397422   0.01938876
9994.00   0.16923141   0.01983920
9996.00   0.16048867   0.02186118
9998.00   0.15176807   0.02176357
10000.00   0.14282167   0.02199080
10002.00   0.13512899   0.02244643
10004.00   0.13642325   0.02319943
10006.00   0.15618366   0.02637649
10008.00   0.15630510   0.03268787
10010.00   0.13737874   0.03846755
10012.00   0.12623020   0.04186150
10014.00   0.15056099   0.04284805
10016.00   0.14541990   0.04226939
10018.00   0.15153898   0.03890785
10020.00   0.15674685   0.03427510
10022.00   0.12891130   0.03112713
10024.00   0.12241497   0.03123717
10026.00   0.12661946   0.03117009
10028.00   0.11600583   0.03046901
10030.00   0.11003999   0.02870238
10032.00   0.11583036   0.02567684
10034.00   0.13153689   0.02329560
10036.00   0.11916941   0.02230142
10038.00   0.12607034   0.02288458
10040.00   0.15121645   0.02423570
10042.00   0.15172780   0.02520828
10044.00   0.15578559   0.02539434
10046.00   0.14539234   0.02519607
10048.00   0.12696414   0.02434438
10050.00   0.10747594   0.02297539
10052.00   0.08884140   0.02186180
10054.00   0.11282746   0.02279313
10056.00   0.12549776   0.02521865
10058.00   0.11263535   0.02782219
10060.00   0.09309423   0.02976579
10062.00   0.11711904   0.03101502
10064.00   0.14680654   0.03131666
10066.00   0.14293051   0.03043384
10068.00   0.13645884   0.02913510
10070.00   0.14770621   0.02823618
10072.00   0.12999922   0.02755554
10074.00   0.11449917   0.02719256
10076.00   0.11502995   0.02907917
10078.00   0.12366516   0.03310858
10080.00   0.12605733   0.03758227
10082.00   0.11158440   0.03982713
10084.00   0.09688243   0.04043729
10086.00   0.10735598   0.03909692
10088.00   0.13009091   0.03553240
10090.00   0.14486153   0.03003886
10092.00   0.13423860   0.02639099
10094.00   0.13255075   0.02517118
10096.00   0.12572102   0.02578409
10098.00   0.12330937   0.02783738
10100.00   0.13746507   0.03129959
10102.00   0.13453719   0.03374107
10104.00   0.11310881   0.03447258
10106.00   0.10547205   0.03411579
10108.00   0.11921569   0.03296232
10110.00   0.10960052   0.03003171
10112.00   0.11389562   0.02724561
10114.00   0.11610327   0.02608032
10116.00   0.11064827   0.02771264
10118.00   0.10508209   0.03233202
10120.00   0.13626306   0.03994200
10122.00   0.16780096   0.04565449
10124.00   0.16744435   0.04860920
10126.00   0.15832448   0.04907357
10128.00   0.15975790   0.04734761
10130.00   0.12924491   0.04167962
10132.00   0.13210499   0.03502620
10134.00   0.12856287   0.03027531
10136.00   0.12347918   0.02897124
10138.00   0.14447735   0.02928693
10140.00   0.12562065   0.02962092
10142.00   0.12549131   0.03049204
10144.00   0.13303418   0.03178325
10146.00   0.13113989   0.03360486
10148.00   0.13889720   0.03642957
10150.00   0.18752646   0.03974123
10152.00   0.19569463   0.04170652
10154.00   0.17546512   0.04256684
10156.00   0.16553789   0.04266208
10158.00   0.16218616   0.04101823
10160.00   0.13739920   0.03857109
10162.00   0.10538584   0.03725575
10164.00   0.11586540   0.03865540
10166.00   0.19102430   0.04355985
10168.00   0.19680107   0.05076318
10170.00   0.16669770   0.05530993
10172.00   0.15090692   0.05711612
10174.00   0.14299650   0.05679549
10176.00   0.13885938   0.05493813
10178.00   0.13162203   0.04884556
10180.00   0.15977959   0.04311129
10182.00   0.16724354   0.04030054
10184.00   0.15193771   0.04130980
10186.00   0.15478961   0.04452955
10188.00   0.14596421   0.04579868
10190.00   0.13508628   0.04593892
10192.00   0.11957213   0.04529876
10194.00   0.12740535   0.04407718
10196.00   0.15203446   0.04181188
10198.00   0.14541300   0.04011759
10200.00   0.13798209   0.04048675
10202.00   0.13857158   0.04287424
10204.00   0.16081207   0.04696233
10206.00   0.14551674   0.05211711
10208.00   0.16996896   0.05604846
10210.00   0.14837933   0.05746182
10212.00   0.13990642   0.05685279
10214.00   0.19067097   0.05498842
10216.00   0.22110386   0.05105095
10218.00   0.19270830   0.04634721
10220.00   0.17556584   0.04526535
10222.00   0.16651726   0.04862902
10224.00   0.11463215   0.05312218
10226.00   0.08296449   0.05555275
10228.00   0.11318362   0.05745817
10230.00   0.18533130   0.05705471
10232.00   0.21313198   0.05348620
10234.00   0.14602408   0.04801471
10236.00   0.15152551   0.04429797
10238.00   0.16993542   0.04133150
10240.00   0.15609770   0.03907012
10242.00   0.11589351   0.03780418
10244.00   0.14741080   0.03793651
10246.00   0.17431615   0.03770806
10248.00   0.15265633   0.03760757
10250.00   0.12347782   0.03804923
10252.00   0.12412930   0.03881645
10254.00   0.13416044   0.03866525
10256.00   0.13684742   0.03913606
10258.00   0.14585117   0.03998449
10260.00   0.15429202   0.04076640
10262.00   0.15095928   0.04134469
10264.00   0.13364971   0.04308365
10266.00   0.14381061   0.04638734
10268.00   0.12719874   0.04923083
10270.00   0.10299059   0.05083019
10272.00   0.12744094   0.05143210
10274.00   0.18090044   0.05259020
10276.00   0.17433719   0.05245645
10278.00   0.13453035   0.05357595
10280.00   0.10660162   0.06003452
10282.00   0.14090806   0.07424194
10284.00   0.13254385   0.08956933
10286.00   0.09515192   0.09670572
10288.00   0.06150912   0.09911354
10290.00   0.06296659   0.09556302
10292.00   0.08226871   0.08941240
10294.00   0.07817170   0.08020701
10296.00   0.05789516   0.07300911
10298.00   0.07111300   0.06900427
10300.00   0.12915635   0.06656817
10302.00   0.13031569   0.06246386
10304.00   0.14608532   0.05908437
10306.00   0.13957523   0.05740993
10308.00   0.11027939   0.05718878
10310.00   0.09317813   0.05748362
10312.00   0.09041401   0.05752746
10314.00   0.08957062   0.05631224
10316.00   0.10414621   0.05383216
10318.00   0.12601787   0.05172767
10320.00   0.10128667   0.05163759
10322.00   0.10179327   0.05253609
10324.00   0.08962325   0.05276934
10326.00   0.11382907   0.05382605
10328.00   0.16016398   0.05559630
10330.00   0.16934927   0.05598088
10332.00   0.11508349   0.05516720
10334.00   0.11426292   0.05552722
10336.00   0.11866117   0.05778537
10338.00   0.07751202   0.06088626
10340.00   0.04676554   0.06345097
10342.00   0.03314294   0.06815196
10344.00   0.07538702   0.07281399
10346.00   0.13031717   0.07597660
10348.00   0.12416369   0.07704886
10350.00   0.08707920   0.07769410
10352.00   0.15022749   0.07808638
10354.00   0.13245302   0.07585325
10356.00   0.13365820   0.07313355
10358.00   0.15629028   0.07253677
10360.00   0.21743353   0.07144865
10362.00   0.09611911   0.06602176
10364.00   0.08419132   0.06788944
10366.00   0.18241370   0.07649733
10368.00   0.23332810   0.08797476
10370.00   0.26826388   0.10151275
10372.00   0.21880071   0.10857138
10374.00   0.13550058   0.11035765
10376.00   0.11788392   0.10832766
10378.00   0.30888662   0.10255845
10380.00   0.24521458   0.08699345
10382.00   0.10896676   0.07843199
10384.00   0.05305010   0.07448831
10386.00   0.12026069   0.07266018
10388.00   0.05715375   0.07236577
10390.00   0.05072082   0.07746149
10392.00   0.17364679   0.08449135
10394.00   0.10755321   0.09305102
10396.00   0.13025631   0.09779227
10398.00   0.15326588   0.09723271
10400.00   0.24323374   0.09691800
10402.00   0.27622917   0.09153575
10404.00   0.14394200   0.08542489
10406.00   0.12684600   0.08116156
10408.00   0.08294752   0.08240930
10410.00   0.04685766   0.08887038
10412.00   0.20217836   0.10040165
10414.00   0.34720999   0.11515875
10416.00   0.09071369   0.12766206
10418.00   0.07845193   0.13369155
10420.00   0.13944264   0.13597825
10422.00   0.17273521   0.13178805
10424.00   0.23892920   0.11959057
10426.00   -0.00264790   0.10472317
10428.00   0.07939906   0.10018012
10430.00   0.14080587   0.09685173
10432.00   0.04412507   0.09090777
10434.00   0.02840958   0.08987880
10436.00   0.09006703   0.08672889
10438.00   0.15025540   0.08811932
10440.00   0.20961735   0.09108073
10442.00   0.17345190   0.09082413
10444.00   0.16806202   0.09379307
10446.00   0.17277960   0.09913477
10448.00   0.17968321   0.10437491
10450.00   0.15212500   0.10804120
10452.00   0.12661372   0.10939183
10454.00   0.11720798   0.10691506
10456.00   0.17099203   0.10441583
10458.00   0.17447281   0.10198834
10460.00   0.13461788   0.09978203
10462.00   0.06649414   0.10347023
10464.00   0.02576741   0.12022197
10466.00   0.24639100   0.13255005
10468.00   0.09010489   0.13764985
10470.00   0.15194415   0.13779204
10472.00   0.26062804   0.13654737
10474.00   0.07101775   0.13042797
10476.00   0.11866969   0.11810386
10478.00   0.13287051   0.10778413
10480.00   0.15813510   0.10328404
10482.00   0.12840554   0.10418451
10484.00   -0.05697544   0.10850970
10486.00   0.16972733   0.10789254
10488.00   0.13484477   0.10648040
10490.00   0.16089199   0.10664677
10492.00   0.23093289   0.10875875
10494.00   0.14574544   0.10751429
10496.00   0.13925143   0.10883734
10498.00   0.22835712   0.10965615
10500.00   0.11499876   0.10888018
10502.00   0.08486346   0.10871840
10504.00   0.12789799   0.11528493
10506.00   0.20638420   0.12310252
10508.00   0.29935902   0.12921792
10510.00   0.03099629   0.12773062
10512.00   0.19186486   0.12929742
10514.00   0.05375322   0.12999095
10516.00   -0.02048365   0.12964980
10518.00   0.04567808   0.12224325
10520.00   0.23744792   0.13074178
10522.00   0.10457198   0.13701338
10524.00   0.36044425   0.13961603
10526.00   0.26816666   0.14036633
10528.00   0.20155172   0.13879448
10530.00   0.29694358   0.13425408
10532.00   0.12423441   0.12905844
10534.00   0.04082495   0.12193834
10536.00   0.03133300   0.11890063
10538.00   0.03741714   0.11852502
10540.00   0.00810871   0.12018746
10542.00   0.14379846   0.12228247
10544.00   0.07627377   0.12280735
10546.00   -0.00068500   0.12316948
10548.00   0.12519531   0.12233674
10550.00   0.14719360   0.11859638
10552.00   0.14101900   0.12055489
10554.00   0.03788836   0.12502736
10556.00   -0.11614707   0.12511459
10558.00   -0.14558648   0.11975989
10560.00   0.12890656   0.11636108
10562.00   0.16342302   0.12254577
10564.00   0.13391656   0.12715259
10566.00   0.13386142   0.12659924
10568.00   0.15873308   0.12805687
10570.00   0.08305873   0.13360566
10572.00   -0.00145174   0.13756438
10574.00   -0.02936552   0.14232743
10576.00   0.13488771   0.14273435
10578.00   0.03507596   0.13700643
10580.00   0.01144777   0.13280690
10582.00   0.24573815   0.13455297
10584.00   0.21579036   0.14343494
10586.00   0.12506798   0.14843765
10588.00   0.11358908   0.15430301
10590.00   0.10108719   0.15085422
10592.00   -0.04626655   0.15079632
10594.00   0.09465113   0.15002806
10596.00   0.32853588   0.14640599
10598.00   0.16856091   0.14258747
10600.00   -0.07329506   0.14494763
10602.00   -0.12259261   0.14545192
10604.00   -0.08691627   0.14496529
10606.00   0.26301450   0.14414033
10608.00   0.17636354   0.15584776
10610.00   0.13084579   0.15274802
10612.00   0.00991746   0.14680043
10614.00   0.12103617   0.14996673
10616.00   0.07185143   0.15118462
10618.00   0.10231919   0.15187040
#10620.00   -0.22552425   0.16098744
10622.00   -0.06637235   0.16102332
10624.00   0.43869707   0.15561084
10626.00   0.19447029   0.15700598
10628.00   0.24924777   0.15817313
10630.00   -0.08959392   0.16274863
10632.00   0.28502190   0.16362122
10634.00   0.35680565   0.16237809
10636.00   0.04346156   0.16330235
10638.00   0.11798584   0.15917718
10640.00   0.09909493   0.16333050
10642.00   0.11764338   0.16145593
10644.00   0.12226463   0.16414735
10646.00   0.02612360   0.17392330
10648.00   0.13108176   0.17165373
10650.00   0.05460186   0.17420970
10652.00   0.12945271   0.17544639
10654.00   0.16785581   0.17682293
10656.00   0.10097422   0.18439515
10658.00   0.24395624   0.17709771
10660.00   0.17374426   0.17378870
10662.00   0.08908743   0.18099114
10664.00   0.09213939   0.18228889
10666.00   0.22103381   0.19208518
10668.00   0.13462497   0.18314478
10670.00   0.19860639   0.18824893


==> spectra/spec_2017egm-2458052.036-KAST.txt <==
# File created by shivutils (I.Shivvers)
# wl(A)   flm    er(optional)
3620.00   0.43606210   0.02851269
3622.00   0.38219380   0.02760389
3624.00   0.41391909   0.02832630
3626.00   0.36515835   0.02727429
3628.00   0.43134591   0.02877333
3630.00   0.37914634   0.02854577
3632.00   0.36303449   0.02817645
3634.00   0.39089873   0.02836227
3636.00   0.40631041   0.02789051
3638.00   0.40729931   0.02810604
3640.00   0.38643032   0.02822417
3642.00   0.45363909   0.02875751
3644.00   0.40824589   0.02777558
3646.00   0.40189308   0.03175917
3648.00   0.43739143   0.03536509
3650.00   0.40106067   0.03444717
3652.00   0.47552368   0.03247088
3654.00   0.40156305   0.03061317
3656.00   0.41004124   0.02831293
3658.00   0.45100042   0.02827018
3660.00   0.51840633   0.03038760
3662.00   0.45167306   0.02976964
3664.00   0.39806455   0.02761992
3666.00   0.46522886   0.02666091
3668.00   0.37468913   0.02566745
3670.00   0.44654664   0.02575829
3672.00   0.50201213   0.02599882
3674.00   0.43432611   0.02530582
3676.00   0.41037542   0.02473234
3678.00   0.42530897   0.02487863
3680.00   0.38588950   0.02472477
3682.00   0.44738165   0.02494860
3684.00   0.47024640   0.02484426
3686.00   0.43668351   0.02426271
3688.00   0.42505860   0.02485120
3690.00   0.46503252   0.02482269
3692.00   0.40330490   0.02395988
3694.00   0.42383003   0.02398234
3696.00   0.38050565   0.02356041
3698.00   0.41228408   0.02453137
3700.00   0.36176506   0.02449600
3702.00   0.42349303   0.02455388
3704.00   0.39509305   0.02399713
3706.00   0.40166938   0.02411517
3708.00   0.42903143   0.02400376
3710.00   0.46517488   0.02420823
3712.00   0.40768176   0.02361886
3714.00   0.37423137   0.02293645
3716.00   0.41060087   0.02305750
3718.00   0.39792520   0.02321154
3720.00   0.41295508   0.02277554
3722.00   0.37017182   0.02273101
3724.00   0.38796201   0.02290694
3726.00   0.40673834   0.02299702
3728.00   0.44464371   0.02333174
3730.00   0.39692512   0.02298057
3732.00   0.39121887   0.02278829
3734.00   0.38512257   0.02253665
3736.00   0.40779319   0.02310565
3738.00   0.36137298   0.02276234
3740.00   0.38014421   0.02276932
3742.00   0.38920781   0.02225484
3744.00   0.35792834   0.02170455
3746.00   0.43487790   0.02213779
3748.00   0.41235667   0.02215927
3750.00   0.40267122   0.02208090
3752.00   0.40201825   0.02184295
3754.00   0.37943026   0.02146872
3756.00   0.36769533   0.02142910
3758.00   0.41231644   0.02139900
3760.00   0.37670526   0.02112640
3762.00   0.36126488   0.02082001
3764.00   0.37522516   0.02116583
3766.00   0.39171425   0.02111024
3768.00   0.38563144   0.02099573
3770.00   0.41151449   0.02130389
3772.00   0.42570531   0.02146798
3774.00   0.40559652   0.02093171
3776.00   0.42212248   0.02090286
3778.00   0.42527747   0.02094378
3780.00   0.46110934   0.02140581
3782.00   0.45839339   0.02121854
3784.00   0.45508164   0.02104219
3786.00   0.42526418   0.02054279
3788.00   0.45125368   0.02114450
3790.00   0.44900998   0.02105791
3792.00   0.43618444   0.02099793
3794.00   0.46569389   0.02074128
3796.00   0.48380572   0.02106517
3798.00   0.44888201   0.02057014
3800.00   0.45865330   0.02081795
3802.00   0.43641800   0.02052456
3804.00   0.49948120   0.02101196
3806.00   0.43994996   0.02035190
3808.00   0.46970439   0.02066172
3810.00   0.46936780   0.02063887
3812.00   0.44694731   0.02051853
3814.00   0.46228632   0.02053640
3816.00   0.51006079   0.02065790
3818.00   0.46841130   0.02040020
3820.00   0.46210659   0.01987910
3822.00   0.48616540   0.02020481
3824.00   0.51274359   0.02036970
3826.00   0.48530987   0.02082281
3828.00   0.49545246   0.02111960
3830.00   0.55081522   0.02124943
3832.00   0.49366257   0.02050728
3834.00   0.49487707   0.02055077
3836.00   0.52415544   0.02155537
3838.00   0.53129601   0.02256980
3840.00   0.55021042   0.02332794
3842.00   0.56545556   0.02220480
3844.00   0.51527500   0.02049047
3846.00   0.47201699   0.01946644
3848.00   0.48124802   0.01954352
3850.00   0.52799213   0.01960800
3852.00   0.49924043   0.01966237
3854.00   0.53243756   0.01986887
3856.00   0.51292902   0.01958320
3858.00   0.45998490   0.01905758
3860.00   0.47052169   0.01880214
3862.00   0.45650509   0.01880916
3864.00   0.43859419   0.01851567
3866.00   0.45524052   0.01864222
3868.00   0.41148448   0.01839088
3870.00   0.45326480   0.01857849
3872.00   0.45130518   0.01893630
3874.00   0.43126127   0.01874909
3876.00   0.43072829   0.01833460
3878.00   0.36501116   0.01747554
3880.00   0.37318575   0.01745735
3882.00   0.36476737   0.01727452
3884.00   0.37223741   0.01727380
3886.00   0.34362739   0.01705606
3888.00   0.35834417   0.01734211
3890.00   0.35014087   0.01730524
3892.00   0.38486558   0.01760316
3894.00   0.34159842   0.01737955
3896.00   0.34042543   0.01749107
3898.00   0.33906037   0.01734932
3900.00   0.35077608   0.01723448
3902.00   0.32323533   0.01737273
3904.00   0.37194097   0.01824575
3906.00   0.31108466   0.01830212
3908.00   0.28697810   0.01843313
3910.00   0.28976837   0.01876490
3912.00   0.30749995   0.01844308
3914.00   0.31656644   0.01724598
3916.00   0.31029153   0.01658435
3918.00   0.30133742   0.01628701
3920.00   0.26341203   0.01572989
3922.00   0.27271816   0.01577774
3924.00   0.30341542   0.01602781
3926.00   0.29263070   0.01597315
3928.00   0.28866038   0.01580884
3930.00   0.27919984   0.01570386
3932.00   0.30365741   0.01578153
3934.00   0.33433422   0.01593862
3936.00   0.29887876   0.01559423
3938.00   0.33968812   0.01586184
3940.00   0.30431572   0.01592181
3942.00   0.30620140   0.01611452
3944.00   0.33128473   0.01602484
3946.00   0.29186741   0.01531523
3948.00   0.30885971   0.01513775
3950.00   0.34692016   0.01519892
3952.00   0.32089588   0.01484454
3954.00   0.30749658   0.01478445
3956.00   0.32550609   0.01511723
3958.00   0.37367451   0.01609354
3960.00   0.34806973   0.01626788
3962.00   0.37284756   0.01593664
3964.00   0.35972843   0.01531578
3966.00   0.34810078   0.01533376
3968.00   0.36028826   0.01566712
3970.00   0.39255863   0.01605412
3972.00   0.36679339   0.01594651
3974.00   0.43473071   0.01629089
3976.00   0.42556572   0.01635001
3978.00   0.40888953   0.01626024
3980.00   0.39848304   0.01623435
3982.00   0.43642056   0.01631826
3984.00   0.44728792   0.01645883
3986.00   0.45365092   0.01667615
3988.00   0.48337579   0.01660391
3990.00   0.45077077   0.01647002
3992.00   0.41397312   0.01614095
3994.00   0.44548869   0.01677721
3996.00   0.48832870   0.01707865
3998.00   0.46413788   0.01647422
4000.00   0.51211715   0.01649196
4002.00   0.50958663   0.01624312
4004.00   0.49471101   0.01642804
4006.00   0.49343514   0.01641564
4008.00   0.46351475   0.01648824
4010.00   0.49979371   0.01675954
4012.00   0.52101284   0.01677896
4014.00   0.53045094   0.01688052
4016.00   0.51605994   0.01736591
4018.00   0.53479689   0.01836314
4020.00   0.51797545   0.01860336
4022.00   0.58746266   0.01894678
4024.00   0.54474109   0.01828276
4026.00   0.56612176   0.01776620
4028.00   0.56724858   0.01803390
4030.00   0.58062023   0.01772952
4032.00   0.62419784   0.01780169
4034.00   0.57937092   0.01758339
4036.00   0.62395006   0.01789876
4038.00   0.59335256   0.01753519
4040.00   0.62386519   0.01788008
4042.00   0.59597129   0.01964118
4044.00   0.59209234   0.02454440
4046.00   0.63157362   0.02525875
4048.00   0.60727006   0.02045955
4050.00   0.62112808   0.01762632
4052.00   0.62278634   0.01770812
4054.00   0.63314945   0.01772012
4056.00   0.65447980   0.01781561
4058.00   0.65041524   0.01758501
4060.00   0.66423899   0.01777207
4062.00   0.66978574   0.01777737
4064.00   0.68204743   0.01782193
4066.00   0.66880852   0.01785129
4068.00   0.67035997   0.01767940
4070.00   0.68872225   0.01775703
4072.00   0.69890523   0.01753788
4074.00   0.64337277   0.01816304
4076.00   0.64465845   0.01864210
4078.00   0.70486259   0.01870476
4080.00   0.71157932   0.01817779
4082.00   0.70991164   0.01790602
4084.00   0.70918798   0.01756485
4086.00   0.68314219   0.01717603
4088.00   0.70960581   0.01684935
4090.00   0.72225732   0.01684793
4092.00   0.73407906   0.01692159
4094.00   0.73089272   0.01695097
4096.00   0.71736825   0.01711206
4098.00   0.71606714   0.01714749
4100.00   0.73779219   0.01731050
4102.00   0.75900614   0.01727685
4104.00   0.75498682   0.01728560
4106.00   0.75547069   0.01742484
4108.00   0.78853440   0.01782476
4110.00   0.76332122   0.01754531
4112.00   0.73941422   0.01719596
4114.00   0.72785205   0.01731650
4116.00   0.71109188   0.01721848
4118.00   0.75062346   0.01716934
4120.00   0.74327129   0.01723960
4122.00   0.72747523   0.01707588
4124.00   0.71879834   0.01701674
4126.00   0.71696037   0.01701560
4128.00   0.68489921   0.01696967
4130.00   0.70002109   0.01726261
4132.00   0.72679830   0.01723698
4134.00   0.70305777   0.01703863
4136.00   0.70382178   0.01688349
4138.00   0.67076546   0.01704173
4140.00   0.67375696   0.01680251
4142.00   0.69640642   0.01659751
4144.00   0.66778886   0.01638484
4146.00   0.66763365   0.01628821
4148.00   0.63009471   0.01628786
4150.00   0.64381552   0.01652576
4152.00   0.63971877   0.01649356
4154.00   0.66481686   0.01643020
4156.00   0.59088165   0.01596287
4158.00   0.58506513   0.01593068
4160.00   0.62611520   0.01621432
4162.00   0.57226467   0.01630682
4164.00   0.56650680   0.01636046
4166.00   0.55831498   0.01595311
4168.00   0.54690361   0.01538340
4170.00   0.56511831   0.01549685
4172.00   0.56404370   0.01532205
4174.00   0.54399610   0.01523065
4176.00   0.57811457   0.01543899
4178.00   0.54912436   0.01521222
4180.00   0.57693750   0.01523982
4182.00   0.57876343   0.01522367
4184.00   0.56675929   0.01506974
4186.00   0.56541544   0.01508451
4188.00   0.55751377   0.01488950
4190.00   0.53556997   0.01494351
4192.00   0.55159622   0.01493206
4194.00   0.53488219   0.01477574
4196.00   0.51752138   0.01445544
4198.00   0.51951754   0.01450433
4200.00   0.54248631   0.01461310
4202.00   0.52782243   0.01448218
4204.00   0.54052460   0.01476565
4206.00   0.52693301   0.01470275
4208.00   0.52616906   0.01461971
4210.00   0.53905612   0.01473183
4212.00   0.54388011   0.01467983
4214.00   0.53579342   0.01455684
4216.00   0.52270174   0.01440614
4218.00   0.53419006   0.01435845
4220.00   0.48412970   0.01391754
4222.00   0.48386884   0.01389641
4224.00   0.51962024   0.01406671
4226.00   0.52070856   0.01412726
4228.00   0.53272134   0.01407382
4230.00   0.49042189   0.01395396
4232.00   0.51993650   0.01420728
4234.00   0.49096021   0.01407676
4236.00   0.49979305   0.01432243
4238.00   0.49034798   0.01429157
4240.00   0.49467224   0.01424711
4242.00   0.50043702   0.01425934
4244.00   0.52056068   0.01508344
4246.00   0.53143030   0.01536508
4248.00   0.50649643   0.01462822
4250.00   0.50802308   0.01418984
4252.00   0.48383084   0.01400738
4254.00   0.48450905   0.01402473
4256.00   0.50687653   0.01412450
4258.00   0.49455574   0.01406894
4260.00   0.49899361   0.01404022
4262.00   0.52111930   0.01400845
4264.00   0.49199784   0.01398322
4266.00   0.47359416   0.01389726
4268.00   0.49648044   0.01383532
4270.00   0.47703651   0.01378192
4272.00   0.46783510   0.01382457
4274.00   0.47379139   0.01389840
4276.00   0.44862312   0.01378413
4278.00   0.46915612   0.01379248
4280.00   0.43849745   0.01344432
4282.00   0.44780043   0.01357131
4284.00   0.43993315   0.01343495
4286.00   0.43919042   0.01325740
4288.00   0.46128431   0.01335856
4290.00   0.43124768   0.01328858
4292.00   0.44105387   0.01338634
4294.00   0.39061296   0.01320537
4296.00   0.45205399   0.01333786
4298.00   0.42386758   0.01309841
4300.00   0.44127524   0.01309518
4302.00   0.42896834   0.01312159
4304.00   0.43067396   0.01322629
4306.00   0.44854525   0.01314463
4308.00   0.40882775   0.01304204
4310.00   0.42579693   0.01339228
4312.00   0.44114536   0.01396034
4314.00   0.43241951   0.01378404
4316.00   0.39636648   0.01345865
4318.00   0.43018827   0.01367317
4320.00   0.43819430   0.01380359
4322.00   0.43479133   0.01367051
4324.00   0.41432360   0.01346289
4326.00   0.38604459   0.01308973
4328.00   0.44488952   0.01316293
4330.00   0.45205268   0.01319488
4332.00   0.44984949   0.01326163
4334.00   0.42682040   0.01328904
4336.00   0.44234428   0.01330346
4338.00   0.48681065   0.01355955
4340.00   0.46140462   0.01347312
4342.00   0.44115222   0.01349522
4344.00   0.44248345   0.01362704
4346.00   0.46779025   0.01407030
4348.00   0.43519196   0.01384616
4350.00   0.45074832   0.01360729
4352.00   0.43899807   0.01362039
4354.00   0.46457618   0.01669282
4356.00   0.46881920   0.02222520
4358.00   0.45417973   0.02302241
4360.00   0.44042069   0.01837393
4362.00   0.42858094   0.01469541
4364.00   0.43891436   0.01387440
4366.00   0.43185356   0.01357740
4368.00   0.42646402   0.01358133
4370.00   0.41264904   0.01365156
4372.00   0.43388760   0.01390523
4374.00   0.42383760   0.01381115
4376.00   0.44206277   0.01366060
4378.00   0.43898478   0.01328238
4380.00   0.45158216   0.01334270
4382.00   0.49129799   0.01343590
4384.00   0.44450390   0.01323702
4386.00   0.45592633   0.01322330
4388.00   0.42170188   0.01315215
4390.00   0.44597065   0.01327780
4392.00   0.47884047   0.01334641
4394.00   0.44235840   0.01319665
4396.00   0.46057302   0.01330331
4398.00   0.45575604   0.01344205
4400.00   0.46644425   0.01354284
4402.00   0.45444342   0.01325733
4404.00   0.44697878   0.01324945
4406.00   0.44643998   0.01330705
4408.00   0.46298245   0.01340036
4410.00   0.44346640   0.01332149
4412.00   0.45646411   0.01347923
4414.00   0.46637791   0.01360610
4416.00   0.44949874   0.01339403
4418.00   0.47373182   0.01324463
4420.00   0.47975081   0.01324473
4422.00   0.43137440   0.01317116
4424.00   0.45904088   0.01320991
4426.00   0.47937882   0.01325342
4428.00   0.50554192   0.01325793
4430.00   0.43651596   0.01299264
4432.00   0.49505442   0.01311945
4434.00   0.49339667   0.01310755
4436.00   0.48194641   0.01312650
4438.00   0.48097685   0.01310072
4440.00   0.49001837   0.01305204
4442.00   0.46912783   0.01301499
4444.00   0.46438637   0.01309901
4446.00   0.46952739   0.01312847
4448.00   0.51111871   0.01320990
4450.00   0.45870882   0.01301727
4452.00   0.46233532   0.01303197
4454.00   0.48193201   0.01303081
4456.00   0.46832779   0.01289432
4458.00   0.46032837   0.01296052
4460.00   0.47637594   0.01297930
4462.00   0.44553402   0.01291809
4464.00   0.45413050   0.01288374
4466.00   0.49028048   0.01283602
4468.00   0.47804549   0.01282454
4470.00   0.47903731   0.01302917
4472.00   0.48793951   0.01305161
4474.00   0.48856953   0.01295858
4476.00   0.44428176   0.01261834
4478.00   0.42085466   0.01258126
4480.00   0.43982688   0.01275180
4482.00   0.43406087   0.01264503
4484.00   0.46612370   0.01277725
4486.00   0.46753484   0.01280039
4488.00   0.47812027   0.01290049
4490.00   0.47749233   0.01296194
4492.00   0.47702548   0.01296434
4494.00   0.45547515   0.01295086
4496.00   0.44302925   0.01292927
4498.00   0.44573221   0.01286617
4500.00   0.42640638   0.01267827
4502.00   0.43388137   0.01269818
4504.00   0.44051203   0.01266474
4506.00   0.44035399   0.01256955
4508.00   0.44447294   0.01256760
4510.00   0.43989328   0.01254253
4512.00   0.41129160   0.01246401
4514.00   0.42253369   0.01249412
4516.00   0.42342907   0.01237630
4518.00   0.42151144   0.01229254
4520.00   0.42903057   0.01234812
4522.00   0.41114619   0.01226577
4524.00   0.40211365   0.01216987
4526.00   0.42672405   0.01223780
4528.00   0.40152887   0.01215288
4530.00   0.40107465   0.01222409
4532.00   0.40928674   0.01216691
4534.00   0.41539285   0.01215336
4536.00   0.39864314   0.01205679
4538.00   0.39430714   0.01196178
4540.00   0.37973773   0.01188011
4542.00   0.38833192   0.01200707
4544.00   0.37615314   0.01197180
4546.00   0.37995633   0.01193932
4548.00   0.38371283   0.01183043
4550.00   0.37958807   0.01168593
4552.00   0.39682195   0.01177565
4554.00   0.37931538   0.01179421
4556.00   0.37531924   0.01177312
4558.00   0.39481771   0.01174757
4560.00   0.40758246   0.01178031
4562.00   0.35340071   0.01153449
4564.00   0.39251220   0.01157253
4566.00   0.39068282   0.01164575
4568.00   0.40672737   0.01162606
4570.00   0.39340308   0.01166191
4572.00   0.42333007   0.01179322
4574.00   0.40674675   0.01174832
4576.00   0.41272929   0.01167014
4578.00   0.39095017   0.01162565
4580.00   0.40577814   0.01157054
4582.00   0.41582316   0.01162124
4584.00   0.43632805   0.01167863
4586.00   0.41929045   0.01160566
4588.00   0.43210441   0.01158748
4590.00   0.44461802   0.01155702
4592.00   0.43918648   0.01161767
4594.00   0.44897798   0.01171273
4596.00   0.43426764   0.01164663
4598.00   0.44119763   0.01160878
4600.00   0.44505858   0.01157017
4602.00   0.43695900   0.01157694
4604.00   0.44114929   0.01162475
4606.00   0.45534417   0.01170833
4608.00   0.46350929   0.01173649
4610.00   0.44324294   0.01166532
4612.00   0.45089027   0.01166914
4614.00   0.45221749   0.01165210
4616.00   0.48291951   0.01164079
4618.00   0.47971231   0.01175669
4620.00   0.50089025   0.01179142
4622.00   0.50439155   0.01178463
4624.00   0.51465541   0.01186136
4626.00   0.54500276   0.01194798
4628.00   0.51206058   0.01183398
4630.00   0.53180557   0.01193322
4632.00   0.52374560   0.01187408
4634.00   0.52428114   0.01182112
4636.00   0.53396052   0.01187951
4638.00   0.54458839   0.01198212
4640.00   0.56126732   0.01206644
4642.00   0.54639781   0.01203582
4644.00   0.54034996   0.01194160
4646.00   0.53092122   0.01193750
4648.00   0.52414799   0.01197843
4650.00   0.54917592   0.01203214
4652.00   0.55351883   0.01202507
4654.00   0.53965878   0.01200159
4656.00   0.56318897   0.01212697
4658.00   0.54636288   0.01216007
4660.00   0.56880432   0.01225344
4662.00   0.57029772   0.01235463
4664.00   0.58968246   0.01243902
4666.00   0.60009634   0.01257930
4668.00   0.58282119   0.01254197
4670.00   0.59271574   0.01247402
4672.00   0.58713472   0.01251142
4674.00   0.61452860   0.01258755
4676.00   0.64543700   0.01259529
4678.00   0.64278185   0.01258774
4680.00   0.60859257   0.01240402
4682.00   0.62125319   0.01246938
4684.00   0.62770313   0.01245230
4686.00   0.60811090   0.01226676
4688.00   0.61730421   0.01226441
4690.00   0.64158607   0.01238730
4692.00   0.64827734   0.01249738
4694.00   0.65922904   0.01242276
4696.00   0.64744568   0.01239871
4698.00   0.66310704   0.01247649
4700.00   0.65428311   0.01254770
4702.00   0.68886667   0.01261261
4704.00   0.70613194   0.01271162
4706.00   0.70706916   0.01281609
4708.00   0.69812649   0.01280029
4710.00   0.69361961   0.01276352
4712.00   0.65384805   0.01259446
4714.00   0.67580211   0.01263865
4716.00   0.73545730   0.01272533
4718.00   0.70669901   0.01266567
4720.00   0.72880036   0.01278480
4722.00   0.70680326   0.01268900
4724.00   0.72753054   0.01268475
4726.00   0.71491158   0.01293694
4728.00   0.70835441   0.01294864
4730.00   0.71899253   0.01310636
4732.00   0.73054457   0.01311674
4734.00   0.71632063   0.01306189
4736.00   0.72815311   0.01321001
4738.00   0.71760631   0.01328359
4740.00   0.75106323   0.01354794
4742.00   0.71576023   0.01351246
4744.00   0.72069734   0.01333226
4746.00   0.75131696   0.01313779
4748.00   0.75412035   0.01301846
4750.00   0.71794778   0.01291332
4752.00   0.72303450   0.01291554
4754.00   0.71361876   0.01283586
4756.00   0.69624162   0.01259074
4758.00   0.70389253   0.01249845
4760.00   0.69043148   0.01249185
4762.00   0.71725553   0.01254880
4764.00   0.70818424   0.01252894
4766.00   0.69576019   0.01245270
4768.00   0.70186180   0.01241075
4770.00   0.68881398   0.01238067
4772.00   0.72598171   0.01244447
4774.00   0.71632016   0.01251376
4776.00   0.70777678   0.01253517
4778.00   0.71804118   0.01257476
4780.00   0.65957868   0.01246352
4782.00   0.65974474   0.01232580
4784.00   0.66119772   0.01224552
4786.00   0.67419428   0.01221083
4788.00   0.66095334   0.01219376
4790.00   0.65740395   0.01217297
4792.00   0.66762704   0.01229551
4794.00   0.67595506   0.01222508
4796.00   0.66700345   0.01215297
4798.00   0.63270336   0.01205183
4800.00   0.62868786   0.01195805
4802.00   0.62647974   0.01198869
4804.00   0.64083600   0.01203232
4806.00   0.64001083   0.01201075
4808.00   0.63957947   0.01207908
4810.00   0.61029232   0.01193428
4812.00   0.62766683   0.01196776
4814.00   0.60322398   0.01193771
4816.00   0.60221875   0.01187959
4818.00   0.61273593   0.01200452
4820.00   0.58381695   0.01184527
4822.00   0.57542771   0.01184873
4824.00   0.57092983   0.01185985
4826.00   0.55659270   0.01187381
4828.00   0.59636521   0.01192568
4830.00   0.56171638   0.01185597
4832.00   0.55480862   0.01176015
4834.00   0.54653364   0.01167520
4836.00   0.55262083   0.01177454
4838.00   0.53276151   0.01179564
4840.00   0.53462535   0.01174871
4842.00   0.52161294   0.01160814
4844.00   0.51352745   0.01143605
4846.00   0.50800645   0.01142562
4848.00   0.52446508   0.01151152
4850.00   0.50776094   0.01142660
4852.00   0.51731664   0.01141070
4854.00   0.52061838   0.01134580
4856.00   0.51078695   0.01132972
4858.00   0.48341990   0.01126318
4860.00   0.49069175   0.01132760
4862.00   0.48387215   0.01127094
4864.00   0.48413146   0.01131952
4866.00   0.46364918   0.01115362
4868.00   0.46906149   0.01111053
4870.00   0.48466581   0.01115284
4872.00   0.46811444   0.01105191
4874.00   0.45942014   0.01094008
4876.00   0.46411645   0.01103483
4878.00   0.42181787   0.01088708
4880.00   0.46786988   0.01108052
4882.00   0.46307647   0.01096410
4884.00   0.47481319   0.01100714
4886.00   0.44136333   0.01081266
4888.00   0.43782836   0.01083669
4890.00   0.43814477   0.01075870
4892.00   0.43691400   0.01073225
4894.00   0.43015349   0.01074765
4896.00   0.40557888   0.01054577
4898.00   0.43147302   0.01061381
4900.00   0.43071815   0.01057519
4902.00   0.41525233   0.01058992
4904.00   0.39333475   0.01049757
4906.00   0.39874619   0.01048787
4908.00   0.42683920   0.01058070
4910.00   0.38550735   0.01044497
4912.00   0.41503772   0.01059358
4914.00   0.41140923   0.01051128
4916.00   0.37086985   0.01033216
4918.00   0.39876223   0.01041362
4920.00   0.38601997   0.01042091
4922.00   0.41696668   0.01050662
4924.00   0.43360591   0.01055112
4926.00   0.41180113   0.01041378
4928.00   0.40976962   0.01038668
4930.00   0.41586274   0.01042253
4932.00   0.39689451   0.01030937
4934.00   0.41558605   0.01048842
4936.00   0.42488483   0.01052091
4938.00   0.39905187   0.01039583
4940.00   0.41921288   0.01054340
4942.00   0.43746895   0.01063168
4944.00   0.42353088   0.01059463
4946.00   0.43051216   0.01041949
4948.00   0.44441411   0.01054530
4950.00   0.42492947   0.01054157
4952.00   0.42564332   0.01060898
4954.00   0.44173646   0.01071576
4956.00   0.46586162   0.01069280
4958.00   0.48446202   0.01077364
4960.00   0.48197630   0.01075089
4962.00   0.46501425   0.01074069
4964.00   0.47193262   0.01084255
4966.00   0.48500052   0.01097430
4968.00   0.46744335   0.01084670
4970.00   0.47496280   0.01098288
4972.00   0.47733012   0.01114216
4974.00   0.47461176   0.01119129
4976.00   0.47514093   0.01134372
4978.00   0.48306012   0.01154846
4980.00   0.45213589   0.01170738
4982.00   0.47150639   0.01175391
4984.00   0.48629496   0.01176948
4986.00   0.46266428   0.01150995
4988.00   0.47390816   0.01133274
4990.00   0.46158615   0.01121034
4992.00   0.45353463   0.01107176
4994.00   0.47758982   0.01100679
4996.00   0.47162148   0.01082780
4998.00   0.46702248   0.01071966
5000.00   0.46390748   0.01070407
5002.00   0.47747341   0.01057142
5004.00   0.47199479   0.01047472
5006.00   0.47955370   0.01084475
5008.00   0.50676882   0.01123938
5010.00   0.50649577   0.01117954
5012.00   0.48687312   0.01085521
5014.00   0.47122672   0.01058500
5016.00   0.46742600   0.01050156
5018.00   0.45477480   0.01049981
5020.00   0.47088304   0.01053187
5022.00   0.47622457   0.01047993
5024.00   0.45746019   0.01047177
5026.00   0.48971114   0.01059337
5028.00   0.47290146   0.01062090
5030.00   0.47719863   0.01066283
5032.00   0.46847236   0.01058957
5034.00   0.45483577   0.01051983
5036.00   0.44565889   0.01038943
5038.00   0.46871671   0.01055064
5040.00   0.47037223   0.01048680
5042.00   0.45679727   0.01052099
5044.00   0.47985342   0.01060656
5046.00   0.49867955   0.01072377
5048.00   0.47260708   0.01069523
5050.00   0.47547191   0.01066343
5052.00   0.50519913   0.01079648
5054.00   0.51298714   0.01080584
5056.00   0.51975459   0.01084264
5058.00   0.52167284   0.01085932
5060.00   0.50653762   0.01085548
5062.00   0.50251049   0.01087168
5064.00   0.49903378   0.01095637
5066.00   0.50206089   0.01100569
5068.00   0.49498934   0.01106407
5070.00   0.53459531   0.01120838
5072.00   0.49763954   0.01093663
5074.00   0.51163018   0.01095785
5076.00   0.52582586   0.01105040
5078.00   0.50845563   0.01124508
5080.00   0.50971580   0.01158616
5082.00   0.52402902   0.01201971
5084.00   0.52842581   0.01220450
5086.00   0.53003532   0.01212045
5088.00   0.53612512   0.01181235
5090.00   0.54991150   0.01156762
5092.00   0.53970581   0.01127075
5094.00   0.54258043   0.01123068
5096.00   0.54056066   0.01133612
5098.00   0.54503852   0.01141672
5100.00   0.55850375   0.01147141
5102.00   0.55944180   0.01138827
5104.00   0.54768604   0.01122681
5106.00   0.53232938   0.01104643
5108.00   0.56684071   0.01114250
5110.00   0.54793584   0.01118925
5112.00   0.56700522   0.01127221
5114.00   0.55337238   0.01122220
5116.00   0.54401666   0.01116705
5118.00   0.54636335   0.01114692
5120.00   0.52370751   0.01092612
5122.00   0.55808145   0.01096537
5124.00   0.54549307   0.01102298
5126.00   0.53305107   0.01087253
5128.00   0.51467794   0.01085457
5130.00   0.52056944   0.01084891
5132.00   0.52080572   0.01082972
5134.00   0.51479304   0.01076938
5136.00   0.52764326   0.01080089
5138.00   0.52767307   0.01087481
5140.00   0.52002853   0.01087194
5142.00   0.49803972   0.01074909
5144.00   0.49507633   0.01079364
5146.00   0.48161405   0.01070533
5148.00   0.51931983   0.01097320
5150.00   0.49012932   0.01090644
5152.00   0.47208983   0.01088676
5154.00   0.46372464   0.01081610
5156.00   0.48345801   0.01088818
5158.00   0.46312585   0.01087886
5160.00   0.49967945   0.01089583
5162.00   0.46539789   0.01064301
5164.00   0.44293284   0.01043136
5166.00   0.47697985   0.01047757
5168.00   0.46360570   0.01035655
5170.00   0.48434177   0.01040438
5172.00   0.47591326   0.01047186
5174.00   0.46942857   0.01040172
5176.00   0.47833386   0.01050287
5178.00   0.47050101   0.01043971
5180.00   0.49364379   0.01044446
5182.00   0.46623519   0.01034103
5184.00   0.45804167   0.01036237
5186.00   0.46067017   0.01041993
5188.00   0.44963163   0.01039498
5190.00   0.43727630   0.01024805
5192.00   0.43742451   0.01024185
5194.00   0.44487366   0.01026139
5196.00   0.44874364   0.01036629
5198.00   0.42776266   0.01039141
5200.00   0.42027813   0.01037132
5202.00   0.44291532   0.01029652
5204.00   0.43351659   0.01024825
5206.00   0.44918653   0.01032728
5208.00   0.43907514   0.01036063
5210.00   0.44439134   0.01044737
5212.00   0.42317250   0.01036995
5214.00   0.43390599   0.01036927
5216.00   0.44229770   0.01040672
5218.00   0.41825953   0.01028072
5220.00   0.41440159   0.01020168
5222.00   0.41834262   0.01015381
5224.00   0.41022557   0.01011245
5226.00   0.41939795   0.01012215
5228.00   0.42819986   0.01012843
5230.00   0.43770126   0.01010683
5232.00   0.42061454   0.01002727
5234.00   0.42326549   0.01003911
5236.00   0.40832719   0.01006688
5238.00   0.40581530   0.00998655
5240.00   0.42730239   0.01008395
5242.00   0.40465271   0.00998208
5244.00   0.41691166   0.01003328
5246.00   0.41605583   0.00999464
5248.00   0.39257398   0.00989931
5250.00   0.41322112   0.01000650
5252.00   0.40133584   0.00989187
5254.00   0.38440430   0.00987907
5256.00   0.41519955   0.01008281
5258.00   0.39940491   0.01001107
5260.00   0.40098375   0.00998958
5262.00   0.39325473   0.00984917
5264.00   0.40823001   0.00985369
5266.00   0.38819629   0.00973736
5268.00   0.40597665   0.00984814
5270.00   0.38536459   0.00982590
5272.00   0.41072717   0.00996035
5274.00   0.40926987   0.00995268
5276.00   0.40083736   0.00991321
5278.00   0.40495697   0.00989093
5280.00   0.41378662   0.00986565
5282.00   0.40806141   0.00993120
5284.00   0.40834111   0.00992224
5286.00   0.41397923   0.01004668
5288.00   0.40573841   0.00998188
5290.00   0.42533994   0.01002865
5292.00   0.41889915   0.00993932
5294.00   0.41413888   0.00991207
5296.00   0.42555574   0.00996575
5298.00   0.42900565   0.00995186
5300.00   0.42868555   0.01002047
5302.00   0.41904548   0.00999472
5304.00   0.42572024   0.00997110
5306.00   0.42363840   0.00996959
5308.00   0.40320992   0.00990164
5310.00   0.43578428   0.01002891
5312.00   0.42764828   0.01006777
5314.00   0.42903832   0.01011057
5316.00   0.41223395   0.01004045
5318.00   0.42889813   0.01004217
5320.00   0.43861485   0.01011523
5322.00   0.43571547   0.01012646
5324.00   0.44113481   0.01010034
5326.00   0.45498192   0.01012747
5328.00   0.48675120   0.01019164
5330.00   0.43245006   0.01002699
5332.00   0.45814815   0.01017064
5334.00   0.45359904   0.01020220
5336.00   0.48611072   0.01035464
5338.00   0.46934310   0.01034721
5340.00   0.48175189   0.01045033
5342.00   0.46389359   0.01037688
5344.00   0.46553501   0.01035126
5346.00   0.46574610   0.01045911
5348.00   0.47427776   0.01057357
5350.00   0.46452567   0.01057851
5352.00   0.47278735   0.01056557
5354.00   0.48639873   0.01077958
5356.00   0.49486983   0.01087101
5358.00   0.47689685   0.01074548
5360.00   0.50169891   0.01067796
5362.00   0.51571077   0.01068680
5364.00   0.50310773   0.01055075
5366.00   0.52039325   0.01063570
5368.00   0.54237664   0.01079954
5370.00   0.53002137   0.01078593
5372.00   0.53080738   0.01081946
5374.00   0.52806866   0.01093136
5376.00   0.52756643   0.01095725
5378.00   0.52950633   0.01098832
5380.00   0.51942086   0.01093483
5382.00   0.51210719   0.01091886
5384.00   0.55456531   0.01107443
5386.00   0.55430609   0.01105515
5388.00   0.53486341   0.01107266
5390.00   0.54541558   0.01125714
5392.00   0.44392142   0.01127606
5394.00   0.49812663   0.01135969
5396.00   0.54592335   0.01137936
5398.00   0.51527971   0.01127042
5400.00   0.51778340   0.01137064
5402.00   0.53677452   0.01148309
5404.00   0.53766608   0.01158764
5406.00   0.53180814   0.01164057
5408.00   0.56012726   0.01175675
5410.00   0.54025382   0.01178620
5412.00   0.57349783   0.01205045
5414.00   0.55905277   0.01217042
5416.00   0.56774718   0.01227790
5418.00   0.55790889   0.01237358
5420.00   0.57050806   0.01238426
5422.00   0.56232220   0.01248706
5424.00   0.55419785   0.01243052
5426.00   0.57884341   0.01250638
5428.00   0.57117164   0.01249309
5430.00   0.55925381   0.01252097
5432.00   0.58011466   0.01268733
5434.00   0.54981703   0.01260358
5436.00   0.57738572   0.01285327
5438.00   0.58694154   0.01292434
5440.00   0.58190227   0.01297734
5442.00   0.56714934   0.01301406
5444.00   0.54922783   0.01308859
5446.00   0.57577360   0.01320749
5448.00   0.56153774   0.01320490
5450.00   0.55714625   0.01329463
5452.00   0.57058245   0.01344837
5454.00   0.57119316   0.01355415
5456.00   0.57145762   0.01426153
5458.00   0.61144996   0.01663655
5460.00   0.55116498   0.01791914
5462.00   0.58063495   0.01741990
5464.00   0.58137214   0.01637021
5466.00   0.61922938   0.01565736
5468.00   0.56631064   0.01485787
5470.00   0.58226824   0.01438282
5472.00   0.55881107   0.01396999
5474.00   0.59075189   0.01400479
5476.00   0.57530731   0.01386247
5478.00   0.61190188   0.01403754
5480.00   0.60935962   0.01425534
5482.00   0.59405041   0.01430001
5484.00   0.58788812   0.01423740
5486.00   0.60855818   0.01422345
5488.00   0.56378788   0.01391164
5490.00   0.56979120   0.01385309
5492.00   0.55935633   0.01378137
5494.00   0.58071065   0.01388604
5496.00   0.58284730   0.01379397
5498.00   0.56279188   0.01386222
5500.00   0.54972732   0.01372940
5502.00   0.57014841   0.01377168
5504.00   0.54492652   0.01363355
5506.00   0.56926233   0.01382468
5508.00   0.56357902   0.01382933
5510.00   0.55723053   0.01372856
5512.00   0.60378885   0.01408903
5514.00   0.56727666   0.01407059
5516.00   0.56237048   0.01405208
5518.00   0.58074123   0.01418370
5520.00   0.53288221   0.01407900
5522.00   0.53475487   0.01393406
5524.00   0.53973019   0.01397707
5526.00   0.54422826   0.01391918
5528.00   0.53049093   0.01378499
5530.00   0.54052687   0.01378831
5532.00   0.53960246   0.01372393
5534.00   0.53178865   0.01370204
5536.00   0.53317940   0.01373000
5538.00   0.55300933   0.01380593
5540.00   0.55687737   0.01390910
5542.00   0.54829562   0.01399995
5544.00   0.54490536   0.01391691
5546.00   0.53913778   0.01392840
5548.00   0.52684045   0.01394153
5550.00   0.54822052   0.01408702
5552.00   0.52592069   0.01400776
5554.00   0.51215971   0.01381467
5556.00   0.50355953   0.01390070
5558.00   0.50000972   0.01399305
5560.00   0.52458149   0.01407638
5562.00   0.51740259   0.01406818
5564.00   0.54255718   0.01430870
5566.00   0.50947863   0.01415645
5568.00   0.51322788   0.01410390
5570.00   0.51554084   0.01432343
5572.00   0.54841822   0.01550514
5574.00   0.44848189   0.03638260
5576.00   0.45894536   0.03844042
5578.00   0.47778466   0.03855149
5580.00   0.48793837   0.03740416
5582.00   0.53619909   0.03534985
5584.00   0.50906235   0.03216146
5586.00   0.49236605   0.02890591
5588.00   0.46680582   0.02671859
5590.00   0.48235786   0.02517200
5592.00   0.52037477   0.02477505
5594.00   0.55421013   0.02573899
5596.00   0.54299456   0.02495447
5598.00   0.54976374   0.02394054
5600.00   0.55380338   0.02350853
5602.00   0.52305490   0.02361664
5604.00   0.52662122   0.02353313
5606.00   0.53781313   0.02338081
5608.00   0.53665560   0.02309903
5610.00   0.53026205   0.02282513
5612.00   0.51702243   0.02253161
5614.00   0.50102466   0.02241562
5616.00   0.49673510   0.02233604
5618.00   0.51614350   0.02227812
5620.00   0.55432642   0.02235672
5622.00   0.57711387   0.02243910
5624.00   0.54997343   0.02223166
5626.00   0.51402551   0.02200861
5628.00   0.50249553   0.02187007
5630.00   0.51066923   0.02179109
5632.00   0.53311378   0.02191745
5634.00   0.51757199   0.02179419
5636.00   0.51579005   0.02160466
5638.00   0.51661313   0.02151305
5640.00   0.51125520   0.02144146
5642.00   0.54410523   0.02150303
5644.00   0.54939538   0.02152179
5646.00   0.52025068   0.02140164
5648.00   0.50542283   0.02131652
5650.00   0.51286626   0.02120042
5652.00   0.50751334   0.02104194
5654.00   0.50643408   0.02099498
5656.00   0.48940983   0.02077980
5658.00   0.46743575   0.02063653
5660.00   0.48133716   0.02070178
5662.00   0.49742118   0.02082192
5664.00   0.49559107   0.02093345
5666.00   0.47757950   0.02089354
5668.00   0.46974990   0.02124228
5670.00   0.47287360   0.02192987
5672.00   0.48423982   0.02179063
5674.00   0.48958954   0.02157299
5676.00   0.48027816   0.02159969
5678.00   0.47205082   0.02171402
5680.00   0.48076460   0.02203974
5682.00   0.46705386   0.02241833
5684.00   0.49628446   0.02275883
5686.00   0.51296580   0.02293918
5688.00   0.52142018   0.02293584
5690.00   0.50322932   0.02267767
5692.00   0.48092043   0.02206614
5694.00   0.49520946   0.02147664
5696.00   0.49243140   0.02080513
5698.00   0.48225284   0.02019549
5700.00   0.45946535   0.01974486
5702.00   0.45319065   0.01946664
#5704.00   0.43139854   0.01919115
#5706.00   0.41552460   0.01901252
#5708.00   0.42596579   0.01890797
#5710.00   0.43584695   0.01875075
5712.00   0.44804803   0.01859572
5714.00   0.46677673   0.01845833
5716.00   0.46955180   0.01837926
5718.00   0.45801190   0.01819957
5720.00   0.44621608   0.01794477
5722.00   0.44657078   0.01777721
5724.00   0.44865617   0.01767563
5726.00   0.44216236   0.01756076
5728.00   0.43317342   0.01738342
5730.00   0.43002841   0.01725165
5732.00   0.44541907   0.01720120
5734.00   0.43240690   0.01707835
5736.00   0.40883672   0.01691773
5738.00   0.40743050   0.01690880
5740.00   0.42427754   0.01685970
5742.00   0.42521223   0.01682645
5744.00   0.41618904   0.01681270
5746.00   0.42062280   0.01680847
5748.00   0.41489089   0.01677721
5750.00   0.42790851   0.01684940
5752.00   0.44997540   0.01689409
5754.00   0.44228160   0.01686787
5756.00   0.42128316   0.01680732
5758.00   0.41034809   0.01689763
5760.00   0.43087295   0.01708692
5762.00   0.44053236   0.01730935
5764.00   0.43969539   0.01757285
5766.00   0.44053817   0.01791495
5768.00   0.44470116   0.01817616
5770.00   0.44354144   0.01819549
5772.00   0.43225911   0.01803184
5774.00   0.42787066   0.01779624
5776.00   0.41792050   0.01743362
5778.00   0.42255434   0.01710231
5780.00   0.42878771   0.01697306
5782.00   0.43078658   0.01703319
5784.00   0.41675743   0.01711066
5786.00   0.40242338   0.01736825
5788.00   0.40117857   0.01773248
5790.00   0.40773559   0.01794701
5792.00   0.42198780   0.01794086
5794.00   0.43466160   0.01777364
5796.00   0.41849485   0.01744599
5798.00   0.41431811   0.01704902
5800.00   0.43356061   0.01683222
5802.00   0.42630792   0.01664042
5804.00   0.41634512   0.01650209
5806.00   0.40731528   0.01645588
5808.00   0.42018190   0.01651703
5810.00   0.41600475   0.01648038
5812.00   0.40093860   0.01634997
5814.00   0.42132774   0.01638833
5816.00   0.42038402   0.01644620
5818.00   0.42464578   0.01645745
5820.00   0.40922368   0.01635726
5822.00   0.40339279   0.01631639
5824.00   0.41269073   0.01636382
5826.00   0.39665079   0.01633335
5828.00   0.40917039   0.01631731
5830.00   0.42602077   0.01637536
5832.00   0.42824149   0.01641558
5834.00   0.41345119   0.01637203
5836.00   0.40954900   0.01631293
5838.00   0.40324190   0.01635399
5840.00   0.39476666   0.01640385
5842.00   0.39544049   0.01643427
5844.00   0.39984551   0.01644182
5846.00   0.38766375   0.01641600
5848.00   0.37534332   0.01642127
5850.00   0.36718836   0.01642907
5852.00   0.36356965   0.01640380
5854.00   0.37224147   0.01641702
5856.00   0.35946110   0.01643957
5858.00   0.34575900   0.01644710
5860.00   0.33795187   0.01647824
5862.00   0.34515679   0.01656847
5864.00   0.36614183   0.01667791
5866.00   0.34828541   0.01670348
5868.00   0.33782634   0.01671522
5870.00   0.33008656   0.01669477
5872.00   0.34063491   0.01663376
5874.00   0.34053242   0.01663321
5876.00   0.34367180   0.01677833
5878.00   0.33688149   0.01712111
5880.00   0.33010823   0.01777498
5882.00   0.33017734   0.01905288
5884.00   0.31658566   0.02107426
5886.00   0.31827644   0.02372467
5888.00   0.33593759   0.02635875
5890.00   0.33178416   0.02832254
5892.00   0.33099470   0.02945990
5894.00   0.31303975   0.02978884
5896.00   0.28765619   0.02862120
5898.00   0.28791022   0.02613902
5900.00   0.29409155   0.02345973
5902.00   0.29224792   0.02097507
5904.00   0.29675055   0.01847406
5906.00   0.30512595   0.01669588
5908.00   0.30533883   0.01608770
5910.00   0.28598258   0.01608395
5912.00   0.27538332   0.01611379
5914.00   0.28151119   0.01618577
5916.00   0.29739493   0.01622212
5918.00   0.30809447   0.01623730
5920.00   0.29335216   0.01616163
5922.00   0.29349849   0.01617288
5924.00   0.28655899   0.01622924
5926.00   0.28318864   0.01624954
5928.00   0.27990329   0.01626890
5930.00   0.29561526   0.01635003
5932.00   0.28213319   0.01627654
5934.00   0.27738181   0.01611353
#5936.00   0.26365867   0.01590197
#5938.00   0.18708868   0.01592104
#5940.00   0.17175633   0.01850665
#5942.00   0.21140921   0.01945649
#5944.00   0.30765715   0.01807122
#5946.00   0.32640600   0.01719374
5948.00   0.27734467   0.01632833
5950.00   0.27246657   0.01592919
5952.00   0.29101640   0.01582673
5954.00   0.30043030   0.01569244
5956.00   0.28973612   0.01553188
5958.00   0.28947774   0.01541329
5960.00   0.28716406   0.01534054
5962.00   0.28332341   0.01526693
5964.00   0.29360500   0.01525915
5966.00   0.29995275   0.01529752
5968.00   0.28221634   0.01527363
5970.00   0.27457860   0.01517601
5972.00   0.28343204   0.01519058
5974.00   0.29585037   0.01523220
5976.00   0.28768587   0.01518087
5978.00   0.27526650   0.01509743
5980.00   0.27024129   0.01501437
5982.00   0.28059939   0.01500870
5984.00   0.28078923   0.01493800
5986.00   0.27833799   0.01490491
5988.00   0.28859729   0.01497654
5990.00   0.30531341   0.01498459
5992.00   0.30847764   0.01495077
5994.00   0.29739875   0.01490547
5996.00   0.30245242   0.01489083
5998.00   0.31989524   0.01490017
6000.00   0.32636234   0.01491779
6002.00   0.31453741   0.01487704
6004.00   0.31447092   0.01482883
6006.00   0.31655240   0.01479173
6008.00   0.31520844   0.01481069
6010.00   0.31172740   0.01473921
6012.00   0.30656150   0.01463864
6014.00   0.32171771   0.01463031
6016.00   0.33600664   0.01463355
6018.00   0.33812061   0.01466329
6020.00   0.34234416   0.01471905
6022.00   0.34272054   0.01471270
6024.00   0.33514842   0.01465600
6026.00   0.33637527   0.01464536
6028.00   0.35048807   0.01466369
6030.00   0.35182357   0.01464530
6032.00   0.34643531   0.01459167
6034.00   0.33542159   0.01448808
6036.00   0.34502625   0.01449012
6038.00   0.34821919   0.01450346
6040.00   0.35402682   0.01449613
6042.00   0.36322597   0.01447982
6044.00   0.35638866   0.01440400
6046.00   0.35468042   0.01441355
6048.00   0.36697721   0.01449925
6050.00   0.37682256   0.01455543
6052.00   0.37514055   0.01450939
6054.00   0.37243155   0.01448915
6056.00   0.36548579   0.01445594
6058.00   0.36061421   0.01446544
6060.00   0.35744324   0.01443875
6062.00   0.35641631   0.01440250
6064.00   0.35887885   0.01432504
#6066.00   0.34060884   0.01409380
#6068.00   0.31246278   0.01449930
#6070.00   0.45879647   0.01668561
#6072.00   0.66047281   0.01889978
#6074.00   0.43951699   0.01909799
#6076.00   0.35503745   0.01610854
#6078.00   0.36700854   0.01413062
6080.00   0.39817917   0.01410131
6082.00   0.39854839   0.01443107
6084.00   0.40668550   0.01445062
6086.00   0.40060624   0.01444766
6088.00   0.40063867   0.01445757
6090.00   0.38628867   0.01439940
6092.00   0.38583794   0.01438534
6094.00   0.39441732   0.01448524
6096.00   0.39443254   0.01455386
6098.00   0.39558056   0.01455496
6100.00   0.40957212   0.01463798
6102.00   0.41318035   0.01476110
6104.00   0.40073466   0.01487738
6106.00   0.37941846   0.01495682
6108.00   0.37546563   0.01512253
6110.00   0.38757277   0.01535021
6112.00   0.39505139   0.01553438
6114.00   0.38982129   0.01553095
6116.00   0.38527140   0.01546216
6118.00   0.39118323   0.01535376
6120.00   0.38920996   0.01513523
6122.00   0.39466944   0.01493480
6124.00   0.38385949   0.01472074
6126.00   0.37749854   0.01448157
6128.00   0.39042509   0.01438203
6130.00   0.40510917   0.01442849
6132.00   0.39858219   0.01441394
6134.00   0.39296103   0.01434962
6136.00   0.39778915   0.01435194
6138.00   0.40289462   0.01437050
6140.00   0.40364242   0.01438160
6142.00   0.39545369   0.01437927
6144.00   0.38551590   0.01433754
6146.00   0.38790345   0.01431884
6148.00   0.39319941   0.01433197
6150.00   0.40057102   0.01442902
6152.00   0.39955437   0.01448449
6154.00   0.38163137   0.01445206
6156.00   0.37415472   0.01450387
6158.00   0.37638187   0.01461094
6160.00   0.38340461   0.01462906
6162.00   0.37971020   0.01453921
6164.00   0.37587294   0.01437335
6166.00   0.37853909   0.01419171
6168.00   0.38556707   0.01406870
6170.00   0.36214867   0.01385541
6172.00   0.38742241   0.01383620
6174.00   0.39066759   0.01382045
6176.00   0.37170064   0.01373191
6178.00   0.37597427   0.01357167
6180.00   0.38036576   0.01353449
6182.00   0.37440038   0.01351745
6184.00   0.36746487   0.01348785
6186.00   0.35834298   0.01343007
6188.00   0.35284182   0.01346740
6190.00   0.36044255   0.01348350
6192.00   0.36024702   0.01346361
6194.00   0.35425791   0.01336558
6196.00   0.36173809   0.01339375
6198.00   0.36371198   0.01338760
6200.00   0.36235848   0.01340166
6202.00   0.35935560   0.01337004
6204.00   0.34812355   0.01331461
6206.00   0.34117818   0.01332616
6208.00   0.32692963   0.01335898
6210.00   0.32365268   0.01332178
6212.00   0.32415351   0.01329163
6214.00   0.32172528   0.01328078
6216.00   0.31845233   0.01321344
6218.00   0.32166028   0.01311723
6220.00   0.31696391   0.01303940
6222.00   0.31343880   0.01302863
6224.00   0.31954446   0.01302474
6226.00   0.32279712   0.01302556
6228.00   0.30947173   0.01302329
6230.00   0.30296683   0.01307820
6232.00   0.30635366   0.01322324
6234.00   0.31275490   0.01345096
6236.00   0.32709470   0.01368663
6238.00   0.32698837   0.01376747
6240.00   0.32049975   0.01366593
6242.00   0.31632969   0.01347977
6244.00   0.32477042   0.01333613
6246.00   0.32849836   0.01323697
6248.00   0.31942257   0.01309104
6250.00   0.32451287   0.01303768
6252.00   0.33180639   0.01310336
6254.00   0.32510105   0.01322734
6256.00   0.31779584   0.01338881
6258.00   0.31943408   0.01346072
6260.00   0.33165181   0.01352166
6262.00   0.34078026   0.01356986
6264.00   0.34056008   0.01349171
6266.00   0.33108419   0.01322682
6268.00   0.32180190   0.01304321
6270.00   0.32731092   0.01298716
6272.00   0.34532443   0.01303123
6274.00   0.35135874   0.01308427
6276.00   0.34346655   0.01318045
6278.00   0.34674558   0.01324939
6280.00   0.34194395   0.01325005
6282.00   0.34262422   0.01328440
6284.00   0.34238815   0.01336067
6286.00   0.34979638   0.01341056
6288.00   0.35696518   0.01340446
6290.00   0.36467800   0.01341950
6292.00   0.36960045   0.01356323
6294.00   0.37087932   0.01403481
6296.00   0.35877982   0.01484852
6298.00   0.36314544   0.01564066
6300.00   0.35893044   0.01612815
6302.00   0.36499384   0.01621554
6304.00   0.37744784   0.01597497
6306.00   0.36873290   0.01516388
6308.00   0.36465922   0.01439554
6310.00   0.37605262   0.01407767
6312.00   0.38899294   0.01410546
6314.00   0.38690445   0.01371245
6316.00   0.37859926   0.01365452
6318.00   0.37535861   0.01343099
#6320.00   0.36395741   0.01321417
#6322.00   0.34206665   0.01335011
#6324.00   0.34237337   0.01346051
#6326.00   0.34487900   0.01326916
#6328.00   0.33196840   0.01311474
#6330.00   0.33603394   0.01314642
#6332.00   0.36675969   0.01316159
6334.00   0.37703130   0.01309378
6336.00   0.37731469   0.01296423
6338.00   0.38511518   0.01285057
6340.00   0.38424668   0.01279239
6342.00   0.38561186   0.01282650
6344.00   0.38494626   0.01277864
6346.00   0.38300702   0.01275862
6348.00   0.38284612   0.01279956
6350.00   0.39857402   0.01289359
6352.00   0.39214000   0.01291142
6354.00   0.39907774   0.01297419
6356.00   0.40573278   0.01303566
6358.00   0.40166077   0.01312805
6360.00   0.39110851   0.01338692
6362.00   0.39565358   0.01359225
6364.00   0.40617394   0.01362707
6366.00   0.40789080   0.01354803
6368.00   0.39818621   0.01335106
6370.00   0.38720798   0.01300815
6372.00   0.38817653   0.01267482
6374.00   0.38584873   0.01256308
6376.00   0.38453901   0.01255617
6378.00   0.38191780   0.01254126
6380.00   0.39459577   0.01260326
6382.00   0.39314282   0.01262592
6384.00   0.39282909   0.01260959
6386.00   0.38359916   0.01257251
6388.00   0.38268757   0.01251290
6390.00   0.37407339   0.01244145
6392.00   0.37652060   0.01241344
6394.00   0.37843680   0.01236904
6396.00   0.37621185   0.01230280
6398.00   0.37556839   0.01230125
6400.00   0.36928931   0.01227444
6402.00   0.37145174   0.01226225
6404.00   0.36252165   0.01220885
6406.00   0.36324057   0.01215687
6408.00   0.35773039   0.01207430
6410.00   0.35816088   0.01210365
6412.00   0.35712957   0.01209415
6414.00   0.35591021   0.01207042
6416.00   0.34110138   0.01202253
6418.00   0.33721700   0.01199014
6420.00   0.34687451   0.01193015
6422.00   0.35183227   0.01186041
6424.00   0.33867824   0.01175160
6426.00   0.32856447   0.01169994
6428.00   0.34054676   0.01171536
6430.00   0.32841644   0.01165296
6432.00   0.31286702   0.01150770
6434.00   0.31690797   0.01156452
6436.00   0.32687667   0.01179469
6438.00   0.32799003   0.01197512
6440.00   0.30559334   0.01171225
6442.00   0.29361609   0.01157769
6444.00   0.30118868   0.01157078
6446.00   0.31385860   0.01156706
6448.00   0.31321993   0.01155075
6450.00   0.31835136   0.01157367
6452.00   0.32470298   0.01159099
6454.00   0.32986605   0.01159767
6456.00   0.34030101   0.01163860
6458.00   0.32566381   0.01166373
6460.00   0.32253537   0.01175506
6462.00   0.33517781   0.01189756
6464.00   0.34550345   0.01201655
6466.00   0.34001327   0.01207101
6468.00   0.33498672   0.01207656
6470.00   0.34408006   0.01204007
6472.00   0.35530487   0.01195377
6474.00   0.35059699   0.01183010
6476.00   0.33909497   0.01174164
6478.00   0.34343281   0.01172687
6480.00   0.35512021   0.01169951
6482.00   0.36210561   0.01167611
6484.00   0.36049959   0.01166986
6486.00   0.36054364   0.01167475
6488.00   0.37280068   0.01173322
6490.00   0.38524851   0.01182960
6492.00   0.38525805   0.01193056
6494.00   0.38340470   0.01206089
6496.00   0.38829443   0.01225916
6498.00   0.38875487   0.01237433
6500.00   0.39446974   0.01245133
6502.00   0.40880725   0.01251832
6504.00   0.40829065   0.01244807
6506.00   0.40912911   0.01233217
6508.00   0.41821423   0.01224170
6510.00   0.42744622   0.01219072
6512.00   0.42699113   0.01216975
6514.00   0.41745639   0.01209981
6516.00   0.42746404   0.01206989
6518.00   0.44008294   0.01214776
6520.00   0.45079830   0.01228372
6522.00   0.44384262   0.01228916
6524.00   0.44469324   0.01228872
6526.00   0.43768799   0.01230922
6528.00   0.43974343   0.01241492
6530.00   0.44921610   0.01253071
6532.00   0.45587549   0.01260094
6534.00   0.45586380   0.01257266
6536.00   0.46035740   0.01257481
6538.00   0.46245074   0.01255884
6540.00   0.46373296   0.01250291
6542.00   0.46159139   0.01243323
6544.00   0.46227756   0.01240139
6546.00   0.46341714   0.01241902
6548.00   0.46619722   0.01251451
6550.00   0.48006713   0.01265372
6552.00   0.47759008   0.01272638
6554.00   0.47403812   0.01270176
6556.00   0.48222271   0.01276061
6558.00   0.48445717   0.01288979
6560.00   0.48877430   0.01300411
6562.00   0.49980974   0.01300676
6564.00   0.49647036   0.01298294
6566.00   0.50484443   0.01299747
6568.00   0.50595874   0.01292339
6570.00   0.50303185   0.01279579
6572.00   0.48818687   0.01268609
6574.00   0.48460242   0.01269528
6576.00   0.49681473   0.01280775
6578.00   0.50885367   0.01285973
6580.00   0.50940126   0.01284605
6582.00   0.51273620   0.01278201
6584.00   0.51352221   0.01266023
6586.00   0.51228857   0.01255118
6588.00   0.50904822   0.01252263
6590.00   0.50709575   0.01254408
6592.00   0.50590330   0.01254535
6594.00   0.50447446   0.01253223
6596.00   0.50288558   0.01252355
6598.00   0.50042975   0.01253933
6600.00   0.50276941   0.01258556
6602.00   0.49183664   0.01256042
6604.00   0.48949870   0.01253120
6606.00   0.48631451   0.01247808
6608.00   0.48739552   0.01240160
6610.00   0.49685279   0.01238978
6612.00   0.50079292   0.01234168
6614.00   0.49661246   0.01229834
6616.00   0.49905106   0.01231088
6618.00   0.50953853   0.01237203
6620.00   0.50808430   0.01235756
6622.00   0.50102276   0.01228670
6624.00   0.50427669   0.01227987
6626.00   0.51040810   0.01233247
6628.00   0.50792372   0.01234470
6630.00   0.50090164   0.01233305
6632.00   0.49435723   0.01230435
6634.00   0.49349594   0.01226600
6636.00   0.49203119   0.01223429
6638.00   0.48885992   0.01223198
6640.00   0.49223962   0.01221883
6642.00   0.48703852   0.01217154
6644.00   0.47814670   0.01210997
6646.00   0.47062382   0.01204831
6648.00   0.47277117   0.01203037
6650.00   0.45520592   0.01194609
6652.00   0.45615384   0.01193754
6654.00   0.46767738   0.01195933
6656.00   0.47534013   0.01199681
6658.00   0.47535023   0.01197484
6660.00   0.47587124   0.01201314
6662.00   0.47932062   0.01207742
6664.00   0.48615846   0.01213866
6666.00   0.47946033   0.01210654
6668.00   0.48058376   0.01209744
6670.00   0.47138262   0.01200889
6672.00   0.46492645   0.01196393
6674.00   0.46421322   0.01196352
6676.00   0.46840742   0.01197840
6678.00   0.45901307   0.01195187
6680.00   0.46526006   0.01193575
6682.00   0.46624124   0.01190396
6684.00   0.47225282   0.01192520
6686.00   0.46805301   0.01187439
6688.00   0.46471357   0.01180227
6690.00   0.45753393   0.01174728
6692.00   0.44848046   0.01166027
6694.00   0.44825235   0.01159616
6696.00   0.44705400   0.01160333
6698.00   0.45095018   0.01165349
6700.00   0.44740477   0.01168973
6702.00   0.44356501   0.01175061
6704.00   0.43946543   0.01181670
6706.00   0.43004084   0.01184191
6708.00   0.42950758   0.01184336
6710.00   0.42984843   0.01179530
6712.00   0.42904413   0.01173382
6714.00   0.43293270   0.01173143
6716.00   0.42779240   0.01167124
6718.00   0.42900968   0.01165491
6720.00   0.43598297   0.01165350
6722.00   0.44740713   0.01163694
6724.00   0.44536790   0.01162198
6726.00   0.44601440   0.01161376
6728.00   0.43561128   0.01156588
6730.00   0.42946947   0.01155544
6732.00   0.42611030   0.01154617
6734.00   0.42408857   0.01150955
6736.00   0.42888889   0.01154430
6738.00   0.41275027   0.01148671
6740.00   0.41242668   0.01148982
6742.00   0.42282736   0.01159650
6744.00   0.41702271   0.01168909
6746.00   0.41469631   0.01176358
6748.00   0.41931745   0.01175135
6750.00   0.41854429   0.01168873
6752.00   0.41426849   0.01162040
6754.00   0.40988326   0.01153090
6756.00   0.41477489   0.01187403
6758.00   0.44296989   0.01303215
6760.00   0.49132797   0.01433601
6762.00   0.52456456   0.01497757
6764.00   0.54321080   0.01475967
6766.00   0.52887768   0.01427987
6768.00   0.48237428   0.01350552
6770.00   0.42571545   0.01236229
6772.00   0.38453588   0.01134038
6774.00   0.36527142   0.01095583
6776.00   0.37003541   0.01101794
6778.00   0.38320193   0.01134158
6780.00   0.39080048   0.01176977
6782.00   0.41497719   0.01219813
6784.00   0.41756010   0.01233797
6786.00   0.41713309   0.01234102
6788.00   0.41395199   0.01218110
6790.00   0.40187946   0.01183016
6792.00   0.37455615   0.01130459
6794.00   0.36158416   0.01094848
6796.00   0.36604604   0.01084759
6798.00   0.36089420   0.01083243
6800.00   0.35129002   0.01080320
6802.00   0.34978846   0.01077197
6804.00   0.35889658   0.01079129
6806.00   0.35890865   0.01075085
6808.00   0.35144082   0.01071202
6810.00   0.34355995   0.01068453
6812.00   0.34658813   0.01069062
6814.00   0.34738550   0.01068384
6816.00   0.34375605   0.01069151
6818.00   0.34313202   0.01069712
6820.00   0.34642652   0.01074141
6822.00   0.34094128   0.01080472
6824.00   0.34189895   0.01102544
6826.00   0.34948406   0.01137314
6828.00   0.34644592   0.01168430
6830.00   0.32944426   0.01187849
6832.00   0.33089969   0.01199845
6834.00   0.33831716   0.01190627
6836.00   0.34819961   0.01167823
6838.00   0.35394755   0.01147294
6840.00   0.33858550   0.01116699
6842.00   0.32637843   0.01086808
6844.00   0.32837355   0.01073917
6846.00   0.32871115   0.01069634
6848.00   0.32137313   0.01057284
6850.00   0.32037982   0.01051837
6852.00   0.32497030   0.01053197
6854.00   0.32416120   0.01050852
6856.00   0.32430866   0.01053222
6858.00   0.32033372   0.01071885
6860.00   0.31945875   0.01115320
6862.00   0.31688389   0.01144113
6864.00   0.31710377   0.01171225
6866.00   0.31334907   0.01218057
6868.00   0.31597033   0.01297050
6870.00   0.31568182   0.01311371
6872.00   0.30946389   0.01277712
6874.00   0.30818164   0.01241039
6876.00   0.31824684   0.01225235
6878.00   0.32264790   0.01182126
6880.00   0.31580463   0.01139276
6882.00   0.30805537   0.01111669
6884.00   0.30871698   0.01108352
6886.00   0.31025571   0.01116136
6888.00   0.30997065   0.01129520
6890.00   0.31220582   0.01139204
6892.00   0.30627415   0.01136662
6894.00   0.29855585   0.01127346
6896.00   0.30264348   0.01120318
6898.00   0.30946293   0.01119963
6900.00   0.30649900   0.01112168
6902.00   0.30081490   0.01102464
6904.00   0.30807069   0.01099642
6906.00   0.30625784   0.01092905
6908.00   0.30376428   0.01093403
6910.00   0.30522111   0.01095531
6912.00   0.30594686   0.01101375
6914.00   0.30302870   0.01106610
6916.00   0.31169397   0.01122718
6918.00   0.31999066   0.01142719
6920.00   0.32042775   0.01156018
6922.00   0.31893933   0.01163526
6924.00   0.31117371   0.01158909
6926.00   0.30472967   0.01139864
6928.00   0.30345443   0.01109217
6930.00   0.29839981   0.01078978
6932.00   0.29978171   0.01065409
6934.00   0.30213264   0.01073511
6936.00   0.30348930   0.01095186
6938.00   0.30193332   0.01105856
6940.00   0.30118349   0.01105754
6942.00   0.29554021   0.01099955
6944.00   0.28868666   0.01095874
6946.00   0.28124973   0.01094512
6948.00   0.27976179   0.01089134
6950.00   0.28325415   0.01087749
6952.00   0.29025450   0.01086855
6954.00   0.28056896   0.01073464
6956.00   0.27921942   0.01042088
6958.00   0.27751696   0.01019054
6960.00   0.27802730   0.01009091
6962.00   0.27508906   0.01004816
6964.00   0.27539128   0.01005667
6966.00   0.27363220   0.01015970
6968.00   0.27970919   0.01023934
6970.00   0.27861312   0.01024487
6972.00   0.27329376   0.01025247
6974.00   0.27505821   0.01039604
6976.00   0.26855072   0.01046551
6978.00   0.26211676   0.01041166
6980.00   0.27309495   0.01037480
6982.00   0.27645859   0.01035099
6984.00   0.27617040   0.01025336
6986.00   0.28054413   0.01013449
6988.00   0.27520093   0.01000306
6990.00   0.27299824   0.00994285
6992.00   0.27801621   0.00996559
6994.00   0.28221920   0.00999019
6996.00   0.28350398   0.01002327
6998.00   0.28372779   0.01001910
7000.00   0.27822676   0.01000919
7002.00   0.27381805   0.01005165
7004.00   0.27441904   0.01011091
7006.00   0.27124140   0.01014023
7008.00   0.26639557   0.01016887
7010.00   0.26200178   0.01013859
7012.00   0.26594499   0.01006012
7014.00   0.26887497   0.01008673
7016.00   0.27474308   0.01010094
7018.00   0.27756459   0.01003283
7020.00   0.26260519   0.00983768
7022.00   0.26341760   0.00978961
7024.00   0.27443689   0.00980466
7026.00   0.27854797   0.00988485
7028.00   0.27678633   0.00993566
7030.00   0.27542683   0.00990589
7032.00   0.28151533   0.00991704
7034.00   0.28007802   0.00992610
7036.00   0.26855430   0.00988248
7038.00   0.26439112   0.00985948
7040.00   0.26171663   0.00986134
7042.00   0.25670573   0.00988329
7044.00   0.26549777   0.00994981
7046.00   0.26795936   0.01002412
7048.00   0.26398799   0.01003486
7050.00   0.25093648   0.01002267
7052.00   0.25459087   0.01001659
7054.00   0.25704339   0.00991205
7056.00   0.26041532   0.00983230
7058.00   0.26714662   0.00984438
7060.00   0.26615119   0.00989493
7062.00   0.26253641   0.00985952
7064.00   0.26036915   0.00982787
7066.00   0.26442739   0.00988666
7068.00   0.25557730   0.00987655
7070.00   0.24981003   0.00987616
7072.00   0.25179479   0.00981836
7074.00   0.24827093   0.00973294
7076.00   0.24779022   0.00968966
7078.00   0.23813613   0.00965864
7080.00   0.24152626   0.00967915
7082.00   0.24917157   0.00972739
7084.00   0.24775612   0.00972211
7086.00   0.23728235   0.00969706
7088.00   0.23472500   0.00969327
7090.00   0.24345797   0.00969420
7092.00   0.24609929   0.00966552
7094.00   0.24357016   0.00960920
7096.00   0.23906501   0.00955385
7098.00   0.23765929   0.00954000
7100.00   0.24156867   0.00955523
7102.00   0.24598132   0.00955808
7104.00   0.24996865   0.00954240
7106.00   0.24644494   0.00951853
7108.00   0.23880060   0.00950663
7110.00   0.24833328   0.00958383
7112.00   0.25833356   0.00963399
7114.00   0.25214326   0.00965015
7116.00   0.24251245   0.00963016
7118.00   0.23983133   0.00961363
7120.00   0.24714102   0.00958955
7122.00   0.25190163   0.00961662
7124.00   0.24667226   0.00960633
7126.00   0.24754500   0.00963216
7128.00   0.24336660   0.00961745
7130.00   0.24921660   0.00965245
7132.00   0.24939132   0.00969220
7134.00   0.25016913   0.00967422
7136.00   0.24886596   0.00964296
7138.00   0.24822152   0.00963940
7140.00   0.24847876   0.00965518
7142.00   0.25020245   0.00967865
7144.00   0.25396085   0.00972745
7146.00   0.26152584   0.00980857
7148.00   0.25239459   0.00975015
7150.00   0.25360700   0.00971379
7152.00   0.25097844   0.00968213
7154.00   0.25183761   0.00966304
7156.00   0.26317021   0.00971505
7158.00   0.26500145   0.00970729
7160.00   0.26352569   0.00973797
7162.00   0.25676283   0.00976098
7164.00   0.25546017   0.00978265
7166.00   0.25062537   0.00981834
7168.00   0.26421210   0.00998769
7170.00   0.28052711   0.01013903
7172.00   0.27494904   0.01018575
7174.00   0.26828846   0.01026457
7176.00   0.27216601   0.01030529
7178.00   0.27988741   0.01036331
7180.00   0.28072414   0.01037886
7182.00   0.27420732   0.01034047
7184.00   0.26902440   0.01038351
7186.00   0.26414892   0.01044183
7188.00   0.26280344   0.01037694
7190.00   0.26684093   0.01034215
7192.00   0.26961342   0.01036397
7194.00   0.27518326   0.01025483
7196.00   0.27000427   0.01015973
7198.00   0.26947615   0.01021252
7200.00   0.27892980   0.01034498
7202.00   0.27520004   0.01037679
7204.00   0.26697150   0.01033923
7206.00   0.26626956   0.01029578
7208.00   0.27218738   0.01022855
7210.00   0.27778694   0.01008756
7212.00   0.27227476   0.00991641
7214.00   0.27680472   0.00983997
7216.00   0.28527021   0.00988537
7218.00   0.29159153   0.00994325
7220.00   0.29065087   0.00991663
7222.00   0.28136075   0.00992032
7224.00   0.27540675   0.00996369
7226.00   0.27927622   0.01001072
7228.00   0.28008822   0.01002325
7230.00   0.28519258   0.01008786
7232.00   0.28283077   0.01033841
7234.00   0.29339141   0.01093103
7236.00   0.29263917   0.01167906
7238.00   0.29249084   0.01247725
7240.00   0.29856229   0.01325043
7242.00   0.28853598   0.01376753
7244.00   0.28865895   0.01378048
7246.00   0.29591820   0.01332260
7248.00   0.30032858   0.01265781
7250.00   0.30107328   0.01207811
7252.00   0.30819193   0.01157340
7254.00   0.29914618   0.01117741
7256.00   0.28742540   0.01090566
7258.00   0.27985987   0.01064540
7260.00   0.29100701   0.01048997
7262.00   0.29277822   0.01035568
7264.00   0.28741899   0.01037127
7266.00   0.28157166   0.01038643
7268.00   0.28057256   0.01041289
7270.00   0.28513896   0.01071942
7272.00   0.29077387   0.01162355
7274.00   0.28602099   0.01236528
7276.00   0.27864909   0.01283635
7278.00   0.28380486   0.01305751
7280.00   0.28232101   0.01301940
7282.00   0.28043255   0.01242018
7284.00   0.29354882   0.01169326
7286.00   0.29235470   0.01121454
7288.00   0.27850297   0.01113605
7290.00   0.28266039   0.01108484
7292.00   0.28668448   0.01079320
7294.00   0.28516704   0.01056722
7296.00   0.28464887   0.01048467
7298.00   0.28148353   0.01047418
7300.00   0.27159446   0.01059176
7302.00   0.26889530   0.01070712
7304.00   0.27594516   0.01075620
7306.00   0.28749770   0.01076239
7308.00   0.28912449   0.01072571
7310.00   0.29176807   0.01079859
7312.00   0.28486690   0.01123057
7314.00   0.28479019   0.01173976
7316.00   0.27998996   0.01200854
7318.00   0.26840451   0.01196516
7320.00   0.28116289   0.01169709
7322.00   0.28123212   0.01109026
7324.00   0.28187239   0.01057556
7326.00   0.28284910   0.01052471
7328.00   0.28637928   0.01076237
7330.00   0.29123241   0.01085903
7332.00   0.28436413   0.01080175
7334.00   0.28124461   0.01081099
7336.00   0.27373552   0.01107723
7338.00   0.27245852   0.01166627
7340.00   0.28180197   0.01195837
7342.00   0.28625178   0.01202025
7344.00   0.28700736   0.01190247
7346.00   0.28138143   0.01140431
7348.00   0.28159785   0.01055367
7350.00   0.28582704   0.01009978
7352.00   0.29390511   0.01009212
7354.00   0.29527053   0.01037608
7356.00   0.29497615   0.01069955
7358.00   0.29851744   0.01077531
7360.00   0.29555178   0.01076433
7362.00   0.29140019   0.01081102
7364.00   0.28648487   0.01098662
7366.00   0.29806352   0.01138908
7368.00   0.30388519   0.01159830
7370.00   0.28992227   0.01164093
7372.00   0.28726962   0.01158010
7374.00   0.30495718   0.01129833
7376.00   0.31171471   0.01065133
7378.00   0.30634904   0.01018648
7380.00   0.30717587   0.01002042
7382.00   0.31109300   0.01001870
7384.00   0.31264639   0.01003117
7386.00   0.32149205   0.01013253
7388.00   0.31510302   0.01036250
7390.00   0.30220732   0.01054237
7392.00   0.30501813   0.01064437
7394.00   0.31948557   0.01072611
7396.00   0.32138005   0.01086220
7398.00   0.30894983   0.01104512
7400.00   0.31260979   0.01120561
7402.00   0.32059613   0.01123951
7404.00   0.31446919   0.01114595
7406.00   0.31678727   0.01097028
7408.00   0.31311348   0.01053355
7410.00   0.31567284   0.01016705
7412.00   0.31224081   0.01001288
7414.00   0.31525972   0.01002115
7416.00   0.31575525   0.01001034
7418.00   0.31285432   0.01002796
7420.00   0.31277791   0.01005392
7422.00   0.31848368   0.01009481
7424.00   0.31961823   0.01014977
7426.00   0.32728365   0.01032225
7428.00   0.33542597   0.01044481
7430.00   0.33615991   0.01048563
7432.00   0.33631042   0.01056495
7434.00   0.32712302   0.01073586
7436.00   0.32612261   0.01084511
7438.00   0.32751057   0.01087272
7440.00   0.33558074   0.01086067
7442.00   0.34114566   0.01079911
7444.00   0.33709469   0.01056595
7446.00   0.33472499   0.01035890
7448.00   0.33888242   0.01024196
7450.00   0.34251556   0.01022040
7452.00   0.34534511   0.01024404
7454.00   0.35049942   0.01030297
7456.00   0.35091710   0.01035201
7458.00   0.34154379   0.01036072
7460.00   0.34061325   0.01043531
7462.00   0.35385588   0.01057641
7464.00   0.34568223   0.01067078
7466.00   0.34954622   0.01078395
7468.00   0.35712931   0.01095157
7470.00   0.36651579   0.01113897
7472.00   0.36890480   0.01121043
7474.00   0.36984912   0.01125941
7476.00   0.37100211   0.01132116
7478.00   0.37150884   0.01135851
7480.00   0.36607465   0.01132513
7482.00   0.37294921   0.01131516
7484.00   0.36965695   0.01126067
7486.00   0.36787823   0.01112151
7488.00   0.36895189   0.01091249
7490.00   0.37398744   0.01079302
7492.00   0.38370213   0.01078376
7494.00   0.37630489   0.01072199
7496.00   0.36724314   0.01066979
7498.00   0.37995932   0.01071476
7500.00   0.38476643   0.01066527
7502.00   0.38272753   0.01059593
7504.00   0.38389620   0.01058265
7506.00   0.38617697   0.01060897
7508.00   0.38772312   0.01061168
7510.00   0.39426449   0.01060254
7512.00   0.39824870   0.01063513
7514.00   0.39322200   0.01067093
7516.00   0.39009914   0.01077261
7518.00   0.39179006   0.01103955
7520.00   0.39103198   0.01153020
7522.00   0.39168116   0.01186203
7524.00   0.39378619   0.01201960
7526.00   0.39191937   0.01203891
7528.00   0.38555455   0.01197618
7530.00   0.37784910   0.01154666
7532.00   0.37445727   0.01112939
7534.00   0.37719044   0.01091571
7536.00   0.38121796   0.01085203
7538.00   0.38405943   0.01076412
7540.00   0.38648072   0.01076474
7542.00   0.38579699   0.01073890
7544.00   0.38373089   0.01070323
7546.00   0.38841295   0.01067776
7548.00   0.38455227   0.01061674
7550.00   0.37718454   0.01058293
7552.00   0.37695643   0.01065949
7554.00   0.38397539   0.01079931
7556.00   0.38834801   0.01088871
7558.00   0.38650227   0.01089885
7560.00   0.39089641   0.01093613
7562.00   0.38769603   0.01085600
7564.00   0.38529786   0.01081416
7566.00   0.38668951   0.01098112
7568.00   0.39485323   0.01134138
7570.00   0.39275312   0.01159511
7572.00   0.39670661   0.01169905
7574.00   0.39151087   0.01159860
7576.00   0.38190189   0.01137053
7578.00   0.38494602   0.01111092
7580.00   0.38677451   0.01088801
7582.00   0.38236013   0.01080963
7584.00   0.38326752   0.01089872
7586.00   0.38696814   0.01095512
7588.00   0.37538981   0.01085164
7590.00   0.36135629   0.01077834
7592.00   0.36017969   0.01134823
7594.00   0.37297663   0.01293065
7596.00   0.38300511   0.01527864
7598.00   0.37147090   0.01728282
7600.00   0.35269424   0.01991035
7602.00   0.34076294   0.02241390
7604.00   0.32612607   0.02361866
7606.00   0.32327101   0.02283639
7608.00   0.33376011   0.02189031
7610.00   0.35048473   0.02020963
7612.00   0.35310629   0.01800002
7614.00   0.34538388   0.01588277
7616.00   0.32992914   0.01382507
7618.00   0.32133618   0.01259296
7620.00   0.32477888   0.01261695
7622.00   0.32818815   0.01343788
7624.00   0.32325980   0.01426172
7626.00   0.31736076   0.01487805
7628.00   0.32237968   0.01537209
7630.00   0.32412538   0.01559745
7632.00   0.32117018   0.01547380
7634.00   0.31663600   0.01498225
7636.00   0.31555817   0.01436867
7638.00   0.31887987   0.01388788
7640.00   0.32626757   0.01360667
7642.00   0.31982175   0.01334489
7644.00   0.30493030   0.01305287
7646.00   0.30204830   0.01272362
7648.00   0.31023654   0.01255370
7650.00   0.31074569   0.01237954
7652.00   0.30824378   0.01217720
7654.00   0.30151680   0.01189972
7656.00   0.29791558   0.01174285
7658.00   0.29601964   0.01172559
7660.00   0.29578230   0.01168673
7662.00   0.29589015   0.01155465
7664.00   0.30017903   0.01142268
7666.00   0.30619475   0.01125240
7668.00   0.30892876   0.01098785
7670.00   0.30488110   0.01066368
7672.00   0.30165648   0.01049941
7674.00   0.29717067   0.01033915
7676.00   0.29439276   0.01027200
7678.00   0.29446304   0.01025473
7680.00   0.28841069   0.01017525
7682.00   0.28190640   0.01011067
7684.00   0.28328338   0.01014124
7686.00   0.28236014   0.01014618
7688.00   0.27323130   0.01013750
7690.00   0.26765791   0.01016349
7692.00   0.26916471   0.01016238
7694.00   0.26908898   0.01017516
7696.00   0.27153334   0.01024797
7698.00   0.27142814   0.01028165
7700.00   0.27995029   0.01026835
7702.00   0.28897724   0.01026528
7704.00   0.28330365   0.01018719
7706.00   0.27566627   0.01031850
7708.00   0.26183358   0.01082035
7710.00   0.25909534   0.01175949
7712.00   0.26642090   0.01272500
7714.00   0.26723221   0.01354876
7716.00   0.25791684   0.01379044
7718.00   0.26447889   0.01341330
7720.00   0.26072583   0.01267412
7722.00   0.25164059   0.01192276
7724.00   0.24512152   0.01110224
7726.00   0.25037920   0.01055551
7728.00   0.25867629   0.01042992
7730.00   0.25378206   0.01032378
7732.00   0.25352874   0.01014235
7734.00   0.24451132   0.00994621
7736.00   0.23999023   0.00982768
7738.00   0.23824978   0.00976097
#7740.00   0.24667144   0.00965129
#7742.00   0.27553213   0.01035819
#7744.00   0.30842641   0.01226384
#7746.00   0.30673617   0.01447454
#7748.00   0.26159334   0.01318408
7750.00   0.22878224   0.01236684
7752.00   0.20934053   0.01240728
7754.00   0.22131403   0.01245902
7756.00   0.22253758   0.01196765
7758.00   0.21040531   0.01111695
7760.00   0.20209865   0.01058116
7762.00   0.20486259   0.01043936
7764.00   0.21757317   0.01029641
7766.00   0.22589530   0.00998440
7768.00   0.21468826   0.00966668
7770.00   0.21259047   0.00973489
7772.00   0.22209352   0.00987035
7774.00   0.22525777   0.01000015
7776.00   0.21506797   0.01014001
7778.00   0.21099186   0.01034114
7780.00   0.21769941   0.01029724
7782.00   0.21602499   0.01018505
7784.00   0.21478926   0.01009746
7786.00   0.21298695   0.01002285
7788.00   0.21856619   0.01011447
7790.00   0.19936985   0.01080111
7792.00   0.19476815   0.01140206
7794.00   0.19726835   0.01163657
7796.00   0.20487173   0.01160100
7798.00   0.20714928   0.01127681
7800.00   0.20229501   0.01043530
7802.00   0.19819148   0.00978021
7804.00   0.19426824   0.00969695
7806.00   0.19210263   0.01007573
7808.00   0.19084524   0.01023162
7810.00   0.18371551   0.01025009
7812.00   0.18689127   0.01012864
7814.00   0.19321002   0.01002223
7816.00   0.18475144   0.01024690
7818.00   0.18923704   0.01117544
7820.00   0.17916246   0.01175892
7822.00   0.17490987   0.01197719
7824.00   0.19256675   0.01191598
7826.00   0.20301206   0.01145486
7828.00   0.20232606   0.01037158
7830.00   0.19829284   0.00951444
7832.00   0.19872451   0.00918296
7834.00   0.19738138   0.00927077
7836.00   0.19862024   0.00957392
7838.00   0.20519434   0.00997242
7840.00   0.20400000   0.01016388
7842.00   0.20152265   0.01021039
7844.00   0.19967170   0.01025745
7846.00   0.19816260   0.01035397
7848.00   0.19006753   0.01096012
7850.00   0.18733227   0.01181863
7852.00   0.19407512   0.01251928
7854.00   0.20181704   0.01279078
7856.00   0.20293935   0.01299596
7858.00   0.19385879   0.01260175
7860.00   0.19046377   0.01178183
7862.00   0.18990672   0.01094910
7864.00   0.18541150   0.01078752
7866.00   0.18397085   0.01092630
7868.00   0.18990313   0.01099991
7870.00   0.19384487   0.01098458
7872.00   0.19123556   0.01093838
7874.00   0.18681128   0.01094831
7876.00   0.17774184   0.01080597
7878.00   0.17620683   0.01064488
7880.00   0.18410374   0.01054972
7882.00   0.19195382   0.01064283
7884.00   0.18750195   0.01079736
7886.00   0.18595684   0.01104881
7888.00   0.19219451   0.01120554
7890.00   0.20042078   0.01122916
7892.00   0.20707642   0.01115339
7894.00   0.21617346   0.01096107
7896.00   0.21951146   0.01038757
7898.00   0.21610303   0.00972723
7900.00   0.21495061   0.00937499
7902.00   0.21620469   0.00942740
7904.00   0.21767862   0.00943017
7906.00   0.21674657   0.00970204
7908.00   0.22384715   0.01064437
7910.00   0.23661013   0.01201258
7912.00   0.24962121   0.01301797
7914.00   0.24194324   0.01330385
7916.00   0.24346896   0.01359761
7918.00   0.24308825   0.01356396
7920.00   0.24137831   0.01290309
7922.00   0.23359251   0.01184271
7924.00   0.23244375   0.01146386
7926.00   0.25367203   0.01144003
7928.00   0.26814723   0.01135886
7930.00   0.26228181   0.01115825
7932.00   0.25987867   0.01107374
7934.00   0.27019259   0.01101979
7936.00   0.26856777   0.01073012
7938.00   0.26294389   0.01030080
7940.00   0.26879913   0.00997423
7942.00   0.26313436   0.00996873
7944.00   0.26152357   0.01020322
7946.00   0.27694595   0.01057339
7948.00   0.28955397   0.01081902
7950.00   0.27819604   0.01078967
7952.00   0.28106087   0.01074387
7954.00   0.29085779   0.01056969
7956.00   0.30656955   0.01036192
7958.00   0.30633810   0.01042034
7960.00   0.29770443   0.01123553
7962.00   0.30086812   0.01225823
7964.00   0.29640773   0.01269582
7966.00   0.29562947   0.01280201
7968.00   0.31352392   0.01274896
7970.00   0.31520188   0.01215809
7972.00   0.31583634   0.01129889
7974.00   0.31365094   0.01102897
7976.00   0.31750557   0.01136502
7978.00   0.31334254   0.01173760
7980.00   0.31376299   0.01178299
7982.00   0.32473275   0.01169430
7984.00   0.32905087   0.01141299
7986.00   0.33602074   0.01117783
7988.00   0.34348449   0.01146567
7990.00   0.34862566   0.01261534
7992.00   0.34006119   0.01317044
7994.00   0.34093043   0.01330705
7996.00   0.32872903   0.01313504
7998.00   0.33546200   0.01273264
8000.00   0.33085105   0.01165847
8002.00   0.32392743   0.01082788
8004.00   0.32800820   0.01043832
8006.00   0.33160412   0.01042962
8008.00   0.33224109   0.01057807
8010.00   0.33608890   0.01097886
8012.00   0.33449826   0.01122067
8014.00   0.33523920   0.01132427
8016.00   0.34022141   0.01136365
8018.00   0.33838463   0.01142188
8020.00   0.34523153   0.01165626
8022.00   0.34464407   0.01214719
8024.00   0.33704516   0.01262839
8026.00   0.33733228   0.01281544
8028.00   0.34491172   0.01280330
8030.00   0.35853007   0.01251997
8032.00   0.35439679   0.01184778
8034.00   0.35786703   0.01112204
8036.00   0.36140987   0.01076101
8038.00   0.35828528   0.01068830
8040.00   0.35203123   0.01065624
8042.00   0.35066077   0.01064854
8044.00   0.35328999   0.01068961
8046.00   0.36065981   0.01080399
8048.00   0.35978913   0.01098717
8050.00   0.35201862   0.01109466
8052.00   0.34611297   0.01114136
8054.00   0.34064281   0.01113937
8056.00   0.33474192   0.01116158
8058.00   0.34790167   0.01141843
8060.00   0.35379541   0.01167348
8062.00   0.34190050   0.01174271
8064.00   0.33898950   0.01166861
8066.00   0.34882987   0.01155796
8068.00   0.34238839   0.01110504
8070.00   0.33698139   0.01065090
8072.00   0.34112498   0.01043979
8074.00   0.34655002   0.01046395
8076.00   0.33651030   0.01041116
8078.00   0.33154598   0.01043174
8080.00   0.33463511   0.01049699
8082.00   0.34059250   0.01067802
8084.00   0.33799949   0.01092695
8086.00   0.33741251   0.01122489
8088.00   0.33869842   0.01166141
#8090.00   0.35174751   0.01206771
#8092.00   0.36392906   0.01248894
#8094.00   0.36949730   0.01294150
#8096.00   0.37535346   0.01306719
#8098.00   0.38141668   0.01242236
#8100.00   0.36695692   0.01182572
8102.00   0.34821901   0.01154229
8104.00   0.34881330   0.01129870
8106.00   0.34607613   0.01108122
8108.00   0.35300127   0.01095340
8110.00   0.34780264   0.01076508
8112.00   0.33489946   0.01062870
8114.00   0.32037380   0.01054798
8116.00   0.32415316   0.01047451
8118.00   0.32630312   0.01045089
8120.00   0.32845068   0.01045390
8122.00   0.32544720   0.01043922
8124.00   0.32465580   0.01039578
8126.00   0.32517457   0.01035938
8128.00   0.32756224   0.01040941
8130.00   0.32260343   0.01050411
8132.00   0.31099591   0.01058058
8134.00   0.31102493   0.01075418
8136.00   0.30902329   0.01077507
8138.00   0.30390716   0.01074181
8140.00   0.31781164   0.01085566
8142.00   0.32752541   0.01095555
8144.00   0.32275280   0.01096232
8146.00   0.31230667   0.01088777
8148.00   0.30540895   0.01083916
8150.00   0.30370697   0.01078443
8152.00   0.30607390   0.01075847
8154.00   0.29978642   0.01067809
8156.00   0.29920825   0.01059148
8158.00   0.30119032   0.01054692
8160.00   0.30903891   0.01062712
8162.00   0.30436060   0.01081816
8164.00   0.30293456   0.01096528
8166.00   0.29506218   0.01088829
8168.00   0.29758680   0.01082414
8170.00   0.31236899   0.01087034
8172.00   0.30222282   0.01068570
8174.00   0.29961061   0.01066702
8176.00   0.29524532   0.01087683
8178.00   0.29211652   0.01125502
8180.00   0.28865585   0.01169483
8182.00   0.28522938   0.01192204
8184.00   0.27552438   0.01192375
8186.00   0.28390062   0.01191425
8188.00   0.28778467   0.01195924
8190.00   0.27341142   0.01200948
8192.00   0.26452518   0.01213610
8194.00   0.26516899   0.01224577
8196.00   0.26734123   0.01231007
8198.00   0.27689838   0.01228858
8200.00   0.27803448   0.01194541
8202.00   0.27594128   0.01128133
8204.00   0.27019095   0.01081546
8206.00   0.26048890   0.01055143
8208.00   0.25075349   0.01034722
8210.00   0.26266623   0.01023803
8212.00   0.25334024   0.01013781
8214.00   0.25534725   0.01008582
8216.00   0.25610748   0.01006276
8218.00   0.24951954   0.01002428
8220.00   0.24558437   0.00996420
8222.00   0.24898808   0.00994713
8224.00   0.24655330   0.01010694
8226.00   0.24430288   0.01049812
8228.00   0.25136495   0.01103665
8230.00   0.23931392   0.01099392
8232.00   0.23118870   0.01058011
8234.00   0.23915596   0.01018938
8236.00   0.24773242   0.00999373
8238.00   0.23998405   0.00983904
8240.00   0.23019002   0.00976115
8242.00   0.23231347   0.00983367
8244.00   0.23954682   0.00992316
8246.00   0.23748367   0.00983469
8248.00   0.22827335   0.00969110
8250.00   0.23247145   0.00965926
8252.00   0.24150002   0.00965199
8254.00   0.24028967   0.00962703
8256.00   0.22550710   0.00961834
8258.00   0.21772178   0.00968796
8260.00   0.22027759   0.00971434
8262.00   0.22277735   0.00965436
8264.00   0.22525477   0.00955986
8266.00   0.23098053   0.00950685
8268.00   0.23417319   0.00946090
8270.00   0.23050587   0.00947788
8272.00   0.22477198   0.00969782
8274.00   0.22004420   0.01024304
8276.00   0.21558754   0.01112402
8278.00   0.21234377   0.01207887
8280.00   0.21404271   0.01274148
8282.00   0.21423173   0.01320729
8284.00   0.21621896   0.01361988
8286.00   0.22417831   0.01387324
8288.00   0.21491645   0.01346841
8290.00   0.20709892   0.01308110
8292.00   0.21508069   0.01308077
8294.00   0.22954066   0.01335370
8296.00   0.22156374   0.01328401
8298.00   0.20641057   0.01317260
8300.00   0.20336962   0.01311936
8302.00   0.20334554   0.01277253
8304.00   0.20330906   0.01194867
8306.00   0.19857626   0.01098212
8308.00   0.20479017   0.01057698
8310.00   0.21416290   0.01048535
8312.00   0.21455733   0.01042676
8314.00   0.19936143   0.01029078
8316.00   0.20033085   0.01015615
8318.00   0.20096822   0.00985630
8320.00   0.20693497   0.00964000
8322.00   0.21712351   0.00964267
8324.00   0.20987622   0.00954295
8326.00   0.21526365   0.00940157
8328.00   0.20607388   0.00929252
8330.00   0.19445841   0.00920032
8332.00   0.19899471   0.00924678
8334.00   0.20552260   0.00932591
8336.00   0.20542745   0.00941933
8338.00   0.20171213   0.01047032
8340.00   0.20747019   0.01251011
8342.00   0.21378930   0.01468827
8344.00   0.21176998   0.01532760
8346.00   0.20850694   0.01548231
8348.00   0.21279043   0.01541337
8350.00   0.21460275   0.01464602
8352.00   0.20530845   0.01277752
8354.00   0.20645051   0.01184850
8356.00   0.20251173   0.01148050
8358.00   0.20121825   0.01103886
8360.00   0.20069422   0.01043034
8362.00   0.20408349   0.01028144
8364.00   0.20399924   0.01027340
8366.00   0.20218585   0.01024484
8368.00   0.19843505   0.01009570
8370.00   0.19987603   0.00979262
8372.00   0.20291097   0.00938456
8374.00   0.19333357   0.00920759
8376.00   0.20123781   0.00963172
8378.00   0.21174127   0.01031486
8380.00   0.20636813   0.01082621
8382.00   0.19315904   0.01095115
8384.00   0.20603256   0.01100649
8386.00   0.21907157   0.01083755
8388.00   0.21853296   0.01032252
8390.00   0.20629221   0.00958244
8392.00   0.20674926   0.00951624
8394.00   0.20993336   0.01097695
8396.00   0.20970775   0.01258493
8398.00   0.19991381   0.01350619
8400.00   0.19274278   0.01358322
8402.00   0.21322429   0.01353050
8404.00   0.23057282   0.01254490
8406.00   0.22588915   0.01094585
8408.00   0.20911808   0.00961359
8410.00   0.20534039   0.00977990
8412.00   0.20221122   0.01058617
8414.00   0.20164768   0.01103455
8416.00   0.20791037   0.01118758
8418.00   0.21028985   0.01114148
8420.00   0.20378534   0.01072087
8422.00   0.20189075   0.00999369
8424.00   0.20146264   0.01045953
8426.00   0.19818537   0.01206593
8428.00   0.19817026   0.01373443
8430.00   0.19966489   0.01420081
8432.00   0.19136117   0.01418890
8434.00   0.18349814   0.01347264
8436.00   0.18675973   0.01198189
8438.00   0.20260261   0.01008625
8440.00   0.21198285   0.00914175
8442.00   0.20183162   0.00891635
8444.00   0.19412112   0.00900043
8446.00   0.19408995   0.00930310
8448.00   0.19643943   0.00995054
8450.00   0.18473808   0.01057518
8452.00   0.18122493   0.01078470
8454.00   0.17774145   0.01070601
8456.00   0.18097870   0.01048802
8458.00   0.17752846   0.01011150
8460.00   0.17337702   0.01045290
8462.00   0.18308251   0.01182616
8464.00   0.19151916   0.01276557
8466.00   0.18337817   0.01277043
8468.00   0.16881277   0.01259277
8470.00   0.16866136   0.01184060
8472.00   0.17535560   0.01040207
8474.00   0.17036025   0.00903253
8476.00   0.15841840   0.00865691
8478.00   0.15729563   0.00862491
8480.00   0.15781111   0.00858206
8482.00   0.15854263   0.00851860
8484.00   0.15589328   0.00842841
8486.00   0.15762474   0.00850567
8488.00   0.15035118   0.00878686
8490.00   0.14725684   0.00933007
8492.00   0.14955865   0.00971054
8494.00   0.14352901   0.00971862
8496.00   0.13783140   0.00967408
8498.00   0.13857104   0.00967820
8500.00   0.13237883   0.01003497
8502.00   0.12355085   0.01048502
8504.00   0.12812662   0.01083307
8506.00   0.13471930   0.01087705
8508.00   0.12310266   0.01063565
8510.00   0.11187045   0.00983849
8512.00   0.11223223   0.00880520
8514.00   0.11631430   0.00811375
8516.00   0.12341750   0.00808151
8518.00   0.12485009   0.00810356
8520.00   0.11907890   0.00809511
8522.00   0.11264604   0.00805165
8524.00   0.11842933   0.00803136
8526.00   0.11959884   0.00800213
8528.00   0.11886704   0.00795571
8530.00   0.11830891   0.00794943
8532.00   0.11911511   0.00804031
8534.00   0.11809763   0.00827373
8536.00   0.11822315   0.00853421
8538.00   0.11997142   0.00862636
8540.00   0.12151176   0.00863320
8542.00   0.12524460   0.00873116
8544.00   0.12504987   0.00895279
8546.00   0.11662075   0.00916496
8548.00   0.11739931   0.00926425
8550.00   0.11804086   0.00927982
8552.00   0.11505590   0.00917185
8554.00   0.11465049   0.00879149
8556.00   0.11733200   0.00825773
8558.00   0.11830922   0.00793477
8560.00   0.12201113   0.00785875
8562.00   0.12924372   0.00787974
8564.00   0.12880605   0.00787050
8566.00   0.12969546   0.00795211
8568.00   0.13232778   0.00801947
8570.00   0.13889702   0.00808374
8572.00   0.14057191   0.00812324
8574.00   0.13775314   0.00813751
8576.00   0.13200276   0.00813951
8578.00   0.13679416   0.00815892
8580.00   0.14831257   0.00817341
8582.00   0.15127033   0.00817962
8584.00   0.14572401   0.00829245
8586.00   0.14499450   0.00841136
8588.00   0.14669384   0.00848633
8590.00   0.14251104   0.00852802
8592.00   0.13825716   0.00862057
8594.00   0.14205538   0.00873066
8596.00   0.15008833   0.00874538
8598.00   0.15671311   0.00877119
8600.00   0.15547569   0.00878908
8602.00   0.15665105   0.00872339
8604.00   0.15975054   0.00852414
8606.00   0.16460554   0.00847521
8608.00   0.16905732   0.00861520
8610.00   0.17022888   0.00888013
8612.00   0.17058839   0.00922430
8614.00   0.17435940   0.00959390
8616.00   0.18027444   0.01007013
8618.00   0.18357694   0.01060427
8620.00   0.17586397   0.01108412
8622.00   0.17847042   0.01151684
8624.00   0.19812822   0.01198871
8626.00   0.20343585   0.01234139
8628.00   0.19303153   0.01253035
8630.00   0.19255100   0.01255912
8632.00   0.20101587   0.01244366
8634.00   0.19345140   0.01217261
8636.00   0.18175505   0.01180065
8638.00   0.18996346   0.01137434
8640.00   0.18963629   0.01080882
8642.00   0.19359641   0.01034806
8644.00   0.20233530   0.01021708
8646.00   0.21465355   0.01040912
8648.00   0.20781611   0.01078453
8650.00   0.20291536   0.01126818
8652.00   0.22757995   0.01192119
8654.00   0.23396444   0.01235194
8656.00   0.22908150   0.01254611
8658.00   0.23273669   0.01272051
8660.00   0.23059933   0.01307725
8662.00   0.23972017   0.01360477
8664.00   0.23449330   0.01317301
8666.00   0.22944415   0.01247843
8668.00   0.23603529   0.01221547
8670.00   0.24644999   0.01209132
8672.00   0.25160262   0.01191429
8674.00   0.24842425   0.01168039
8676.00   0.26121464   0.01144957
8678.00   0.27773151   0.01124666
8680.00   0.28780743   0.01104214
8682.00   0.28942168   0.01084681
8684.00   0.28286681   0.01064707
8686.00   0.29331207   0.01049409
8688.00   0.30295527   0.01034902
8690.00   0.29324782   0.01022205
8692.00   0.28972268   0.01009622
8694.00   0.30153295   0.01002188
8696.00   0.30536377   0.01003119
8698.00   0.31211802   0.01006063
8700.00   0.31974876   0.01006286
8702.00   0.31987193   0.01007965
8704.00   0.31836596   0.01012185
8706.00   0.32497159   0.01012872
8708.00   0.32083309   0.01004508
8710.00   0.32500350   0.01002055
8712.00   0.33300135   0.01000914
8714.00   0.33790210   0.00997832
8716.00   0.34332669   0.00995023
8718.00   0.35325006   0.00999523
8720.00   0.35898757   0.01000815
8722.00   0.35748568   0.01000965
8724.00   0.36022127   0.01007577
8726.00   0.36671510   0.01013382
8728.00   0.37630582   0.01016494
8730.00   0.38504061   0.01023038
8732.00   0.39386746   0.01032768
8734.00   0.39756417   0.01036118
8736.00   0.40295351   0.01041594
8738.00   0.40919241   0.01049062
8740.00   0.40950868   0.01054613
8742.00   0.40879142   0.01054809
8744.00   0.41751218   0.01051125
8746.00   0.42392489   0.01077829
8748.00   0.43011507   0.01121462
8750.00   0.43690714   0.01149649
8752.00   0.43465495   0.01134900
8754.00   0.41852322   0.01182313
8756.00   0.42161497   0.01302085
8758.00   0.42367819   0.01451827
8760.00   0.41213569   0.01560648
8762.00   0.41624585   0.01612218
8764.00   0.42968574   0.01657103
8766.00   0.43586364   0.01654289
8768.00   0.44573045   0.01592054
8770.00   0.45285663   0.01531935
8772.00   0.46157622   0.01526646
8774.00   0.46750548   0.01537326
8776.00   0.46536911   0.01542838
8778.00   0.46926817   0.01546157
8780.00   0.48827681   0.01531221
8782.00   0.49689236   0.01465764
8784.00   0.48568177   0.01324578
8786.00   0.49567297   0.01228936
8788.00   0.50082225   0.01221250
8790.00   0.50827879   0.01253283
8792.00   0.51498336   0.01260832
8794.00   0.51950192   0.01253683
8796.00   0.52184612   0.01214424
8798.00   0.52705693   0.01156822
8800.00   0.53098899   0.01111903
8802.00   0.54683131   0.01113038
8804.00   0.55979538   0.01129059
8806.00   0.55357397   0.01131343
8808.00   0.54279429   0.01130845
8810.00   0.53740913   0.01136335
8812.00   0.53839421   0.01139765
8814.00   0.53345078   0.01132438
8816.00   0.52245826   0.01125923
8818.00   0.52712691   0.01132579
8820.00   0.54493457   0.01222393
8822.00   0.56011850   0.01458747
8824.00   0.54775161   0.01712476
8826.00   0.52874810   0.01832443
8828.00   0.53772986   0.01869635
8830.00   0.54914695   0.01866690
8832.00   0.55405885   0.01807880
8834.00   0.57069939   0.01658074
8836.00   0.57518643   0.01530240
8838.00   0.56300527   0.01467848
8840.00   0.55531621   0.01432448
8842.00   0.56499863   0.01333479
8844.00   0.56725484   0.01250278
8846.00   0.57134116   0.01234261
8848.00   0.56579614   0.01258098
8850.00   0.55869347   0.01268373
8852.00   0.56940848   0.01269714
8854.00   0.58864689   0.01258962
8856.00   0.59157044   0.01231805
8858.00   0.59118682   0.01205447
8860.00   0.59999818   0.01210899
8862.00   0.59306198   0.01266839
8864.00   0.58229095   0.01342989
8866.00   0.58124328   0.01391275
8868.00   0.59062934   0.01394965
8870.00   0.58191782   0.01369789
8872.00   0.56758791   0.01315278
8874.00   0.56160617   0.01233792
8876.00   0.57412219   0.01162795
8878.00   0.57964063   0.01157685
8880.00   0.57385749   0.01267360
8882.00   0.56757432   0.01480447
8884.00   0.56254482   0.01618404
8886.00   0.55135745   0.01665514
8888.00   0.54587585   0.01650174
8890.00   0.55008370   0.01582988
8892.00   0.55542117   0.01407081
8894.00   0.55487758   0.01231802
8896.00   0.55121571   0.01162960
8898.00   0.54574740   0.01229729
8900.00   0.53645134   0.01340817
8902.00   0.53575963   0.01384520
8904.00   0.53491622   0.01392630
8906.00   0.53941053   0.01380394
8908.00   0.53899211   0.01330123
8910.00   0.54559511   0.01216514
8912.00   0.54668671   0.01174939
8914.00   0.52892166   0.01293264
8916.00   0.50851637   0.01512310
8918.00   0.51272649   0.01668170
8920.00   0.50706214   0.01695687
8922.00   0.50758582   0.01684429
8924.00   0.51364708   0.01597782
8926.00   0.51279479   0.01402737
8928.00   0.52230084   0.01192135
8930.00   0.53671169   0.01125888
8932.00   0.52350956   0.01118872
8934.00   0.50577933   0.01117001
8936.00   0.50431257   0.01123256
8938.00   0.50673628   0.01181799
8940.00   0.51132756   0.01283451
8942.00   0.50742334   0.01347527
8944.00   0.49470487   0.01358587
8946.00   0.48999655   0.01349822
8948.00   0.48558447   0.01305807
8950.00   0.49365926   0.01190562
8952.00   0.49959341   0.01286628
8954.00   0.47715011   0.01735502
#8956.00   1.07022810   0.01664588
8958.00   0.49355909   0.01686194
8960.00   0.47890079   0.01694557
8962.00   0.46464354   0.01627225
8964.00   0.46280766   0.01466354
8966.00   0.46700707   0.01243977
8968.00   0.45736650   0.01155559
8970.00   0.46675825   0.01158933
8972.00   0.47916240   0.01175950
#8974.00   0.94081068   0.01168843
#8976.00   0.08429471   0.00764114
8978.00   0.49608788   0.01165418
8980.00   0.45561203   0.01101924
8982.00   0.45101205   0.01152192
8984.00   0.44334617   0.01229601
8986.00   0.44483295   0.01363630
8988.00   0.44648615   0.01484713
8990.00   0.43403563   0.01518068
8992.00   0.42183891   0.01438966
8994.00   0.42472947   0.01295430
8996.00   0.43056324   0.01266713
8998.00   0.42270961   0.01364815
9000.00   0.42042872   0.01479341
9002.00   0.43430755   0.01548123
9004.00   0.44166985   0.01555663
9006.00   0.43518934   0.01464474
9008.00   0.43120500   0.01311019
9010.00   0.43447673   0.01178654
9012.00   0.43261853   0.01128528
9014.00   0.42404068   0.01121263
9016.00   0.41877684   0.01123559
9018.00   0.40853688   0.01111689
9020.00   0.39583746   0.01095470
9022.00   0.39298806   0.01088827
9024.00   0.38772866   0.01097257
9026.00   0.38331297   0.01096794
9028.00   0.37967095   0.01082504
9030.00   0.38366506   0.01071323
9032.00   0.38961399   0.01078615
9034.00   0.38781318   0.01100286
9036.00   0.37551391   0.01106421
9038.00   0.36515459   0.01103014
9040.00   0.35747790   0.01100434
9042.00   0.36236072   0.01115569
9044.00   0.36469141   0.01122494
9046.00   0.36938205   0.01161418
9048.00   0.36691344   0.01197446
9050.00   0.35288918   0.01210065
9052.00   0.34129396   0.01206412
9054.00   0.34024516   0.01171648
9056.00   0.34614661   0.01096237
9058.00   0.35321638   0.01032148
9060.00   0.35044780   0.01017542
9062.00   0.34336093   0.01024177
9064.00   0.34112057   0.01026451
9066.00   0.34126917   0.01037536
9068.00   0.34134635   0.01055582
9070.00   0.33485401   0.01073025
9072.00   0.32696298   0.01069734
9074.00   0.31379750   0.01045576
9076.00   0.31875962   0.01023092
9078.00   0.32537529   0.01014817
9080.00   0.32425368   0.01028451
9082.00   0.31003773   0.01026311
9084.00   0.31887773   0.01032207
9086.00   0.32389495   0.01048731
9088.00   0.31479064   0.01065180
9090.00   0.30719391   0.01071746
9092.00   0.30547890   0.01076262
9094.00   0.30251765   0.01070456
9096.00   0.30566779   0.01077168
9098.00   0.30399755   0.01104245
9100.00   0.29325464   0.01131282
9102.00   0.28848419   0.01134098
9104.00   0.28922459   0.01139409
9106.00   0.28736803   0.01133692
9108.00   0.28894469   0.01095169
9110.00   0.29340827   0.01023376
9112.00   0.29971516   0.00974457
9114.00   0.29911605   0.00964230
9116.00   0.29585850   0.00983339
9118.00   0.29329109   0.01008796
9120.00   0.29555199   0.01008015
9122.00   0.29284635   0.00980181
9124.00   0.29064688   0.00963718
9126.00   0.29541305   0.00978169
9128.00   0.29671857   0.01004593
9130.00   0.29163599   0.01019325
9132.00   0.29378065   0.01035588
9134.00   0.30368069   0.01055333
9136.00   0.30534646   0.01056121
9138.00   0.29818523   0.01020356
9140.00   0.28366327   0.00971749
9142.00   0.28422248   0.00951889
9144.00   0.29034129   0.00954936
9146.00   0.29591140   0.00966843
9148.00   0.29387820   0.00989550
9150.00   0.29780188   0.01038361
9152.00   0.30160606   0.01102383
9154.00   0.30767184   0.01159985
9156.00   0.30035841   0.01176007
9158.00   0.28831831   0.01129653
9160.00   0.28732753   0.01074766
9162.00   0.28852978   0.01041484
9164.00   0.28286275   0.01023212
9166.00   0.27781379   0.01001645
9168.00   0.28249595   0.00983417
9170.00   0.27771997   0.00980476
9172.00   0.27582130   0.01001225
9174.00   0.28487399   0.01040205
9176.00   0.28979364   0.01062269
9178.00   0.27928230   0.01019708
9180.00   0.26710522   0.00970834
9182.00   0.26352492   0.00959882
9184.00   0.26235175   0.00973207
9186.00   0.26083186   0.00963859
9188.00   0.25696337   0.00939692
9190.00   0.26722375   0.00935370
9192.00   0.26592830   0.00938560
9194.00   0.25936082   0.00948014
9196.00   0.25928271   0.00957446
9198.00   0.26685512   0.00948327
9200.00   0.27059838   0.00934989
9202.00   0.26675066   0.00922596
9204.00   0.26702490   0.00927709
9206.00   0.26530024   0.00936941
9208.00   0.25692260   0.00935323
9210.00   0.25423589   0.00942117
9212.00   0.25925267   0.00964713
9214.00   0.25959483   0.00991079
9216.00   0.27002484   0.01004900
9218.00   0.26772273   0.01009536
9220.00   0.26918432   0.01021455
9222.00   0.27437869   0.01036917
9224.00   0.27096561   0.01040577
9226.00   0.26385027   0.01032418
9228.00   0.26183212   0.01016265
9230.00   0.25756407   0.00989530
9232.00   0.25100982   0.00959716
9234.00   0.24503501   0.00943929
9236.00   0.24694258   0.00944381
9238.00   0.25106928   0.00942171
9240.00   0.24957602   0.00932507
9242.00   0.23891310   0.00925454
9244.00   0.23646866   0.00929923
9246.00   0.23659098   0.00936384
9248.00   0.23085825   0.00939310
9250.00   0.22602494   0.00938188
9252.00   0.23050229   0.00936810
9254.00   0.23093534   0.00927298
9256.00   0.24048586   0.00942203
9258.00   0.22824185   0.00953556
9260.00   0.21770252   0.00967234
9262.00   0.21972497   0.00978585
9264.00   0.23468502   0.00978196
9266.00   0.22426634   0.00928076
9268.00   0.22229737   0.00892027
9270.00   0.22296017   0.00897019
9272.00   0.22127026   0.00927880
9274.00   0.21596235   0.00946815
9276.00   0.20762891   0.00952126
9278.00   0.20646815   0.00952933
9280.00   0.20986380   0.00950021
9282.00   0.20870358   0.00948150
9284.00   0.20745705   0.00960419
9286.00   0.20885126   0.00978213
9288.00   0.21583240   0.00992866
9290.00   0.21165389   0.00990338
9292.00   0.20045523   0.00985792
9294.00   0.19377650   0.00998080
9296.00   0.19072078   0.01011329
9298.00   0.18852317   0.01041328
9300.00   0.19237144   0.01144657
9302.00   0.20287238   0.01375958
9304.00   0.20858204   0.01627682
9306.00   0.19621134   0.01885842
9308.00   0.17981006   0.02181620
9310.00   0.19848616   0.02479354
9312.00   0.22625065   0.02518844
9314.00   0.22748403   0.02602746
9316.00   0.19701965   0.02679484
9318.00   0.16877510   0.02623364
9320.00   0.16406451   0.02341445
9322.00   0.19360059   0.02289647
9324.00   0.18363209   0.02367785
9326.00   0.15700386   0.02312139
9328.00   0.15740545   0.01990340
9330.00   0.16384058   0.01559546
9332.00   0.15277749   0.01374283
9334.00   0.16507916   0.01531936
9336.00   0.19138622   0.01727696
9338.00   0.18206961   0.01747644
9340.00   0.18032585   0.01778397
9342.00   0.15987252   0.01855387
9344.00   0.14083652   0.01725242
9346.00   0.14840589   0.01421017
9348.00   0.16343035   0.01170780
9350.00   0.16577147   0.01108874
9352.00   0.17129610   0.01238306
9354.00   0.17500846   0.01396878
9356.00   0.16873775   0.01495270
9358.00   0.18169804   0.01493816
9360.00   0.20531921   0.01362942
9362.00   0.19747977   0.01195300
9364.00   0.17378728   0.01115556
9366.00   0.15634267   0.01211123
9368.00   0.14902718   0.01521069
9370.00   0.17293625   0.02410446
9372.00   0.21298648   0.03179585
9374.00   0.21046089   0.03433243
9376.00   0.15907852   0.03240320
9378.00   0.15314624   0.03323974
9380.00   0.12780519   0.03205764
9382.00   0.12472586   0.02562859
9384.00   0.14417683   0.01654676
9386.00   0.17150427   0.01261909
9388.00   0.17184941   0.01161592
9390.00   0.17468958   0.01057716
9392.00   0.16920267   0.00975023
9394.00   0.16304608   0.00968334
9396.00   0.16291249   0.01037984
9398.00   0.16722310   0.01179378
9400.00   0.17681710   0.01313216
9402.00   0.18329781   0.01358712
9404.00   0.18256907   0.01346775
9406.00   0.17609392   0.01351992
9408.00   0.19042809   0.01305422
9410.00   0.20013635   0.01163217
9412.00   0.19582182   0.01102131
9414.00   0.17489928   0.01177001
9416.00   0.17230587   0.01329980
9418.00   0.17078030   0.01505255
9420.00   0.16986506   0.01569640
9422.00   0.17982435   0.01545338
9424.00   0.20405757   0.01517974
9426.00   0.19908650   0.01546143
9428.00   0.21283491   0.01513286
9430.00   0.23064868   0.01353358
#9432.00   0.31799486   0.01639819
#9434.00   0.53107905   0.04197147
#9436.00   0.81103277   0.07306206
#9438.00   0.54021972   0.05091056
#9440.00   0.27572045   0.03481298
9442.00   0.22230160   0.03089585
9444.00   0.22253262   0.02649292
9446.00   0.23261337   0.01833020
9448.00   0.24087441   0.01290943
9450.00   0.23459817   0.01148716
9452.00   0.23377347   0.01301682
9454.00   0.24847095   0.01647162
9456.00   0.24394710   0.02047446
9458.00   0.22581668   0.02250191
9460.00   0.22854109   0.02278179
9462.00   0.24054198   0.02123526
9464.00   0.24544151   0.01745924
9466.00   0.25714216   0.01385763
9468.00   0.25199425   0.01233787
9470.00   0.24897639   0.01349455
9472.00   0.24675779   0.01626149
9474.00   0.24938698   0.01965732
9476.00   0.24572377   0.02120477
9478.00   0.24312721   0.02251197
9480.00   0.26158050   0.02353068
9482.00   0.28413796   0.02259678
9484.00   0.27999362   0.01659095
9486.00   0.26976058   0.01240862
9488.00   0.26973036   0.01078634
9490.00   0.26113713   0.01064579
9492.00   0.25409397   0.01130236
9494.00   0.27283856   0.01303144
9496.00   0.27448800   0.01557146
9498.00   0.25729021   0.01888926
9500.00   0.25667107   0.02140061
9502.00   0.27979895   0.02041061
9504.00   0.27625957   0.01745550
9506.00   0.28633258   0.01514104
9508.00   0.29634431   0.01345802
9510.00   0.29741299   0.01193643
9512.00   0.29220748   0.01142257
9514.00   0.29792535   0.01292626
9516.00   0.29839444   0.01526784
9518.00   0.27755460   0.01714747
9520.00   0.26243195   0.01793612
9522.00   0.27765986   0.01762632
9524.00   0.29635248   0.01605324
9526.00   0.29357946   0.01432668
9528.00   0.28354713   0.01320066
9530.00   0.28164801   0.01267517
9532.00   0.27406028   0.01219271
9534.00   0.27753916   0.01216281
9536.00   0.28866294   0.01246059
9538.00   0.29911187   0.01277734
9540.00   0.29247463   0.01292031
9542.00   0.29241517   0.01323773
9544.00   0.28650680   0.01351020
9546.00   0.28946206   0.01380247
9548.00   0.28581724   0.01423356
9550.00   0.27717364   0.01509933
9552.00   0.27099887   0.01647000
9554.00   0.26840869   0.01797674
9556.00   0.27089790   0.01807883
9558.00   0.26362249   0.01610321
9560.00   0.27438506   0.01415800
9562.00   0.26690298   0.01542772
9564.00   0.25913534   0.01914571
9566.00   0.27200359   0.02190242
9568.00   0.28712472   0.02170360
9570.00   0.26869139   0.01940442
9572.00   0.26462960   0.01646825
9574.00   0.27442783   0.01361747
9576.00   0.28352508   0.01181829
9578.00   0.29145157   0.01180008
9580.00   0.27699897   0.01225760
9582.00   0.26657414   0.01197364
9584.00   0.26407671   0.01148776
9586.00   0.26583901   0.01147663
9588.00   0.26941580   0.01242307
9590.00   0.26715103   0.01350464
9592.00   0.25650129   0.01322809
9594.00   0.24863601   0.01233770
9596.00   0.23788770   0.01147082
9598.00   0.24422055   0.01110001
9600.00   0.24867563   0.01095360
9602.00   0.23859794   0.01145343
9604.00   0.24230689   0.01259934
9606.00   0.24820392   0.01369368
9608.00   0.24670450   0.01383698
9610.00   0.24942334   0.01337969
9612.00   0.24062072   0.01261918
9614.00   0.23826818   0.01223078
9616.00   0.24574135   0.01262773
9618.00   0.23552249   0.01356455
9620.00   0.22073780   0.01432694
9622.00   0.21992481   0.01477886
9624.00   0.21993214   0.01474730
9626.00   0.21829177   0.01396425
9628.00   0.23027475   0.01248628
9630.00   0.24113230   0.01129407
9632.00   0.23821670   0.01069228
9634.00   0.23167233   0.01086536
9636.00   0.22268803   0.01141063
9638.00   0.22057390   0.01160729
9640.00   0.22927146   0.01136437
9642.00   0.23127794   0.01099668
9644.00   0.22474861   0.01095587
9646.00   0.22276838   0.01115898
9648.00   0.22827224   0.01120317
9650.00   0.23616141   0.01103447
9652.00   0.23637481   0.01089848
9654.00   0.23008901   0.01090790
9656.00   0.22825985   0.01105791
9658.00   0.22296667   0.01131508
9660.00   0.22743399   0.01177463
9662.00   0.22979367   0.01242270
9664.00   0.22109620   0.01313220
9666.00   0.21429890   0.01363743
9668.00   0.22663133   0.01384640
9670.00   0.22849460   0.01374438
9672.00   0.22177313   0.01325107
9674.00   0.21518224   0.01256411
9676.00   0.21286863   0.01254309
9678.00   0.21151330   0.01343539
9680.00   0.21051586   0.01435311
9682.00   0.20668443   0.01468289
9684.00   0.20415460   0.01428739
9686.00   0.20788716   0.01352762
9688.00   0.21444975   0.01268147
9690.00   0.21689229   0.01200148
9692.00   0.21042490   0.01190262
9694.00   0.20074214   0.01266482
9696.00   0.20560354   0.01374419
9698.00   0.20951015   0.01440449
9700.00   0.22330819   0.01472910
9702.00   0.23100810   0.01463273
9704.00   0.21642436   0.01368107
9706.00   0.21349038   0.01250708
9708.00   0.21944983   0.01200106
9710.00   0.21752270   0.01210307
9712.00   0.20645016   0.01250222
9714.00   0.20489091   0.01357839
9716.00   0.21465325   0.01496717
9718.00   0.21750140   0.01552865
9720.00   0.20891942   0.01540391
9722.00   0.20431022   0.01542080
9724.00   0.20866410   0.01501745
9726.00   0.20634605   0.01353768
9728.00   0.21338224   0.01197271
9730.00   0.21323068   0.01138132
9732.00   0.20794050   0.01187604
9734.00   0.20717229   0.01304931
9736.00   0.20445304   0.01384647
9738.00   0.20517419   0.01404319
9740.00   0.19747420   0.01364102
9742.00   0.17847912   0.01317564
9744.00   0.19680746   0.01286552
9746.00   0.21447057   0.01249095
9748.00   0.22750092   0.01213216
9750.00   0.22703028   0.01183733
9752.00   0.21627223   0.01130546
9754.00   0.20498109   0.01088739
9756.00   0.20576024   0.01079431
9758.00   0.20431583   0.01083193
9760.00   0.20096825   0.01078311
9762.00   0.19358842   0.01078504
9764.00   0.19674198   0.01070372
9766.00   0.19836207   0.01048657
9768.00   0.20446700   0.01025182
9770.00   0.20615637   0.01009124
9772.00   0.20021458   0.01010419
9774.00   0.19389884   0.01017169
9776.00   0.19796433   0.01031821
9778.00   0.20350124   0.01047762
9780.00   0.21023262   0.01072897
9782.00   0.20082773   0.01101582
9784.00   0.19996256   0.01231154
9786.00   0.21018624   0.01446614
9788.00   0.21153522   0.01662027
9790.00   0.19104497   0.01795634
9792.00   0.17528296   0.01862046
9794.00   0.17457308   0.01851341
9796.00   0.18914992   0.01756083
9798.00   0.19503848   0.01595970
9800.00   0.19460642   0.01481418
9802.00   0.18530136   0.01435329
9804.00   0.18263018   0.01385217
9806.00   0.19053628   0.01318016
9808.00   0.20072389   0.01268342
9810.00   0.20083630   0.01273173
9812.00   0.19367109   0.01292175
9814.00   0.18612945   0.01302589
9816.00   0.19081087   0.01294308
9818.00   0.20643668   0.01265177
9820.00   0.21554576   0.01233181
9822.00   0.21441245   0.01220287
9824.00   0.20739155   0.01215907
9826.00   0.19877677   0.01202488
9828.00   0.19240423   0.01178203
9830.00   0.19546694   0.01158017
9832.00   0.19417782   0.01132297
9834.00   0.19461705   0.01106251
9836.00   0.19920069   0.01086897
9838.00   0.20494467   0.01084257
9840.00   0.19024055   0.01083786
9842.00   0.18403389   0.01140102
9844.00   0.18886431   0.01250793
9846.00   0.18587732   0.01367167
9848.00   0.17132592   0.01419056
9850.00   0.16982007   0.01424690
9852.00   0.16970897   0.01374779
9854.00   0.17012888   0.01280599
9856.00   0.19276558   0.01172548
9858.00   0.18794523   0.01104489
9860.00   0.18760429   0.01074373
9862.00   0.18854064   0.01075827
9864.00   0.18743514   0.01144326
9866.00   0.18577236   0.01338630
9868.00   0.17987306   0.01654597
9870.00   0.16277832   0.01873828
9872.00   0.15533984   0.01975596
9874.00   0.18536168   0.01976031
9876.00   0.19071853   0.01880857
9878.00   0.18178214   0.01634646
9880.00   0.18033580   0.01375019
9882.00   0.17657487   0.01212708
9884.00   0.17650925   0.01192667
9886.00   0.18327896   0.01193253
9888.00   0.18692005   0.01245031
9890.00   0.19009082   0.01374970
9892.00   0.18067379   0.01510847
9894.00   0.15696909   0.01576067
9896.00   0.16976659   0.01599912
9898.00   0.17414947   0.01559454
9900.00   0.17312460   0.01438054
9902.00   0.16358685   0.01281326
9904.00   0.17326371   0.01195073
9906.00   0.18259722   0.01198377
9908.00   0.18426037   0.01360877
9910.00   0.16465949   0.01645075
9912.00   0.16921538   0.01936028
9914.00   0.17971247   0.02081902
9916.00   0.17792286   0.02108679
9918.00   0.17031777   0.02030598
9920.00   0.16023850   0.01813547
9922.00   0.16471142   0.01496518
9924.00   0.17079355   0.01286247
9926.00   0.17397064   0.01207060
9928.00   0.17420191   0.01189359
9930.00   0.16723485   0.01182701
9932.00   0.15687253   0.01187998
9934.00   0.15958028   0.01256270
9936.00   0.16725363   0.01441541
9938.00   0.15643865   0.01721892
9940.00   0.17349415   0.02067740
9942.00   0.17414148   0.02409314
9944.00   0.14660747   0.02663880
9946.00   0.14037286   0.02739106
9948.00   0.16163705   0.02683310
9950.00   0.16965061   0.02558614
9952.00   0.15440087   0.02454803
9954.00   0.12838149   0.02381743
9956.00   0.13555099   0.02417841
9958.00   0.16412945   0.02523352
9960.00   0.17738162   0.02582815
9962.00   0.18133980   0.02472857
9964.00   0.16963875   0.02255814
9966.00   0.17018199   0.02047832
9968.00   0.17381114   0.01874196
9970.00   0.17041527   0.01743772
9972.00   0.15666829   0.01677147
9974.00   0.14987786   0.01666656
9976.00   0.15558727   0.01641422
9978.00   0.15748601   0.01569963
9980.00   0.15885918   0.01468420
9982.00   0.15299858   0.01390719
9984.00   0.14906238   0.01335426
9986.00   0.14914231   0.01289664
9988.00   0.15564388   0.01263631
9990.00   0.15778707   0.01265166
9992.00   0.15276121   0.01284125
9994.00   0.14753097   0.01333000
9996.00   0.14151125   0.01409733
9998.00   0.14029193   0.01496588
10000.00   0.13436380   0.01543126
10002.00   0.14511324   0.01566442
10004.00   0.15099929   0.01622347
10006.00   0.15450554   0.01839052
10008.00   0.14763533   0.02236799
10010.00   0.14864230   0.02697924
10012.00   0.13608962   0.02936625
10014.00   0.14505826   0.03012240
10016.00   0.17008857   0.02924443
10018.00   0.16292869   0.02669972
10020.00   0.14986596   0.02316874
10022.00   0.15627579   0.02139781
10024.00   0.14075150   0.02097403
10026.00   0.14422356   0.02098650
10028.00   0.15981951   0.02049236
10030.00   0.16093419   0.01919186
10032.00   0.14298213   0.01699048
10034.00   0.12842716   0.01524468
10036.00   0.12089662   0.01464446
10038.00   0.13916345   0.01504146
10040.00   0.16082190   0.01595516
10042.00   0.14681245   0.01645135
10044.00   0.14714621   0.01672841
10046.00   0.15348427   0.01662856
10048.00   0.13837086   0.01593422
10050.00   0.13136783   0.01491669
10052.00   0.13759236   0.01454581
10054.00   0.14512368   0.01530759
10056.00   0.13605751   0.01691381
10058.00   0.12872319   0.01871898
10060.00   0.12940480   0.01969228
10062.00   0.13377781   0.02023281
10064.00   0.14899184   0.02045345
10066.00   0.14149748   0.02001040
10068.00   0.13742472   0.01919928
10070.00   0.13047892   0.01852292
10072.00   0.12818296   0.01803975
10074.00   0.12928087   0.01821380
10076.00   0.12339892   0.01939377
10078.00   0.14554763   0.02241847
10080.00   0.15101005   0.02514275
10082.00   0.12980889   0.02662480
10084.00   0.12698340   0.02679901
10086.00   0.12484423   0.02587847
10088.00   0.12915210   0.02302151
10090.00   0.13786922   0.01956623
10092.00   0.14128834   0.01706742
10094.00   0.13828854   0.01635841
10096.00   0.13352562   0.01670121
10098.00   0.12022869   0.01827327
10100.00   0.12887481   0.02033726
10102.00   0.13194548   0.02180664
10104.00   0.12322712   0.02228548
10106.00   0.10946367   0.02211733
10108.00   0.12588501   0.02111787
10110.00   0.12847163   0.01927733
10112.00   0.13340746   0.01746330
10114.00   0.14799090   0.01700219
10116.00   0.16181885   0.01803894
10118.00   0.14361592   0.02166463
10120.00   0.15277690   0.02649855
10122.00   0.15473266   0.03034415
10124.00   0.14058392   0.03193057
10126.00   0.15626837   0.03236642
10128.00   0.17848818   0.03074949
10130.00   0.17029317   0.02704016
10132.00   0.14886034   0.02248168
10134.00   0.14205430   0.01991739
10136.00   0.14482863   0.01919428
10138.00   0.14398728   0.01901306
10140.00   0.13889307   0.01921809
10142.00   0.13861336   0.01977136
10144.00   0.15789627   0.02065793
10146.00   0.16679482   0.02200721
10148.00   0.16402067   0.02393057
10150.00   0.14591192   0.02578923
10152.00   0.12382493   0.02706402
10154.00   0.11748751   0.02774327
10156.00   0.14889850   0.02808348
10158.00   0.15138113   0.02738240
10160.00   0.14560173   0.02600587
10162.00   0.14432125   0.02509901
10164.00   0.14277785   0.02572636
10166.00   0.15666933   0.02904036
10168.00   0.18636431   0.03386286
10170.00   0.17713147   0.03770180
10172.00   0.16665433   0.03909881
10174.00   0.16491772   0.03917518
10176.00   0.16113953   0.03732846
10178.00   0.17040133   0.03375284
10180.00   0.18603462   0.02965421
10182.00   0.15371667   0.02790821
10184.00   0.12510319   0.02922342
10186.00   0.11434522   0.03181560
10188.00   0.13998698   0.03389591
10190.00   0.14610915   0.03436193
10192.00   0.13738044   0.03410283
10194.00   0.11644211   0.03237032
10196.00   0.13806210   0.02974576
10198.00   0.17098017   0.02804156
10200.00   0.14327651   0.02815889
10202.00   0.13258922   0.02995182
10204.00   0.14177030   0.03304403
10206.00   0.12654190   0.03700647
10208.00   0.14757527   0.04051607
10210.00   0.13838577   0.04174951
10212.00   0.11315846   0.04138938
10214.00   0.17019476   0.04000612
10216.00   0.18955989   0.03654126
10218.00   0.15270387   0.03192180
10220.00   0.14042090   0.02982078
10222.00   0.12946272   0.03172685
10224.00   0.14810728   0.03471329
10226.00   0.15265040   0.03737165
10228.00   0.15631939   0.03879467
10230.00   0.13894843   0.03819529
10232.00   0.13770483   0.03585082
10234.00   0.16849256   0.03292394
10236.00   0.16685663   0.02978185
10238.00   0.15314578   0.02705289
10240.00   0.15104546   0.02521034
10242.00   0.15151329   0.02429985
10244.00   0.13663341   0.02380264
10246.00   0.11806151   0.02363827
10248.00   0.11931159   0.02371573
10250.00   0.13673693   0.02405544
10252.00   0.13350338   0.02414351
10254.00   0.12068979   0.02427813
10256.00   0.11985481   0.02460632
10258.00   0.12134516   0.02501120
10260.00   0.13657501   0.02553980
10262.00   0.14851882   0.02602236
10264.00   0.13453431   0.02695245
10266.00   0.11668450   0.02843995
10268.00   0.14019449   0.03041569
10270.00   0.13553427   0.03182710
10272.00   0.14851856   0.03279473
10274.00   0.15492059   0.03323703
10276.00   0.15033846   0.03322160
10278.00   0.15040280   0.03529166
10280.00   0.10469761   0.04509610
10282.00   0.02164752   0.05668514
10284.00   0.03775547   0.06651036
10286.00   0.15712903   0.07248894
10288.00   0.20146446   0.07487088
10290.00   0.18793304   0.07411996
10292.00   0.15940435   0.06887656
10294.00   0.12283391   0.06098245
10296.00   0.10941193   0.05487180
10298.00   0.13703202   0.05212914
10300.00   0.16086496   0.04905330
10302.00   0.15676644   0.04495974
10304.00   0.14200376   0.04112976
10306.00   0.14533962   0.03965814
10308.00   0.12480485   0.03956564
10310.00   0.15363635   0.03969884
10312.00   0.17561714   0.03928668
10314.00   0.17285931   0.03805809
10316.00   0.13567223   0.03578020
10318.00   0.12780000   0.03373996
10320.00   0.11478370   0.03296447
10322.00   0.12276528   0.03353753
10324.00   0.12971638   0.03434263
10326.00   0.11806476   0.03468766
10328.00   0.13409878   0.03535395
10330.00   0.14873147   0.03571277
10332.00   0.14295995   0.03558277
10334.00   0.13650312   0.03558128
10336.00   0.16157091   0.03670156
10338.00   0.14933734   0.03786713
10340.00   0.12648225   0.03983742
10342.00   0.09308229   0.04334775
10344.00   0.05484635   0.04772513
10346.00   0.06396671   0.05078048
10348.00   0.15704916   0.05312625
10350.00   0.19769923   0.05429114
10352.00   0.14702368   0.05313723
10354.00   0.12084392   0.04944335
10356.00   0.13577618   0.04592286
10358.00   0.13627808   0.04394912
10360.00   0.13518402   0.04295970
10362.00   0.11011583   0.04209977
10364.00   0.06567966   0.04229001
10366.00   0.10676378   0.04758233
10368.00   0.16965103   0.05925965
10370.00   0.19934261   0.07072661
10372.00   0.20131586   0.07837335
10374.00   0.11697140   0.07973007
10376.00   0.13071211   0.07799587
10378.00   0.13347900   0.07148089
10380.00   0.08418874   0.06100248
10382.00   0.11341282   0.05089426
10384.00   0.09015018   0.04659588
10386.00   0.11045829   0.04531075
10388.00   0.15661836   0.04645294
10390.00   0.14347529   0.04949098
10392.00   0.13646798   0.05514476
10394.00   0.11357363   0.06090397
10396.00   0.14128314   0.06431692
10398.00   0.16182798   0.06610829
10400.00   0.17307182   0.06590252
10402.00   0.15088975   0.06181093
10404.00   0.19933824   0.05576080
10406.00   0.15850490   0.05209017
10408.00   0.09239159   0.05090465
10410.00   0.05035454   0.05318658
10412.00   0.12067828   0.06217866
10414.00   0.13180758   0.07795024
10416.00   0.13960545   0.09012262
10418.00   0.13210842   0.09654684
10420.00   0.11603711   0.09839066
10422.00   0.10069537   0.09626230
10424.00   0.03128235   0.08594456
10426.00   0.07519514   0.07272290
10428.00   0.19601119   0.06267074
10430.00   0.20931892   0.05919329
10432.00   0.11146768   0.05648206
10434.00   0.10681321   0.05477930
10436.00   0.15929642   0.05371156
10438.00   0.15649179   0.05308480
10440.00   0.14541610   0.05326624
10442.00   0.13690524   0.05418163
10444.00   0.08577981   0.05705531
10446.00   0.10106383   0.06295068
10448.00   0.14504761   0.06898215
10450.00   0.16803043   0.07267126
10452.00   0.12437803   0.07417464
10454.00   0.11454233   0.07381638
10456.00   0.11315972   0.07017293
10458.00   0.11421213   0.06416368
10460.00   0.02674919   0.06068426
10462.00   0.05448006   0.06368031
10464.00   0.07923991   0.07521013
10466.00   0.10920358   0.08813915
10468.00   0.12468848   0.09704751
10470.00   0.18435417   0.10019679
10472.00   0.15976246   0.09889586
10474.00   0.15014172   0.09052286
10476.00   0.15914282   0.07850730
10478.00   0.12998027   0.06775693
10480.00   0.04471064   0.06182749
10482.00   0.04453247   0.06015998
10484.00   0.04696352   0.06145089
10486.00   0.10224579   0.06234549
10488.00   0.17813498   0.06204500
10490.00   0.11251426   0.06160183
10492.00   0.10391209   0.06184240
10494.00   0.13473666   0.06217450
10496.00   0.13222486   0.06212609
10498.00   0.08896234   0.06238721
10500.00   0.09716231   0.06217908
10502.00   0.14789329   0.06494328
10504.00   0.20588881   0.06961901
10506.00   0.20441304   0.07422525
10508.00   0.12469669   0.07778106
10510.00   0.09412815   0.08017498
10512.00   0.12411930   0.08123989
10514.00   0.15256457   0.07975992
10516.00   0.18788873   0.07669983
10518.00   0.13209577   0.07517536
10520.00   0.07040661   0.07925312
10522.00   0.02935693   0.08632186
10524.00   0.02012210   0.09276467
10526.00   0.07596517   0.09433085
10528.00   0.15146883   0.09237120
10530.00   0.11265034   0.08585656
10532.00   0.05746910   0.07835719
10534.00   0.10225240   0.07234543
10536.00   0.17404567   0.07079871
10538.00   0.12979458   0.06916098
10540.00   0.12325273   0.06834006
10542.00   0.14223707   0.06793381
10544.00   0.08959842   0.06772355
10546.00   0.03104234   0.06768482
10548.00   0.07443971   0.06886154
10550.00   0.10524478   0.06964008
10552.00   0.10676868   0.07028408
10554.00   0.11353429   0.07023514
10556.00   0.14759217   0.06991888
10558.00   0.18765850   0.07025141
10560.00   0.19380926   0.07085405
10562.00   0.15001999   0.07186109
10564.00   0.09363117   0.07350094
10566.00   0.05140090   0.07550576
10568.00   0.12262557   0.07826594
10570.00   0.18104112   0.08098242
10572.00   0.19522786   0.08248989
10574.00   0.17001903   0.08320307
10576.00   0.16624714   0.08294275
10578.00   0.12925255   0.08213220
10580.00   0.13521950   0.08174335
10582.00   0.21216559   0.08528971
10584.00   0.15439485   0.08989644
10586.00   0.08567071   0.09248430
10588.00   0.05615709   0.09118716
10590.00   0.04527378   0.08876408
10592.00   0.04371534   0.08639824
10594.00   0.09558207   0.08432078
10596.00   0.09152500   0.08358119
10598.00   0.00939498   0.08197016
10600.00   -0.00492972   0.08070106
10602.00   0.06946068   0.08015418
10604.00   0.20476283   0.08265557
10606.00   0.24816428   0.08469171
10608.00   0.11067179   0.08412746
10610.00   0.01486262   0.08234640
10612.00   0.08858723   0.08325428
10614.00   0.11711714   0.08498609
10616.00   0.12593277   0.08815703
10618.00   0.10506871   0.08876893
10620.00   0.04018364   0.08811536
10622.00   0.03382056   0.08560059
10624.00   0.00206861   0.08482450
10626.00   0.08167454   0.08449238
10628.00   0.08767196   0.08443314
10630.00   0.07729179   0.08479517
10632.00   0.13080953   0.08679157
10634.00   0.18228567   0.08733896
10636.00   0.18729822   0.08862533
10638.00   0.14931305   0.08985151
10640.00   0.16989042   0.09400657
10642.00   0.03820680   0.09521211
10644.00   0.02930423   0.09416053
10646.00   0.11648458   0.09350768
10648.00   0.17219238   0.09505147
10650.00   0.13661514   0.09607977
10652.00   0.20798372   0.09782352
10654.00   0.17103386   0.09806317
10656.00   0.19453937   0.09977343
10658.00   0.18014883   0.09782481
10660.00   0.13226275   0.09563076
10662.00   0.14222218   0.09472989
10664.00   0.16493042   0.09460130
10666.00   0.13710907   0.09338310
10668.00   0.09393417   0.09355319
10670.00   -0.01233171   0.09552606
10672.00   0.02549306   0.09701706
10674.00   0.11545338   0.09722319
10676.00   0.13489734   0.09868193
10678.00   0.04102074   0.10133924
10680.00   0.04168732   0.10230178


==> spectra/spec_2017egm-2458056.97-P200_DBSP.txt <==
#fits:2017egm.fits
5001.2037  1.5324084E-15
5002.837266094546  1.0378882E-15
5004.470832189092  1.7738442E-15
5006.104398283638  9.610896E-16
5007.737964378184  2.830696E-16
5009.37153047273  1.0690803E-15
5011.005096567276  8.650432E-16
5012.638662661822  1.1287392E-16
5014.272228756368  1.10604854E-16
5015.905794850914  6.1449244E-16
5017.53936094546  9.165953E-16
5019.1729270400065  1.2358371E-15
5020.8064931345525  1.1042909E-15
5022.440059229099  4.0955917E-16
5024.073625323645  1.036962E-15
5025.707191418191  1.7752251E-15
5027.340757512737  7.4020113E-16
5028.974323607283  2.8844463E-16
5030.607889701829  9.764883E-16
5032.241455796375  1.3182597E-15
5033.875021890921  5.089098E-16
5035.508587985467  -2.74068E-16
5037.142154080013  8.1588024E-16
5038.775720174559  2.0368092E-16
5040.409286269105  7.1051274E-18
5042.042852363651  6.0749383E-16
5043.676418458197  1.0403534E-15
5045.309984552743  1.6801644E-16
5046.943550647289  9.1545786E-17
5048.577116741835  2.4263455E-16
5050.210682836381  3.8135236E-16
5051.844248930927  1.4196106E-15
5053.477815025473  7.563039E-16
5055.111381120019  2.3264498E-16
5056.744947214565  6.925191E-16
5058.378513309111  5.23065E-16
5060.0120794036575  6.636447E-16
5061.6456454982035  1.2049299E-15
5063.27921159275  1.0033005E-15
5064.912777687296  6.3501144E-16
5066.546343781842  4.744362E-16
5068.179909876388  8.184826E-16
5069.813475970934  4.627338E-16
5071.44704206548  6.227221E-16
5073.080608160026  6.8090157E-16
5074.714174254572  2.0945121E-16
5076.347740349118  -1.4672325E-16
5077.981306443664  3.3545046E-16
5079.61487253821  8.1576494E-16
5081.248438632756  4.273019E-16
5082.882004727302  6.123166E-16
5084.515570821848  5.348673E-16
5086.149136916394  1.600491E-16
5087.78270301094  5.7207774E-16
5089.416269105486  1.0616993E-15
5091.049835200032  5.505204E-16
5092.683401294578  3.2378476E-17
5094.316967389124  6.6174126E-16
5095.95053348367  9.370237E-16
5097.584099578216  1.0752387E-15
5099.217665672762  1.2460298E-15
5100.8512317673085  1.0231201E-15
5102.4847978618545  1.1200599E-15
5104.118363956401  1.0140213E-15
5105.751930050947  7.9029037E-16
5107.385496145493  4.9524476E-16
5109.019062240039  8.767329E-16
5110.652628334585  1.3577735E-15
5112.286194429131  6.9610724E-16
5113.919760523677  8.4740654E-16
5115.553326618223  1.288683E-15
5117.186892712769  6.0838697E-16
5118.820458807315  6.3710557E-16
5120.454024901861  1.2511848E-15
5122.087590996407  8.884937E-16
5123.721157090953  6.3338006E-16
5125.354723185499  8.4166424E-16
5126.988289280045  8.7889594E-16
5128.621855374591  6.49989E-16
5130.255421469137  5.64152E-16
5131.888987563683  4.4632077E-16
5133.522553658229  1.0740317E-16
5135.156119752775  2.504371E-16
5136.789685847321  8.756364E-16
5138.423251941867  5.8803515E-16
5140.0568180364135  6.086772E-16
5141.6903841309595  8.2088864E-16
5143.3239502255055  5.264835E-16
5144.957516320052  5.358864E-16
5146.591082414598  8.122373E-16
5148.224648509144  4.6114713E-16
5149.85821460369  2.2583005E-16
5151.491780698236  7.559803E-16
5153.125346792782  5.9081273E-16
5154.758912887328  4.943823E-16
5156.392478981874  6.161091E-16
5158.02604507642  5.369451E-16
5159.659611170966  6.704344E-16
5161.293177265512  7.2725105E-16
5162.926743360058  3.3660377E-16
5164.560309454604  6.2100427E-16
5166.19387554915  7.966681E-16
5167.827441643696  7.842166E-16
5169.461007738242  6.6455113E-16
5171.094573832788  5.279881E-16
5172.728139927334  4.9513883E-16
5174.36170602188  6.185848E-16
5175.995272116426  6.451996E-16
5177.628838210972  8.415884E-16
5179.262404305518  4.807428E-16
5180.8959704000645  4.4204738E-16
5182.5295364946105  7.3455894E-16
5184.163102589157  4.2616197E-16
5185.796668683703  7.304104E-16
5187.430234778249  8.769563E-16
5189.063800872795  5.0511984E-16
5190.697366967341  4.317724E-16
5192.330933061887  6.4421107E-16
5193.964499156433  5.7780236E-16
5195.598065250979  4.2629212E-16
5197.231631345525  5.4951675E-16
5198.865197440071  4.7229784E-16
5200.498763534617  4.993713E-16
5202.132329629163  5.859355E-16
5203.765895723709  6.353398E-16
5205.399461818255  5.1041517E-16
5207.033027912801  5.864201E-16
5208.666594007347  5.8324894E-16
5210.300160101893  3.3078834E-16
5211.933726196439  5.615979E-16
5213.567292290985  5.691124E-16
5215.200858385531  3.7810378E-16
5216.834424480077  6.321654E-16
5218.467990574623  5.8563445E-16
5220.101556669169  3.6567283E-16
5221.7351227637155  7.2819597E-16
5223.3686888582615  5.871159E-16
5225.002254952808  5.149553E-16
5226.635821047354  6.113758E-16
5228.2693871419  5.5371544E-16
5229.902953236446  3.4091173E-16
5231.536519330992  4.662212E-16
5233.170085425538  4.4016162E-16
5234.803651520084  4.5198107E-16
5236.43721761463  4.9528605E-16
5238.070783709176  5.5474025E-16
5239.704349803722  3.7513014E-16
5241.337915898268  5.898719E-16
5242.971481992814  4.551612E-16
5244.60504808736  3.965945E-16
5246.238614181906  5.537965E-16
5247.872180276452  6.0021035E-16
5249.505746370998  5.106116E-16
5251.139312465544  4.854176E-16
5252.77287856009  6.1620567E-16
5254.406444654636  3.4282224E-16
5256.040010749182  4.0527774E-16
5257.673576843728  4.7369455E-16
5259.307142938274  4.518566E-16
5260.94070903282  5.7720446E-16
5262.5742751273665  5.931718E-16
5264.2078412219125  5.0126886E-16
5265.841407316459  4.8320646E-16
5267.474973411005  5.7499895E-16
5269.108539505551  4.3564596E-16
5270.742105600097  3.4563272E-16
5272.375671694643  4.6169955E-16
5274.009237789189  4.1483473E-16
5275.642803883735  3.6873255E-16
5277.276369978281  4.013268E-16
5278.909936072827  5.090811E-16
5280.543502167373  3.3648966E-16
5282.177068261919  7.283301E-16
5283.810634356465  6.737877E-16
5285.444200451011  5.3529285E-16
5287.077766545557  5.1064556E-16
5288.711332640103  5.503978E-16
5290.344898734649  5.0532556E-16
5291.978464829195  6.222386E-16
5293.612030923741  5.0830225E-16
5295.245597018287  4.3421254E-16
5296.879163112833  5.0471623E-16
5298.512729207379  6.448052E-16
5300.146295301925  4.717985E-16
5301.7798613964715  5.605758E-16
5303.4134274910175  4.533994E-16
5305.0469935855635  4.1480463E-16
5306.68055968011  4.8594164E-16
5308.314125774656  5.3863725E-16
5309.947691869202  3.2433355E-16
5311.581257963748  3.9431297E-16
5313.214824058294  4.829746E-16
5314.84839015284  4.0991537E-16
5316.481956247386  5.478552E-16
5318.115522341932  5.172437E-16
5319.749088436478  5.338158E-16
5321.382654531024  5.845419E-16
5323.01622062557  5.4626743E-16
5324.649786720116  2.4780671E-16
5326.283352814662  5.0941154E-16
5327.916918909208  5.856723E-16
5329.550485003754  3.2327452E-16
5331.1840510983  5.5083987E-16
5332.817617192846  6.741483E-16
5334.451183287392  3.4792567E-16
5336.084749381938  4.7678754E-16
5337.718315476484  4.852792E-16
5339.35188157103  4.0981217E-16
5340.985447665576  5.428926E-16
5342.6190137601225  5.747739E-16
5344.2525798546685  4.495267E-16
5345.886145949215  4.894014E-16
5347.519712043761  5.6953405E-16
5349.153278138307  4.4810335E-16
5350.786844232853  5.5529267E-16
5352.420410327399  5.464718E-16
5354.053976421945  4.650619E-16
5355.687542516491  6.2074926E-16
5357.321108611037  5.6590377E-16
5358.954674705583  4.0303874E-16
5360.588240800129  4.774618E-16
5362.221806894675  5.4748996E-16
5363.855372989221  4.935404E-16
5365.488939083767  4.791709E-16
5367.122505178313  6.3174004E-16
5368.756071272859  5.020144E-16
5370.389637367405  4.901476E-16
5372.023203461951  5.6512085E-16
5373.656769556497  5.0893556E-16
5375.290335651043  6.1149585E-16
5376.923901745589  5.82614E-16
5378.557467840135  5.057617E-16
5380.191033934681  5.7247135E-16
5381.824600029227  5.80324E-16
5383.4581661237735  4.7416735E-16
5385.0917322183195  4.775236E-16
5386.725298312866  5.146836E-16
5388.358864407412  4.868782E-16
5389.992430501958  4.8584285E-16
5391.625996596504  5.2795733E-16
5393.25956269105  5.6915225E-16
5394.893128785596  5.637883E-16
5396.526694880142  5.315497E-16
5398.160260974688  5.6711164E-16
5399.793827069234  5.086713E-16
5401.42739316378  4.9893523E-16
5403.060959258326  4.326701E-16
5404.694525352872  4.8795085E-16
5406.328091447418  4.9580767E-16
5407.961657541964  5.673072E-16
5409.59522363651  5.209241E-16
5411.228789731056  4.9577013E-16
5412.862355825602  4.776522E-16
5414.495921920148  5.16598E-16
5416.129488014694  6.127056E-16
5417.76305410924  5.5028496E-16
5419.396620203786  5.478837E-16
5421.030186298332  5.699857E-16
5422.663752392878  4.9925223E-16
5424.2973184874245  5.4246086E-16
5425.9308845819705  5.72537E-16
5427.564450676517  5.210672E-16
5429.198016771063  5.1064244E-16
5430.831582865609  5.77566E-16
5432.465148960155  5.211694E-16
5434.098715054701  4.3843365E-16
5435.732281149247  5.23656E-16
5437.365847243793  5.719467E-16
5438.999413338339  5.7741204E-16
5440.632979432885  6.0401554E-16
5442.266545527431  5.7489127E-16
5443.900111621977  5.89877E-16
5445.533677716523  5.369977E-16
5447.167243811069  4.985416E-16
5448.800809905615  5.29125E-16
5450.434376000161  5.4226197E-16
5452.067942094707  5.213812E-16
5453.701508189253  5.8031736E-16
5455.335074283799  5.460742E-16
5456.968640378345  4.8092487E-16
5458.602206472891  5.975578E-16
5460.235772567437  6.023886E-16
5461.869338661983  5.5781434E-16
5463.5029047565295  5.6733144E-16
5465.1364708510755  5.31658E-16
5466.7700369456215  4.753424E-16
5468.403603040168  5.945242E-16
5470.037169134714  5.982689E-16
5471.67073522926  5.179159E-16
5473.304301323806  5.6579276E-16
5474.937867418352  5.7524877E-16
5476.571433512898  5.449165E-16
5478.204999607444  5.6461443E-16
5479.83856570199  5.553954E-16
5481.472131796536  5.0382965E-16
5483.105697891082  5.4694887E-16
5484.739263985628  5.620183E-16
5486.372830080174  5.5264903E-16
5488.00639617472  5.3416756E-16
5489.639962269266  5.1134474E-16
5491.273528363812  5.4487274E-16
5492.907094458358  5.812753E-16
5494.540660552904  5.6711847E-16
5496.17422664745  5.3537194E-16
5497.807792741996  5.342945E-16
5499.441358836542  5.2402736E-16
5501.074924931088  4.927451E-16
5502.708491025634  5.107235E-16
5504.3420571201805  5.5694746E-16
5505.9756232147265  5.5829567E-16
5507.609189309273  5.9735003E-16
5509.242755403819  5.6949985E-16
5510.876321498365  5.5954044E-16
5512.509887592911  5.899834E-16
5514.143453687457  5.1022946E-16
5515.777019782003  4.9918717E-16
5517.410585876549  5.710721E-16
5519.044151971095  5.3018863E-16
5520.677718065641  5.851794E-16
5522.311284160187  5.350396E-16
5523.944850254733  5.3457774E-16
5525.578416349279  5.373834E-16
5527.211982443825  5.5044436E-16
5528.845548538371  5.282461E-16
5530.479114632917  5.040403E-16
5532.112680727463  5.0870967E-16
5533.746246822009  5.0302444E-16
5535.379812916555  5.452411E-16
5537.013379011101  5.431366E-16
5538.646945105647  5.2983324E-16
5540.280511200193  5.2582593E-16
5541.914077294739  5.349864E-16
5543.547643389285  5.0471993E-16
5545.1812094838315  5.517216E-16
5546.8147755783775  5.237116E-16
5548.448341672924  5.416589E-16
5550.08190776747  5.5544344E-16
5551.715473862016  5.4351727E-16
5553.349039956562  5.0128236E-16
5554.982606051108  4.9154947E-16
5556.616172145654  5.0983543E-16
5558.2497382402  4.7896013E-16
5559.883304334746  4.8295256E-16
5561.516870429292  5.023613E-16
5563.150436523838  4.75928E-16
5564.784002618384  5.3594125E-16
5566.41756871293  5.3453036E-16
5568.051134807476  5.169372E-16
5569.684700902022  4.9594287E-16
5571.318266996568  4.7259086E-16
5572.951833091114  5.343472E-16
5574.58539918566  5.111936E-16
5576.218965280206  4.896078E-16
5577.852531374752  3.898895E-16
5579.486097469298  4.86006E-16
5581.119663563844  4.75725E-16
5582.75322965839  4.507997E-16
5584.386795752936  5.053641E-16
5586.0203618474825  5.1552485E-16
5587.6539279420285  5.040938E-16
5589.287494036575  4.606414E-16
5590.921060131121  4.541206E-16
5592.554626225667  5.1809744E-16
5594.188192320213  5.3626397E-16
5595.821758414759  5.471379E-16
5597.455324509305  5.145366E-16
5599.088890603851  4.6601577E-16
5600.722456698397  4.49839E-16
5602.356022792943  5.014375E-16
5603.989588887489  4.6324306E-16
5605.623154982035  4.883979E-16
5607.256721076581  4.900889E-16
5608.890287171127  5.5363E-16
5610.523853265673  5.1587626E-16
5612.157419360219  5.0279193E-16
5613.790985454765  5.386888E-16
5615.424551549311  4.846278E-16
5617.058117643857  5.072424E-16
5618.691683738403  5.3155277E-16
5620.325249832949  4.6843987E-16
5621.958815927495  5.004467E-16
5623.592382022041  5.291325E-16
5625.2259481165875  4.6009803E-16
5626.8595142111335  4.802113E-16
5628.4930803056795  5.1158297E-16
5630.126646400226  5.164184E-16
5631.760212494772  5.164458E-16
5633.393778589318  4.739768E-16
5635.027344683864  4.9183757E-16
5636.66091077841  5.439958E-16
5638.294476872956  4.8669957E-16
5639.928042967502  4.8547143E-16
5641.561609062048  5.091046E-16
5643.195175156594  4.7732096E-16
5644.82874125114  4.962284E-16
5646.462307345686  5.2316974E-16
5648.095873440232  4.894436E-16
5649.729439534778  4.6996776E-16
5651.363005629324  5.223059E-16
5652.99657172387  4.995087E-16
5654.630137818416  4.9633934E-16
5656.263703912962  5.2447253E-16
5657.897270007508  5.066824E-16
5659.530836102054  4.87017E-16
5661.1644021966  4.9138774E-16
5662.797968291146  4.906145E-16
5664.431534385692  4.8686993E-16
5666.0651004802385  4.75737E-16
5667.6986665747845  4.7051404E-16
5669.332232669331  4.8314595E-16
5670.965798763877  4.557651E-16
5672.599364858423  4.850469E-16
5674.232930952969  4.61701E-16
5675.866497047515  4.736095E-16
5677.500063142061  4.7144843E-16
5679.133629236607  4.711195E-16
5680.767195331153  4.427968E-16
5682.400761425699  4.6445723E-16
5684.034327520245  5.0156733E-16
5685.667893614791  4.900266E-16
5687.301459709337  4.577669E-16
5688.935025803883  4.6760475E-16
5690.568591898429  4.591511E-16
5692.202157992975  4.2197964E-16
5693.835724087521  4.3815987E-16
5695.469290182067  4.6716567E-16
5697.102856276613  4.545079E-16
5698.736422371159  4.55241E-16
5700.369988465705  4.580713E-16
5702.003554560251  4.3905344E-16
5703.637120654797  4.419391E-16
5705.270686749343  4.431408E-16
5706.9042528438895  4.3644873E-16
5708.5378189384355  4.3227673E-16
5710.171385032982  4.522347E-16
5711.804951127528  4.2781662E-16
5713.438517222074  4.6192513E-16
5715.07208331662  4.4940344E-16
5716.705649411166  4.2633858E-16
5718.339215505712  4.6775637E-16
5719.972781600258  4.923717E-16
5721.606347694804  4.5001087E-16
5723.23991378935  4.2547278E-16
5724.873479883896  4.473366E-16
5726.507045978442  4.012523E-16
5728.140612072988  4.1533887E-16
5729.774178167534  3.9354014E-16
5731.40774426208  4.0729428E-16
5733.041310356626  4.3619822E-16
5734.674876451172  4.1724438E-16
5736.308442545718  3.9242044E-16
5737.942008640264  4.3602718E-16
5739.57557473481  3.906542E-16
5741.209140829356  3.7235844E-16
5742.842706923902  3.9992856E-16
5744.476273018448  3.9012305E-16
5746.109839112994  3.6467452E-16
5747.7434052075405  4.0817475E-16
5749.3769713020865  4.186007E-16
5751.010537396633  4.1225514E-16
5752.644103491179  4.0278706E-16
5754.277669585725  3.957061E-16
5755.911235680271  3.6022278E-16
5757.544801774817  3.9498885E-16
5759.178367869363  4.1958643E-16
5760.811933963909  4.05224E-16
5762.445500058455  4.0740167E-16
5764.079066153001  4.3466862E-16
5765.712632247547  4.468304E-16
5767.346198342093  4.4493206E-16
5768.979764436639  4.3539548E-16
5770.613330531185  3.9108723E-16
5772.246896625731  4.1620451E-16
5773.880462720277  4.0839982E-16
5775.514028814823  3.9821793E-16
5777.147594909369  4.3108397E-16
5778.781161003915  4.1145025E-16
5780.414727098461  4.0509152E-16
5782.048293193007  4.088207E-16
5783.681859287553  4.20943E-16
5785.315425382099  3.9968917E-16
5786.9489914766455  3.8695086E-16
5788.5825575711915  3.9930936E-16
5790.2161236657375  4.0929093E-16
5791.849689760284  4.0688726E-16
5793.48325585483  3.7823364E-16
5795.116821949376  3.7903896E-16
5796.750388043922  4.154654E-16
5798.383954138468  4.2765894E-16
5800.017520233014  4.1887542E-16
5801.65108632756  3.9441854E-16
5803.284652422106  4.1548242E-16
5804.918218516652  4.16443E-16
5806.551784611198  3.9774558E-16
5808.185350705744  3.818882E-16
5809.81891680029  3.6112651E-16
5811.452482894836  3.7297696E-16
5813.086048989382  3.9672562E-16
5814.719615083928  3.98288E-16
5816.353181178474  4.2722351E-16
5817.98674727302  4.1678505E-16
5819.620313367566  3.863167E-16
5821.253879462112  4.1348895E-16
5822.887445556658  4.1132897E-16
5824.521011651204  4.2871583E-16
5826.15457774575  4.2952257E-16
5827.7881438402965  4.0293548E-16
5829.4217099348425  4.091567E-16
5831.055276029389  3.956883E-16
5832.688842123935  3.696373E-16
5834.322408218481  3.5906134E-16
5835.955974313027  3.737779E-16
5837.589540407573  3.857973E-16
5839.223106502119  3.891593E-16
5840.856672596665  3.9556587E-16
5842.490238691211  3.7066032E-16
5844.123804785757  4.050633E-16
5845.757370880303  3.8721592E-16
5847.390936974849  3.697804E-16
5849.024503069395  3.8980372E-16
5850.658069163941  3.9247245E-16
5852.291635258487  3.7066014E-16
5853.925201353033  3.9321575E-16
5855.558767447579  3.9196278E-16
5857.192333542125  3.589329E-16
5858.825899636671  3.7070198E-16
5860.459465731217  4.0266345E-16
5862.093031825763  3.841184E-16
5863.726597920309  4.1321923E-16
5865.360164014855  3.671041E-16
5866.993730109401  3.6525808E-16
5868.6272962039475  3.6739967E-16
5870.2608622984935  3.5222065E-16
5871.89442839304  3.629526E-16
5873.527994487586  3.8166293E-16
5875.161560582132  3.66686E-16
5876.795126676678  3.7320272E-16
5878.428692771224  3.798768E-16
5880.06225886577  3.5400456E-16
5881.695824960316  3.2045406E-16
5883.329391054862  3.336468E-16
5884.962957149408  3.2907937E-16
5886.596523243954  3.5714723E-16
5888.2300893385  3.501259E-16
5889.863655433046  3.4904491E-16
5891.497221527592  4.1485172E-16
5893.130787622138  3.410366E-16
5894.764353716684  3.4216592E-16
5896.39791981123  3.2223717E-16
5898.031485905776  3.2938443E-16
5899.665052000322  3.29447E-16
5901.298618094868  3.2878952E-16
5902.932184189414  3.2077876E-16
5904.56575028396  3.4835487E-16
5906.199316378506  3.5109516E-16
5907.832882473052  3.760703E-16
5909.4664485675985  3.4638497E-16
5911.1000146621445  3.6129203E-16
5912.733580756691  3.4325298E-16
5914.367146851237  3.2778185E-16
5916.000712945783  3.596433E-16
5917.634279040329  3.6953512E-16
5919.267845134875  3.5340552E-16
5920.901411229421  3.0921663E-16
5922.534977323967  3.5338612E-16
5924.168543418513  3.6200682E-16
5925.802109513059  3.2863745E-16
5927.435675607605  3.294846E-16
5929.069241702151  3.1709647E-16
5930.702807796697  3.3903754E-16
5932.336373891243  3.099481E-16
5933.969939985789  3.0344468E-16
5935.603506080335  3.2102604E-16
5937.237072174881  3.3942238E-16
5938.870638269427  3.1383325E-16
5940.504204363973  3.29305E-16
5942.137770458519  3.2696316E-16
5943.771336553065  3.1729298E-16
5945.404902647611  3.11517E-16
5947.038468742157  3.3603192E-16
5948.6720348367035  3.1053776E-16
5950.3056009312495  3.1738777E-16
5951.9391670257955  3.4721725E-16
5953.572733120342  3.3373712E-16
5955.206299214888  3.381601E-16
5956.839865309434  3.3285338E-16
5958.47343140398  3.4291472E-16
5960.106997498526  3.2784627E-16
5961.740563593072  3.194088E-16
5963.374129687618  3.2709297E-16
5965.007695782164  2.9738567E-16
5966.64126187671  3.1850781E-16
5968.274827971256  3.2110913E-16
5969.908394065802  3.3317297E-16
5971.541960160348  3.125997E-16
5973.175526254894  3.2735624E-16
5974.80909234944  3.4006043E-16
5976.442658443986  3.2443138E-16
5978.076224538532  3.1771205E-16
5979.709790633078  3.3948824E-16
5981.343356727624  3.2683957E-16
5982.97692282217  3.0517499E-16
5984.610488916716  3.1773672E-16
5986.244055011262  3.15994E-16
5987.877621105808  3.3632883E-16
5989.5111872003545  3.4387627E-16
5991.1447532949005  3.3268789E-16
5992.778319389447  3.5751688E-16
5994.411885483993  3.636844E-16
5996.045451578539  3.4203897E-16
5997.679017673085  3.5636383E-16
5999.312583767631  3.5152246E-16
6000.946149862177  3.2884447E-16
6002.579715956723  3.6658315E-16
6004.213282051269  3.250537E-16
6005.846848145815  3.3414709E-16
6007.480414240361  3.422314E-16
6009.113980334907  3.7402873E-16
6010.747546429453  3.5815976E-16
6012.381112523999  3.4443925E-16
6014.014678618545  3.3712179E-16
6015.648244713091  3.443482E-16
6017.281810807637  3.641135E-16
6018.915376902183  3.5035157E-16
6020.548942996729  3.3899047E-16
6022.182509091275  3.4223657E-16
6023.816075185821  3.4401581E-16
6025.449641280367  3.5500662E-16
6027.083207374913  3.5465595E-16
6028.716773469459  3.477622E-16
6030.3503395640055  3.4680237E-16
6031.9839056585515  3.6993396E-16
6033.617471753098  3.4508874E-16
6035.251037847644  3.6125476E-16
6036.88460394219  3.7581642E-16
6038.518170036736  3.7805023E-16
6040.151736131282  3.5982666E-16
6041.785302225828  3.504713E-16
6043.418868320374  3.441109E-16
6045.05243441492  3.9520368E-16
6046.686000509466  4.017683E-16
6048.319566604012  3.6114306E-16
6049.953132698558  3.817288E-16
6051.586698793104  3.9332708E-16
6053.22026488765  3.59535E-16
6054.853830982196  3.7291533E-16
6056.487397076742  3.6969134E-16
6058.120963171288  3.5750407E-16
6059.754529265834  3.544152E-16
6061.38809536038  3.570014E-16
6063.021661454926  3.7630572E-16
6064.655227549472  3.8738824E-16
6066.288793644018  3.9452127E-16
6067.922359738564  3.9367476E-16
6069.55592583311  3.49052E-16
6071.1894919276565  3.721295E-16
6072.8230580222025  3.7235023E-16
6074.456624116749  3.8151417E-16
6076.090190211295  3.7205303E-16
6077.723756305841  3.6987255E-16
6079.357322400387  4.2652932E-16
6080.990888494933  4.214632E-16
6082.624454589479  3.9340961E-16
6084.258020684025  3.9847506E-16
6085.891586778571  3.8028902E-16
6087.525152873117  4.2126734E-16
6089.158718967663  4.164307E-16
6090.792285062209  4.1147434E-16
6092.425851156755  4.0682969E-16
6094.059417251301  3.884484E-16
6095.692983345847  3.8358078E-16
6097.326549440393  3.6296693E-16
6098.960115534939  3.734234E-16
6100.593681629485  3.856277E-16
6102.227247724031  4.0318636E-16
6103.860813818577  3.9298673E-16
6105.494379913123  3.8185002E-16
6107.127946007669  3.685909E-16
6108.761512102215  3.9340993E-16
6110.3950781967615  3.829728E-16
6112.0286442913075  3.7435513E-16
6113.6622103858535  3.749496E-16
6115.2957764804  3.7790806E-16
6116.929342574946  3.856746E-16
6118.562908669492  3.9099732E-16
6120.196474764038  3.8966141E-16
6121.830040858584  3.940445E-16
6123.46360695313  3.599836E-16
6125.097173047676  3.7417765E-16
6126.730739142222  3.708131E-16
6128.364305236768  3.8266384E-16
6129.997871331314  3.9737304E-16
6131.63143742586  3.8294659E-16
6133.265003520406  3.9488274E-16
6134.898569614952  3.7484601E-16
6136.532135709498  3.6514222E-16
6138.165701804044  3.8626566E-16
6139.79926789859  4.0073645E-16
6141.432833993136  3.715386E-16
6143.066400087682  3.7106218E-16
6144.699966182228  4.0704044E-16
6146.333532276774  3.8775792E-16
6147.96709837132  3.9475862E-16
6149.600664465866  3.6259111E-16
6151.2342305604125  3.663505E-16
6152.8677966549585  3.8284754E-16
6154.501362749505  3.7688673E-16
6156.134928844051  3.9143E-16
6157.768494938597  4.017257E-16
6159.402061033143  4.0119551E-16
6161.035627127689  3.7923245E-16
6162.669193222235  3.9254445E-16
6164.302759316781  4.0669871E-16
6165.936325411327  3.6309957E-16
6167.569891505873  4.0871441E-16
6169.203457600419  4.0108307E-16
6170.837023694965  3.5766694E-16
6172.470589789511  3.9044585E-16
6174.104155884057  3.9969619E-16
6175.737721978603  3.8218886E-16
6177.371288073149  3.5446878E-16
6179.004854167695  3.7990198E-16
6180.638420262241  3.9667625E-16
6182.271986356787  3.7289178E-16
6183.905552451333  3.8064896E-16
6185.539118545879  3.6925578E-16
6187.172684640425  3.8855686E-16
6188.806250734971  3.6813322E-16
6190.439816829517  3.5934047E-16
6192.0733829240635  3.5742368E-16
6193.7069490186095  3.6058788E-16
6195.340515113156  3.5375722E-16
6196.974081207702  3.7946893E-16
6198.607647302248  3.8577433E-16
6200.241213396794  3.6780804E-16
6201.87477949134  3.4934532E-16
6203.508345585886  3.7101967E-16
6205.141911680432  3.6079726E-16
6206.775477774978  3.703012E-16
6208.409043869524  3.535758E-16
6210.04260996407  3.796677E-16
6211.676176058616  3.5684704E-16
6213.309742153162  3.512354E-16
6214.943308247708  3.6980704E-16
6216.576874342254  3.582705E-16
6218.2104404368  3.800982E-16
6219.844006531346  3.8007655E-16
6221.477572625892  3.9657844E-16
6223.111138720438  4.0576134E-16
6224.744704814984  3.605222E-16
6226.37827090953  3.6361115E-16
6228.011837004076  3.7121889E-16
6229.645403098622  3.5002223E-16
6231.278969193168  3.4107412E-16
6232.9125352877145  3.7097735E-16
6234.5461013822605  3.925201E-16
6236.179667476807  3.7764437E-16
6237.813233571353  3.4349018E-16
6239.446799665899  3.763401E-16
6241.080365760445  3.8819803E-16
6242.713931854991  3.7815842E-16
6244.347497949537  3.5915878E-16
6245.981064044083  3.405229E-16
6247.614630138629  3.6343786E-16
6249.248196233175  3.9565399E-16
6250.881762327721  3.6865283E-16
6252.515328422267  3.6500635E-16
6254.148894516813  3.730152E-16
6255.782460611359  3.6649962E-16
6257.416026705905  3.5972634E-16
6259.049592800451  3.4388984E-16
6260.683158894997  3.8446524E-16
6262.316724989543  3.5728435E-16
6263.950291084089  3.4875057E-16
6265.583857178635  3.771685E-16
6267.217423273181  3.7610912E-16
6268.850989367727  3.732762E-16
6270.484555462273  3.5619803E-16
6272.1181215568195  3.7444497E-16
6273.7516876513655  3.8918578E-16
6275.3852537459115  3.3696863E-16
6277.018819840458  3.25836E-16
6278.652385935004  3.8127253E-16
6280.28595202955  3.6655983E-16
6281.919518124096  3.5890917E-16
6283.553084218642  3.9655544E-16
6285.186650313188  3.7719537E-16
6286.820216407734  3.5934274E-16
6288.45378250228  3.982507E-16
6290.087348596826  3.7882053E-16
6291.720914691372  3.785058E-16
6293.354480785918  3.7650596E-16
6294.988046880464  3.8431322E-16
6296.62161297501  3.904848E-16
6298.255179069556  3.7189252E-16
6299.888745164102  3.8137015E-16
6301.522311258648  3.7247755E-16
6303.155877353194  4.2032356E-16
6304.78944344774  3.6788036E-16
6306.423009542286  4.1118656E-16
6308.056575636832  4.0363936E-16
6309.690141731378  3.8255833E-16
6311.323707825924  4.1389026E-16
6312.9572739204705  3.7690777E-16
6314.5908400150165  3.8724914E-16
6316.224406109563  3.8714525E-16
6317.857972204109  3.7533348E-16
6319.491538298655  3.8348961E-16
6321.125104393201  3.7814394E-16
6322.758670487747  3.825443E-16
6324.392236582293  3.3417821E-16
6326.025802676839  3.5057002E-16
6327.659368771385  3.5603796E-16
6329.292934865931  3.745326E-16
6330.926500960477  3.5489717E-16
6332.560067055023  4.0857484E-16
6334.193633149569  4.1181024E-16
6335.827199244115  3.8149292E-16
6337.460765338661  3.9293596E-16
6339.094331433207  3.7558968E-16
6340.727897527753  3.8425925E-16
6342.361463622299  3.9545922E-16
6343.995029716845  3.917865E-16
6345.628595811391  3.66253E-16
6347.262161905937  3.813885E-16
6348.895728000483  3.800556E-16
6350.529294095029  3.9602454E-16
6352.162860189575  3.7525569E-16
6353.7964262841215  3.7265053E-16
6355.4299923786675  3.8124267E-16
6357.063558473214  3.9076412E-16
6358.69712456776  3.7164555E-16
6360.330690662306  3.8962872E-16
6361.964256756852  4.015589E-16
6363.597822851398  3.8681988E-16
6365.231388945944  3.7445664E-16
6366.86495504049  3.7789774E-16
6368.498521135036  3.5024312E-16
6370.132087229582  3.7392823E-16
6371.765653324128  4.0643478E-16
6373.399219418674  4.0239917E-16
6375.03278551322  3.895383E-16
6376.666351607766  4.1529935E-16
6378.299917702312  3.8986565E-16
6379.933483796858  3.7494477E-16
6381.567049891404  3.7774655E-16
6383.20061598595  3.868774E-16
6384.834182080496  3.732358E-16
6386.467748175042  4.005653E-16
6388.101314269588  3.933047E-16
6389.734880364134  3.7988348E-16
6391.36844645868  3.718285E-16
6393.002012553226  3.6093233E-16
6394.6355786477725  3.9986427E-16
6396.2691447423185  3.8392462E-16
6397.902710836865  3.693471E-16
6399.536276931411  3.8139625E-16
6401.169843025957  3.4673992E-16
6402.803409120503  3.6175742E-16
6404.436975215049  3.748941E-16
6406.070541309595  3.4916093E-16
6407.704107404141  3.7786767E-16
6409.337673498687  3.5177808E-16
6410.971239593233  3.3977673E-16
6412.604805687779  3.4681491E-16
6414.238371782325  3.6467696E-16
6415.871937876871  3.665591E-16
6417.505503971417  3.7739235E-16
6419.139070065963  3.628394E-16
6420.772636160509  3.5009343E-16
6422.406202255055  3.5744425E-16
6424.039768349601  3.6332412E-16
6425.673334444147  3.8104584E-16
6427.306900538693  3.5829412E-16
6428.940466633239  3.7980587E-16
6430.574032727785  3.712884E-16
6432.207598822331  3.4037807E-16
6433.8411649168775  3.3665396E-16
6435.4747310114235  3.4518573E-16
6437.1082971059695  3.2461744E-16
6438.741863200516  3.7443684E-16
6440.375429295062  3.4400427E-16
6442.008995389608  3.2814393E-16
6443.642561484154  3.5340446E-16
6445.2761275787  3.540285E-16
6446.909693673246  3.2897801E-16
6448.543259767792  3.412241E-16
6450.176825862338  3.4961068E-16
6451.810391956884  3.545779E-16
6453.44395805143  3.2228743E-16
6455.077524145976  3.2996785E-16
6456.711090240522  3.728315E-16
6458.344656335068  3.5944545E-16
6459.978222429614  3.4924217E-16
6461.61178852416  3.5405847E-16
6463.245354618706  3.4849228E-16
6464.878920713252  3.5107803E-16
6466.512486807798  3.4410113E-16
6468.146052902344  3.6009782E-16
6469.77961899689  3.381196E-16
6471.413185091436  3.3436194E-16
6473.046751185982  3.5235575E-16
6474.6803172805285  3.4399046E-16
6476.3138833750745  3.621522E-16
6477.947449469621  3.680461E-16
6479.581015564167  3.4639608E-16
6481.214581658713  3.3846362E-16
6482.848147753259  3.5840653E-16
6484.481713847805  3.6664104E-16
6486.115279942351  3.6628188E-16
6487.748846036897  3.811393E-16
6489.382412131443  3.8100453E-16
6491.015978225989  4.029475E-16
6492.649544320535  3.867469E-16
6494.283110415081  3.571268E-16
6495.916676509627  3.6512986E-16
6497.550242604173  3.7775912E-16
6499.183808698719  3.7471528E-16
6500.817374793265  3.5292218E-16
6502.450940887811  3.6830308E-16
6504.084506982357  3.7997297E-16
6505.718073076903  3.8140062E-16
6507.351639171449  3.6258108E-16
6508.985205265995  3.8750402E-16
6510.618771360541  4.0453245E-16
6512.252337455087  3.8397142E-16
6513.885903549633  3.771371E-16
6515.5194696441795  3.6876342E-16
6517.1530357387255  3.798426E-16
6518.786601833272  3.8582234E-16
6520.420167927818  3.801251E-16
6522.053734022364  3.9820236E-16
6523.68730011691  3.7715622E-16
6525.320866211456  3.6424333E-16
6526.954432306002  3.7174436E-16
6528.587998400548  4.1066121E-16
6530.221564495094  3.881193E-16
6531.85513058964  3.839957E-16
6533.488696684186  3.9193673E-16
6535.122262778732  3.7941954E-16
6536.755828873278  3.8909957E-16
6538.389394967824  3.8475844E-16
6540.02296106237  3.787441E-16
6541.656527156916  3.9302305E-16
6543.290093251462  3.9766296E-16
6544.923659346008  4.4052508E-16
6546.557225440554  4.0239568E-16
6548.1907915351  3.7748733E-16
6549.824357629646  4.0950626E-16
6551.457923724192  3.7816464E-16
6553.091489818738  3.7863413E-16
6554.725055913284  4.2018176E-16
6556.3586220078305  4.0580626E-16
6557.9921881023765  4.1622543E-16
6559.625754196923  4.1228442E-16
6561.259320291469  3.9919392E-16
6562.892886386015  4.1329639E-16
6564.526452480561  4.334203E-16
6566.160018575107  4.388935E-16
6567.793584669653  4.0342297E-16
6569.427150764199  4.07099E-16
6571.060716858745  4.138852E-16
6572.694282953291  4.261803E-16
6574.327849047837  4.2897002E-16
6575.961415142383  4.192368E-16
6577.594981236929  4.3143615E-16
6579.228547331475  4.605829E-16
6580.862113426021  4.2145728E-16
6582.495679520567  4.3923868E-16
6584.129245615113  4.2490931E-16
6585.762811709659  4.4294913E-16
6587.396377804205  4.557963E-16
6589.029943898751  4.0437385E-16
6590.663509993297  3.975708E-16
6592.297076087843  4.370538E-16
6593.930642182389  4.5032004E-16
6595.5642082769355  4.135433E-16
6597.1977743714815  4.2118623E-16
6598.8313404660275  4.3697048E-16
6600.464906560574  4.318121E-16
6602.09847265512  4.4436513E-16
6603.732038749666  4.449669E-16
6605.365604844212  4.2611954E-16
6606.999170938758  4.4985724E-16
6608.632737033304  4.3351474E-16
6610.26630312785  4.363543E-16
6611.899869222396  4.441145E-16
6613.533435316942  4.4653105E-16
6615.167001411488  4.4472946E-16
6616.800567506034  4.523223E-16
6618.43413360058  4.7136716E-16
6620.067699695126  4.3738659E-16
6621.701265789672  4.4602235E-16
6623.334831884218  4.6151596E-16
6624.968397978764  4.6078645E-16
6626.60196407331  4.3616148E-16
6628.235530167856  4.2586884E-16
6629.869096262402  4.4511936E-16
6631.502662356948  4.4996386E-16
6633.136228451494  4.5504383E-16
6634.76979454604  4.5153076E-16
6636.4033606405865  4.489901E-16
6638.0369267351325  4.648751E-16
6639.670492829679  4.6932274E-16
6641.304058924225  4.6827364E-16
6642.937625018771  4.461328E-16
6644.571191113317  4.3122924E-16
6646.204757207863  4.4345137E-16
6647.838323302409  4.6978125E-16
6649.471889396955  4.2550997E-16
6651.105455491501  4.0774093E-16
6652.739021586047  4.473022E-16
6654.372587680593  4.503456E-16
6656.006153775139  4.5573184E-16
6657.639719869685  4.518034E-16
6659.273285964231  4.252731E-16
6660.906852058777  4.3641594E-16
6662.540418153323  4.196756E-16
6664.173984247869  4.4518876E-16
6665.807550342415  4.5444043E-16
6667.441116436961  4.431576E-16
6669.074682531507  4.3319764E-16
6670.708248626053  4.3591434E-16
6672.341814720599  4.447975E-16
6673.975380815145  4.4540645E-16
6675.608946909691  4.4239263E-16
6677.2425130042375  4.4311766E-16
6678.8760790987835  4.2538445E-16
6680.50964519333  4.2787832E-16
6682.143211287876  4.2284809E-16
6683.776777382422  4.3985412E-16
6685.410343476968  4.2474838E-16
6687.043909571514  4.3615368E-16
6688.67747566606  4.2291894E-16
6690.311041760606  4.141463E-16
6691.944607855152  4.0388498E-16
6693.578173949698  4.1122677E-16
6695.211740044244  4.2378006E-16
6696.84530613879  3.950005E-16
6698.478872233336  4.102445E-16
6700.112438327882  4.1487181E-16
6701.746004422428  3.8841678E-16
6703.379570516974  4.0235764E-16
6705.01313661152  4.1657237E-16
6706.646702706066  4.2686808E-16
6708.280268800612  4.2858364E-16
6709.913834895158  4.0995646E-16
6711.547400989704  4.0230915E-16
6713.18096708425  4.0392434E-16
6714.814533178796  4.1226245E-16
6716.448099273342  4.2334228E-16
6718.0816653678885  4.236138E-16
6719.7152314624345  4.1803723E-16
6721.348797556981  3.8900428E-16
6722.982363651527  3.984764E-16
6724.615929746073  4.0945808E-16
6726.249495840619  4.2184552E-16
6727.883061935165  4.1533975E-16
6729.516628029711  4.0764686E-16
6731.150194124257  4.255815E-16
6732.783760218803  4.1816206E-16
6734.417326313349  4.1147008E-16
6736.050892407895  4.1719843E-16
6737.684458502441  4.148679E-16
6739.318024596987  3.7697188E-16
6740.951590691533  3.9419008E-16
6742.585156786079  4.0840633E-16
6744.218722880625  4.1826026E-16
6745.852288975171  4.567981E-16
6747.485855069717  4.5661333E-16
6749.119421164263  4.470429E-16
6750.752987258809  4.1264166E-16
6752.386553353355  4.073578E-16
6754.020119447901  4.103383E-16
6755.653685542447  3.7936597E-16
6757.2872516369935  4.0931618E-16
6758.9208177315395  5.531697E-16
6760.5543838260855  7.1202135E-16
6762.187949920632  7.731354E-16
6763.821516015178  7.4250114E-16
6765.455082109724  5.932444E-16
6767.08864820427  4.102914E-16
6768.722214298816  3.8466564E-16
6770.355780393362  3.402526E-16
6771.989346487908  3.618146E-16
6773.622912582454  3.838152E-16
6775.256478677  3.6908608E-16
6776.890044771546  3.693685E-16
6778.523610866092  3.876441E-16
6780.157176960638  4.2439892E-16
6781.790743055184  5.035054E-16
6783.42430914973  5.3145436E-16
6785.057875244276  5.3268986E-16
6786.691441338822  4.7742525E-16
6788.325007433368  4.519928E-16
6789.958573527914  3.856712E-16
6791.59213962246  3.6432488E-16
6793.225705717006  3.5346804E-16
6794.859271811552  3.5398253E-16
6796.492837906098  3.4995209E-16
6798.1264040006445  3.5091138E-16
6799.7599700951905  3.4770028E-16
6801.393536189737  3.5397136E-16
6803.027102284283  3.529698E-16
6804.660668378829  3.4961007E-16
6806.294234473375  3.4638057E-16
6807.927800567921  3.5221568E-16
6809.561366662467  3.3511524E-16
6811.194932757013  3.575974E-16
6812.828498851559  3.527659E-16
6814.462064946105  3.4275037E-16
6816.095631040651  3.2414927E-16
6817.729197135197  3.5654317E-16
6819.362763229743  3.550804E-16
6820.996329324289  3.51552E-16
6822.629895418835  3.6029547E-16
6824.263461513381  3.4208606E-16
6825.897027607927  3.6190113E-16
6827.530593702473  3.6471388E-16
6829.164159797019  3.2827945E-16
6830.797725891565  3.7835657E-16
6832.431291986111  3.553932E-16
6834.064858080657  3.4454193E-16
6835.698424175203  3.6160506E-16
6837.331990269749  3.3030055E-16
6838.9655563642955  3.415866E-16
6840.5991224588415  3.722904E-16
6842.232688553388  3.4638587E-16
6843.866254647934  3.7504496E-16
6845.49982074248  3.4149277E-16
6847.133386837026  3.1280577E-16
6848.766952931572  3.2809774E-16
6850.400519026118  3.2768502E-16
6852.034085120664  3.3275178E-16
6853.66765121521  3.3601673E-16
6855.301217309756  3.351795E-16
6856.934783404302  3.4244653E-16
6858.568349498848  3.3189266E-16
6860.201915593394  3.3281529E-16
6861.83548168794  3.1846205E-16
6863.469047782486  3.0859983E-16
6865.102613877032  2.9401313E-16
6866.736179971578  2.7761698E-16
6868.369746066124  2.5808763E-16
6870.00331216067  2.315488E-16
6871.636878255216  1.9147178E-16
6873.270444349762  2.0989393E-16
6874.904010444308  2.400414E-16
6876.537576538854  2.606984E-16
6878.1711426334  2.8557846E-16
6879.8047087279465  2.9730917E-16
6881.4382748224925  3.0741936E-16
6883.071840917039  2.9810838E-16
6884.705407011585  2.6795567E-16
6886.338973106131  2.6620443E-16
6887.972539200677  2.6147412E-16
6889.606105295223  2.5871462E-16
6891.239671389769  2.698417E-16
6892.873237484315  2.5772264E-16
6894.506803578861  2.723222E-16
6896.140369673407  2.8887392E-16
6897.773935767953  2.7018855E-16
6899.407501862499  2.6945982E-16
6901.041067957045  3.131639E-16
6902.674634051591  2.9273009E-16
6904.308200146137  2.731975E-16
6905.941766240683  2.7579946E-16
6907.575332335229  2.8230668E-16
6909.208898429775  2.9362905E-16
6910.842464524321  3.1047506E-16
6912.476030618867  3.1312375E-16
6914.109596713413  3.2007504E-16
6915.743162807959  3.111308E-16
6917.376728902505  3.238235E-16
6919.0102949970515  3.3110333E-16
6920.6438610915975  3.7049668E-16
6922.2774271861435  3.4999576E-16
6923.91099328069  3.375552E-16
6925.544559375236  3.087836E-16
6927.178125469782  2.7606053E-16
6928.811691564328  2.8768116E-16
6930.445257658874  3.0409467E-16
6932.07882375342  3.0279027E-16
6933.712389847966  3.343146E-16
6935.345955942512  3.2264022E-16
6936.979522037058  3.2443967E-16
6938.613088131604  3.0169492E-16
6940.24665422615  2.6232023E-16
6941.880220320696  2.647988E-16
6943.513786415242  2.833109E-16
6945.147352509788  2.8501613E-16
6946.780918604334  2.8988744E-16
6948.41448469888  2.924146E-16
6950.048050793426  2.7803528E-16
6951.681616887972  3.175143E-16
6953.315182982518  2.770061E-16
6954.948749077064  3.004986E-16
6956.58231517161  3.0213843E-16
6958.215881266156  2.7521514E-16
6959.8494473607025  2.9757975E-16
6961.4830134552485  3.0158576E-16
6963.116579549795  3.1189828E-16
6964.750145644341  2.837359E-16
6966.383711738887  2.94515E-16
6968.017277833433  2.829978E-16
6969.650843927979  2.875928E-16
6971.284410022525  3.0328322E-16
6972.917976117071  3.0403393E-16
6974.551542211617  2.641267E-16
6976.185108306163  2.8453608E-16
6977.818674400709  2.8980642E-16
6979.452240495255  2.9214495E-16
6981.085806589801  3.0591365E-16
6982.719372684347  2.8175116E-16
6984.352938778893  2.7857789E-16
6985.986504873439  2.901989E-16
6987.620070967985  2.8218919E-16
6989.253637062531  2.8864432E-16
6990.887203157077  2.913048E-16
6992.520769251623  2.7430918E-16
6994.154335346169  2.8428612E-16
6995.787901440715  2.6619268E-16
6997.421467535261  2.7397995E-16
6999.055033629807  3.2591565E-16
7000.6885997243535  2.9182225E-16
7002.3221658188995  2.6866977E-16
7003.955731913446  2.9691125E-16
7005.589298007992  2.8667158E-16
7007.222864102538  3.0015412E-16
7008.856430197084  3.082933E-16
7010.48999629163  2.944709E-16
7012.123562386176  2.913813E-16
7013.757128480722  2.965844E-16
7015.390694575268  2.6840923E-16
7017.024260669814  2.9393833E-16
7018.65782676436  2.722089E-16
7020.291392858906  2.8360045E-16
7021.924958953452  2.812335E-16
7023.558525047998  2.7693475E-16
7025.192091142544  2.782365E-16
7026.82565723709  2.6412367E-16
7028.459223331636  2.68906E-16
7030.092789426182  2.722476E-16
7031.726355520728  2.8973154E-16
7033.359921615274  2.9607648E-16
7034.99348770982  2.974665E-16
7036.627053804366  2.6996152E-16
7038.260619898912  2.6658956E-16
7039.894185993458  2.8460807E-16
7041.5277520880045  2.7048774E-16
7043.1613181825505  2.5907808E-16
7044.794884277097  2.8642898E-16
7046.428450371643  2.9589532E-16
7048.062016466189  2.7300197E-16
7049.695582560735  2.8423228E-16
7051.329148655281  2.7890765E-16
7052.962714749827  2.800358E-16
7054.596280844373  2.8438927E-16
7056.229846938919  2.9871165E-16
7057.863413033465  3.0585746E-16
7059.496979128011  2.5829534E-16
7061.130545222557  2.624754E-16
7062.764111317103  2.784049E-16
7064.397677411649  2.789102E-16
7066.031243506195  2.684294E-16
7067.664809600741  2.4661698E-16
7069.298375695287  2.40439E-16
7070.931941789833  2.489098E-16
7072.565507884379  2.561387E-16
7074.199073978925  2.4691982E-16
7075.832640073471  2.500759E-16
7077.466206168017  2.8347297E-16
7079.099772262563  3.1130136E-16
7080.7333383571095  2.8888016E-16
7082.3669044516555  2.9416785E-16
7084.0004705462015  2.7802266E-16
7085.634036640748  2.6868385E-16
7087.267602735294  2.6528505E-16
7088.90116882984  2.7640173E-16
7090.534734924386  2.503251E-16
7092.168301018932  2.5917398E-16
7093.801867113478  2.5975578E-16
7095.435433208024  2.5153586E-16
7097.06899930257  2.5642533E-16
7098.702565397116  2.7982729E-16
7100.336131491662  2.795144E-16
7101.969697586208  2.5927385E-16
7103.603263680754  2.5345338E-16
7105.2368297753  2.7714174E-16
7106.870395869846  2.567569E-16
7108.503961964392  2.5545931E-16
7110.137528058938  2.7488916E-16
7111.771094153484  2.8804086E-16
7113.40466024803  2.747795E-16
7115.038226342576  2.6131832E-16
7116.671792437122  2.5338043E-16
7118.305358531668  2.641782E-16
7119.938924626214  2.8004797E-16
7121.5724907207605  2.6258387E-16
7123.2060568153065  2.4897043E-16
7124.839622909853  2.6875463E-16
7126.473189004399  2.896026E-16
7128.106755098945  2.5991172E-16
7129.740321193491  2.5629584E-16
7131.373887288037  2.6243704E-16
7133.007453382583  2.7526766E-16
7134.641019477129  2.8240317E-16
7136.274585571675  2.920093E-16
7137.908151666221  2.8538586E-16
7139.541717760767  2.8024882E-16
7141.175283855313  2.677218E-16
7142.808849949859  2.5475863E-16
7144.442416044405  2.68043E-16
7146.075982138951  2.6341976E-16
7147.709548233497  2.7376393E-16
7149.343114328043  2.739716E-16
7150.976680422589  2.812337E-16
7152.610246517135  2.5452247E-16
7154.243812611681  2.6780402E-16
7155.877378706227  2.6275335E-16
7157.510944800773  2.8129525E-16
7159.144510895319  2.887067E-16
7160.778076989865  2.7642613E-16
7162.4116430844115  2.6969593E-16
7164.0452091789575  2.6425032E-16
7165.678775273504  2.6614148E-16
7167.31234136805  2.6038195E-16
7168.945907462596  2.5897503E-16
7170.579473557142  2.7099477E-16
7172.213039651688  2.5691298E-16
7173.846605746234  2.5093023E-16
7175.48017184078  2.6168426E-16
7177.113737935326  2.7211452E-16
7178.747304029872  2.403945E-16
7180.380870124418  2.6201215E-16
7182.014436218964  2.677392E-16
7183.64800231351  2.395022E-16
7185.281568408056  2.393614E-16
7186.915134502602  2.4004424E-16
7188.548700597148  2.685548E-16
7190.182266691694  2.736421E-16
7191.81583278624  2.5334144E-16
7193.449398880786  2.5953802E-16
7195.082964975332  2.709396E-16
7196.716531069878  2.4726025E-16
7198.350097164424  2.5215925E-16
7199.98366325897  2.690341E-16
7201.617229353516  2.6049125E-16
7203.2507954480625  2.5109341E-16
7204.8843615426085  2.7672122E-16
7206.517927637155  2.5908242E-16
7208.151493731701  2.672601E-16
7209.785059826247  2.6381664E-16
7211.418625920793  2.614036E-16
7213.052192015339  2.8905227E-16
7214.685758109885  2.9893656E-16
7216.319324204431  2.9190074E-16
7217.952890298977  3.088498E-16
7219.586456393523  2.9775625E-16
7221.220022488069  3.01525E-16
7222.853588582615  2.760964E-16
7224.487154677161  2.7092145E-16
7226.120720771707  2.9169215E-16
7227.754286866253  3.0162137E-16
7229.387852960799  2.864487E-16
7231.021419055345  2.7666582E-16
7232.654985149891  2.5894565E-16
7234.288551244437  2.6741976E-16
7235.922117338983  2.5770527E-16
7237.555683433529  3.0229214E-16
7239.189249528075  3.1447922E-16
7240.822815622621  2.882097E-16
7242.4563817171675  2.750039E-16
7244.0899478117135  2.8256977E-16
7245.7235139062595  2.9451306E-16
7247.357080000806  2.8434462E-16
7248.990646095352  2.766052E-16
7250.624212189898  2.5272472E-16
7252.257778284444  2.7324486E-16
7253.89134437899  2.7478474E-16
7255.524910473536  2.719588E-16
7257.158476568082  3.0269381E-16
7258.792042662628  2.8596433E-16
7260.425608757174  2.6889971E-16
7262.05917485172  2.7415968E-16
7263.692740946266  2.913511E-16
7265.326307040812  2.770173E-16
7266.959873135358  2.6804254E-16
7268.593439229904  2.676259E-16
7270.22700532445  2.6714583E-16
7271.860571418996  2.843089E-16
7273.494137513542  2.6560486E-16
7275.127703608088  2.5311637E-16
7276.761269702634  2.662943E-16
7278.39483579718  2.664699E-16
7280.028401891726  2.8966086E-16
7281.661967986272  2.8708E-16
7283.2955340808185  2.6564668E-16
7284.9291001753645  2.9101183E-16
7286.562666269911  2.6673113E-16
7288.196232364457  2.3929446E-16
7289.829798459003  2.540905E-16
7291.463364553549  2.6300487E-16
7293.096930648095  2.785187E-16
7294.730496742641  3.2101898E-16
7296.364062837187  2.806157E-16
7297.997628931733  2.826627E-16
7299.631195026279  2.6685712E-16
7301.264761120825  2.5417235E-16
7302.898327215371  2.5569127E-16
7304.531893309917  2.7884314E-16
7306.165459404463  2.650995E-16
7307.799025499009  2.7311084E-16
7309.432591593555  2.71536E-16
7311.066157688101  2.5478992E-16
7312.699723782647  2.7607104E-16
7314.333289877193  2.5799949E-16
7315.966855971739  2.711736E-16
7317.600422066285  2.9175311E-16
7319.233988160831  2.7497178E-16
7320.867554255377  2.5543208E-16
7322.501120349923  2.6557966E-16
7324.1346864444695  3.0227342E-16
7325.7682525390155  2.8867028E-16
7327.401818633562  2.6137436E-16
7329.035384728108  2.874179E-16
7330.668950822654  2.9237057E-16
7332.3025169172  2.6865598E-16
7333.936083011746  2.6791342E-16
7335.569649106292  2.7117307E-16
7337.203215200838  2.9684066E-16
7338.836781295384  2.8875922E-16
7340.47034738993  2.9712272E-16
7342.103913484476  2.8281845E-16
7343.737479579022  2.91859E-16
7345.371045673568  2.5796624E-16
7347.004611768114  2.7216122E-16
7348.63817786266  2.6520887E-16
7350.271743957206  2.8704372E-16
7351.905310051752  2.936228E-16
7353.538876146298  2.8795536E-16
7355.172442240844  2.9333865E-16
7356.80600833539  2.9199015E-16
7358.439574429936  2.821806E-16
7360.073140524482  2.561116E-16
7361.706706619028  2.6551992E-16
7363.340272713574  2.941792E-16
7364.9738388081205  3.036957E-16
7366.6074049026665  2.9963822E-16
7368.240970997213  2.8014617E-16
7369.874537091759  3.0007725E-16
7371.508103186305  3.0260755E-16
7373.141669280851  3.046218E-16
7374.775235375397  3.00308E-16
7376.408801469943  2.9584976E-16
7378.042367564489  3.0543555E-16
7379.675933659035  2.9234064E-16
7381.309499753581  3.0490494E-16
7382.943065848127  3.031695E-16
7384.576631942673  2.9459184E-16
7386.210198037219  2.9816979E-16
7387.843764131765  3.416406E-16
7389.477330226311  3.4052408E-16
7391.110896320857  3.278032E-16
7392.744462415403  3.1648875E-16
7394.378028509949  3.2200405E-16
7396.011594604495  3.3128936E-16
7397.645160699041  3.182564E-16
7399.278726793587  3.2329673E-16
7400.912292888133  3.1925495E-16
7402.545858982679  3.3552116E-16
7404.1794250772255  3.2027017E-16
7405.8129911717715  3.0061247E-16
7407.4465572663175  3.0895971E-16
7409.080123360864  3.2704869E-16
7410.71368945541  3.3484404E-16
7412.347255549956  2.8942618E-16
7413.980821644502  3.0942913E-16
7415.614387739048  3.3663474E-16
7417.247953833594  3.5007835E-16
7418.88151992814  3.3735911E-16
7420.515086022686  3.3082913E-16
7422.148652117232  3.4075905E-16
7423.782218211778  3.1931104E-16
7425.415784306324  3.299548E-16
7427.04935040087  3.297623E-16
7428.682916495416  3.20687E-16
7430.316482589962  3.3907107E-16
7431.950048684508  3.3799547E-16
7433.583614779054  3.4402352E-16
7435.2171808736  3.4548552E-16
7436.850746968146  3.421213E-16
7438.484313062692  3.621269E-16
7440.117879157238  3.540771E-16
7441.751445251784  3.4060754E-16
7443.38501134633  3.5677989E-16
7445.0185774408765  3.4554294E-16
7446.6521435354225  3.1992072E-16
7448.285709629969  3.4307992E-16
7449.919275724515  3.4553777E-16
7451.552841819061  3.3491257E-16
7453.186407913607  3.4751848E-16
7454.819974008153  3.4479527E-16
7456.453540102699  3.3135317E-16
7458.087106197245  3.5030667E-16
7459.720672291791  3.3280547E-16
7461.354238386337  3.3052771E-16
7462.987804480883  3.429286E-16
7464.621370575429  3.4260196E-16
7466.254936669975  3.488653E-16
7467.888502764521  3.3159932E-16
7469.522068859067  3.554363E-16
7471.155634953613  3.658443E-16
7472.789201048159  3.6458453E-16
7474.422767142705  3.6873827E-16
7476.056333237251  3.8566035E-16
7477.689899331797  3.5782528E-16
7479.323465426343  3.4487764E-16
7480.957031520889  3.4697521E-16
7482.590597615435  3.8399945E-16
7484.224163709981  3.6408414E-16
7485.8577298045275  3.7085633E-16
7487.4912958990735  3.4524007E-16
7489.12486199362  3.559404E-16
7490.758428088166  3.5583722E-16
7492.391994182712  3.7626238E-16
7494.025560277258  3.5612357E-16
7495.659126371804  3.2711483E-16
7497.29269246635  3.3402908E-16
7498.926258560896  3.3899519E-16
7500.559824655442  3.7342538E-16
7502.193390749988  3.640539E-16
7503.826956844534  3.5493555E-16
7505.46052293908  3.6140937E-16
7507.094089033626  3.386563E-16
7508.727655128172  3.5045472E-16
7510.361221222718  3.721939E-16
7511.994787317264  3.6328333E-16
7513.62835341181  3.4857936E-16
7515.261919506356  3.6828143E-16
7516.895485600902  3.5035398E-16
7518.529051695448  3.5306435E-16
7520.162617789994  3.790115E-16
7521.79618388454  3.6181624E-16
7523.429749979086  3.752544E-16
7525.063316073632  3.6272145E-16
7526.6968821681785  3.6452156E-16
7528.3304482627245  3.7670557E-16
7529.964014357271  3.7181345E-16
7531.597580451817  3.5856824E-16
7533.231146546363  3.5434033E-16
7534.864712640909  3.7258123E-16
7536.498278735455  3.412851E-16
7538.131844830001  3.6086311E-16
7539.765410924547  3.7526064E-16
7541.398977019093  3.4239565E-16
7543.032543113639  3.6380605E-16
7544.666109208185  3.7159957E-16
7546.299675302731  3.7787384E-16
7547.933241397277  3.8443E-16
7549.566807491823  3.6466775E-16
7551.200373586369  3.6331215E-16
7552.833939680915  3.9141342E-16
7554.467505775461  3.6234394E-16
7556.101071870007  3.5300577E-16
7557.734637964553  3.510671E-16
7559.368204059099  3.6739316E-16
7561.001770153645  3.7977927E-16
7562.635336248191  3.6608033E-16
7564.268902342737  3.7317363E-16
7565.9024684372835  3.730287E-16
7567.5360345318295  3.7853953E-16
7569.1696006263755  3.7915032E-16
7570.803166720922  3.7725368E-16
7572.436732815468  3.8472152E-16
7574.070298910014  3.9704423E-16
7575.70386500456  3.794586E-16
7577.337431099106  3.5735783E-16
7578.970997193652  3.629146E-16
7580.604563288198  3.618704E-16
7582.238129382744  3.6762755E-16
7583.87169547729  3.755243E-16
7585.505261571836  3.663216E-16
7587.138827666382  3.4869257E-16
7588.772393760928  3.8858748E-16
7590.405959855474  3.6720353E-16
7592.03952595002  3.050501E-16
7593.673092044566  2.517236E-16
7595.306658139112  2.3009388E-16
7596.940224233658  1.663839E-16
7598.573790328204  1.5420167E-16
7600.20735642275  1.2850796E-16
7601.840922517296  1.2230589E-16
7603.474488611842  8.337694E-17
7605.108054706388  8.4664516E-17
7606.7416208009345  8.496682E-17
7608.3751868954805  8.274531E-17
7610.008752990027  1.216151E-16
7611.642319084573  1.0650526E-16
7613.275885179119  1.3491784E-16
7614.909451273665  1.8404636E-16
7616.543017368211  2.3534297E-16
7618.176583462757  2.4286896E-16
7619.810149557303  2.5814833E-16
7621.443715651849  2.360823E-16
7623.077281746395  2.0944919E-16
7624.710847840941  1.7491236E-16
7626.344413935487  1.8302798E-16
7627.977980030033  1.8135046E-16
7629.611546124579  1.6869646E-16
7631.245112219125  1.7780726E-16
7632.878678313671  1.5947447E-16
7634.512244408217  1.5802981E-16
7636.145810502763  1.8385522E-16
7637.779376597309  1.9371781E-16
7639.412942691855  1.7914064E-16
7641.046508786401  2.0348071E-16
7642.680074880947  2.054317E-16
7644.313640975493  1.9841217E-16
7645.947207070039  2.270523E-16
7647.5807731645855  2.1880183E-16
7649.2143392591315  2.3964613E-16
7650.847905353678  2.5871414E-16
7652.481471448224  2.5281856E-16
7654.11503754277  2.3867414E-16
7655.748603637316  2.568574E-16
7657.382169731862  2.7505526E-16
7659.015735826408  2.9578451E-16
7660.649301920954  2.826437E-16
7662.2828680155  2.835497E-16
7663.916434110046  2.770014E-16
7665.550000204592  2.768633E-16
7667.183566299138  2.7655515E-16
7668.817132393684  2.8399697E-16
7670.45069848823  2.761057E-16
7672.084264582776  2.726587E-16
7673.717830677322  2.8007645E-16
7675.351396771868  3.1283425E-16
7676.984962866414  3.1659754E-16
7678.61852896096  2.9970744E-16
7680.252095055506  2.9949838E-16
7681.885661150052  2.9449716E-16
7683.519227244598  3.1897792E-16
7685.152793339144  3.0156152E-16
7686.78635943369  2.841692E-16
7688.4199255282365  2.7746208E-16
7690.0534916227825  2.887479E-16
7691.687057717329  3.1407526E-16
7693.320623811875  3.2090815E-16
7694.954189906421  3.1159412E-16
7696.587756000967  2.9273448E-16
7698.221322095513  3.1663177E-16
7699.854888190059  2.9873563E-16
7701.488454284605  2.9210646E-16
7703.122020379151  3.0959703E-16
7704.755586473697  3.100404E-16
7706.389152568243  3.087631E-16
7708.022718662789  3.2534816E-16
7709.656284757335  3.326305E-16
7711.289850851881  2.9687684E-16
7712.923416946427  3.3903695E-16
7714.556983040973  3.306647E-16
7716.190549135519  3.2621396E-16
7717.824115230065  3.5620724E-16
7719.457681324611  3.1193166E-16
7721.091247419157  3.1361848E-16
7722.724813513703  3.1547004E-16
7724.358379608249  3.1028553E-16
7725.991945702795  2.9147574E-16
7727.6255117973415  2.8502283E-16
7729.2590778918875  2.712294E-16
7730.8926439864335  2.981626E-16
7732.52621008098  3.1391806E-16
7734.159776175526  2.8583804E-16
7735.793342270072  3.2057142E-16
7737.426908364618  3.0539042E-16
7739.060474459164  2.8102597E-16
7740.69404055371  2.9520655E-16
7742.327606648256  3.006073E-16
7743.961172742802  3.0734463E-16
7745.594738837348  2.9225985E-16
7747.228304931894  3.0411617E-16
7748.86187102644  3.176679E-16
7750.495437120986  3.1677497E-16
7752.129003215532  3.1357784E-16
7753.762569310078  2.9844367E-16
7755.396135404624  2.8352686E-16
7757.02970149917  2.780053E-16
7758.663267593716  2.7891786E-16
7760.296833688262  2.9709794E-16
7761.930399782808  2.7608727E-16
7763.563965877354  2.758502E-16
7765.1975319719  2.9915068E-16
7766.831098066446  2.718103E-16
7768.4646641609925  2.8285516E-16
7770.0982302555385  2.5229324E-16
7771.731796350085  2.8498646E-16
7773.365362444631  3.1220353E-16
7774.998928539177  2.983705E-16
7776.632494633723  2.5923647E-16
7778.266060728269  2.794757E-16
7779.899626822815  2.5508985E-16
7781.533192917361  2.6256187E-16
7783.166759011907  2.6892182E-16
7784.800325106453  2.5173523E-16
7786.433891200999  2.8205448E-16
7788.067457295545  2.4373852E-16
7789.701023390091  2.7610246E-16
7791.334589484637  2.8533382E-16
7792.968155579183  2.6124222E-16
7794.601721673729  2.7949602E-16
7796.235287768275  2.660978E-16
7797.868853862821  2.7165617E-16
7799.502419957367  2.8151415E-16
7801.135986051913  2.749977E-16
7802.769552146459  2.6687552E-16
7804.403118241005  2.5498852E-16
7806.036684335551  2.6339988E-16
7807.670250430097  2.634495E-16
7809.3038165246435  2.8370537E-16
7810.9373826191895  2.8439838E-16
7812.570948713736  2.7529868E-16
7814.204514808282  2.6765823E-16
7815.838080902828  2.5323196E-16
7817.471646997374  2.6112734E-16
7819.10521309192  2.671754E-16
7820.738779186466  2.6009044E-16
7822.372345281012  2.5914444E-16
7824.005911375558  2.4677712E-16
7825.639477470104  2.518315E-16
7827.27304356465  2.5078517E-16
7828.906609659196  2.5753224E-16
7830.540175753742  2.3308118E-16
7832.173741848288  2.3231152E-16
7833.807307942834  2.4237117E-16
7835.44087403738  2.523587E-16
7837.074440131926  2.4140616E-16
7838.708006226472  2.5503357E-16
7840.341572321018  2.8566882E-16
7841.975138415564  2.6337907E-16
7843.60870451011  2.6408836E-16
7845.242270604656  2.3162513E-16
7846.875836699202  2.3736026E-16
7848.509402793748  2.7347475E-16
7850.1429688882945  2.9142425E-16
7851.7765349828405  2.9970776E-16
7853.410101077387  3.1129223E-16
7855.043667171933  2.5801868E-16
7856.677233266479  2.4290676E-16
7858.310799361025  2.7578061E-16
7859.944365455571  2.5802672E-16
7861.577931550117  2.3913363E-16
7863.211497644663  2.4505073E-16
7864.845063739209  2.0752221E-16
7866.478629833755  2.2562567E-16
7868.112195928301  2.4364042E-16
7869.745762022847  2.3910017E-16
7871.379328117393  2.3270068E-16
7873.012894211939  2.5514154E-16
7874.646460306485  2.3098324E-16
7876.280026401031  2.3431226E-16
7877.913592495577  2.2633623E-16
7879.547158590123  2.7149497E-16
7881.180724684669  2.7563315E-16
7882.814290779215  2.586796E-16
7884.447856873761  2.5629184E-16
7886.081422968307  2.3561913E-16
7887.714989062853  2.358742E-16
7889.3485551573995  2.283582E-16
7890.9821212519455  2.35009E-16
7892.6156873464915  2.9169385E-16
7894.249253441038  2.6435697E-16
7895.882819535584  2.3493494E-16
7897.51638563013  2.5475196E-16
7899.149951724676  2.650714E-16
7900.783517819222  2.5611142E-16
7902.417083913768  2.4135346E-16
7904.050650008314  2.3298642E-16
7905.68421610286  2.7114096E-16
7907.317782197406  2.6737686E-16
7908.951348291952  2.767058E-16
7910.584914386498  2.4955136E-16
7912.218480481044  2.5961687E-16
7913.85204657559  2.618592E-16
7915.485612670136  2.5405724E-16
7917.119178764682  2.7729085E-16
7918.752744859228  2.901991E-16
7920.386310953774  2.740435E-16
7922.01987704832  2.472091E-16
7923.653443142866  2.8133495E-16
7925.287009237412  2.560589E-16
7926.920575331958  2.500249E-16
7928.554141426504  2.6865995E-16
7930.1877075210505  2.9441335E-16
7931.8212736155965  2.638835E-16
7933.454839710143  2.547725E-16
7935.088405804689  2.691296E-16
7936.721971899235  2.566702E-16
7938.355537993781  2.5868598E-16
7939.989104088327  2.7711294E-16
7941.622670182873  2.6066513E-16
7943.256236277419  2.627832E-16
7944.889802371965  2.6781848E-16
7946.523368466511  2.8316568E-16
7948.156934561057  2.7237745E-16
7949.790500655603  2.6288695E-16
7951.424066750149  2.7141318E-16
7953.057632844695  2.8351844E-16
7954.691198939241  2.7974346E-16
7956.324765033787  2.8851935E-16
7957.958331128333  2.8806564E-16
7959.591897222879  2.9522023E-16
7961.225463317425  3.361257E-16
7962.859029411971  3.1538496E-16
7964.492595506517  3.0940766E-16
7966.126161601063  3.336797E-16
7967.759727695609  3.209819E-16
7969.393293790155  2.867672E-16
7971.0268598847015  3.0142877E-16
7972.6604259792475  3.1965126E-16
7974.293992073794  3.3577114E-16
7975.92755816834  3.083871E-16
7977.561124262886  3.427558E-16
7979.194690357432  3.479328E-16
7980.828256451978  3.4167795E-16
7982.461822546524  3.2231028E-16
7984.09538864107  2.732032E-16
7985.728954735616  3.1181816E-16
7987.362520830162  3.1174706E-16
7988.996086924708  3.2101485E-16
7990.629653019254  3.1980692E-16
7992.2632191138  3.192484E-16
7993.896785208346  3.288904E-16
7995.530351302892  3.3876818E-16
7997.163917397438  3.2733294E-16
7998.797483491984  3.3648704E-16
8000.43104958653  3.1871936E-16
8002.064615681076  2.856564E-16
8003.698181775622  3.100072E-16
8005.331747870168  3.1054337E-16
8006.965313964714  3.0504565E-16
8008.59888005926  3.1970263E-16
8010.232446153806  3.0436025E-16
8011.8660122483525  3.270385E-16
8013.4995783428985  3.0959809E-16
8015.133144437445  3.1107433E-16
8016.766710531991  3.164083E-16
8018.400276626537  3.327215E-16
8020.033842721083  3.0885484E-16
8021.667408815629  3.0882692E-16
8023.300974910175  3.3340278E-16
8024.934541004721  3.149646E-16
8026.568107099267  3.5374258E-16
8028.201673193813  3.3277463E-16
8029.835239288359  3.0975214E-16
8031.468805382905  3.1421185E-16
8033.102371477451  3.2964423E-16
8034.735937571997  3.430009E-16
8036.369503666543  3.2127404E-16
8038.003069761089  3.2154363E-16
8039.636635855635  3.2704043E-16
8041.270201950181  3.4368298E-16
8042.903768044727  3.352149E-16
8044.537334139273  3.3850324E-16
8046.170900233819  3.3513258E-16
8047.804466328365  3.320475E-16
8049.438032422911  3.0176883E-16
8051.0715985174575  3.2106387E-16
8052.7051646120035  3.327945E-16
8054.3387307065495  3.191014E-16
8055.972296801096  3.392403E-16
8057.605862895642  3.459167E-16
8059.239428990188  3.5297586E-16
8060.872995084734  3.3937058E-16
8062.50656117928  3.4530042E-16
8064.140127273826  3.408967E-16
8065.773693368372  3.320046E-16
8067.407259462918  3.1390144E-16
8069.040825557464  3.0296484E-16
8070.67439165201  3.1194315E-16
8072.307957746556  3.426226E-16
8073.941523841102  3.070232E-16
8075.575089935648  2.9745124E-16
8077.208656030194  3.2098674E-16
8078.84222212474  3.1062644E-16
8080.475788219286  3.1890454E-16
8082.109354313832  3.0618947E-16
8083.742920408378  3.3717854E-16
8085.376486502924  3.4750318E-16
8087.01005259747  3.1802895E-16
8088.643618692016  2.9061425E-16
8090.277184786562  2.9840296E-16
8091.9107508811085  3.1016417E-16
8093.5443169756545  3.0621506E-16
8095.177883070201  3.061558E-16
8096.811449164747  3.2180476E-16
8098.445015259293  3.135523E-16
8100.078581353839  2.995862E-16
8101.712147448385  2.8966242E-16
8103.345713542931  3.2217303E-16
8104.979279637477  3.158556E-16
8106.612845732023  3.110131E-16
8108.246411826569  3.067021E-16
8109.879977921115  3.2525215E-16
8111.513544015661  3.4458097E-16
8113.147110110207  3.3150826E-16
8114.780676204753  3.098683E-16
8116.414242299299  3.1500337E-16
8118.047808393845  3.1386348E-16
8119.681374488391  3.106903E-16
8121.314940582937  3.260336E-16
8122.948506677483  3.0713907E-16
8124.582072772029  2.9857774E-16
8126.215638866575  3.199241E-16
8127.849204961121  3.1342286E-16
8129.482771055667  3.0996586E-16
8131.116337150213  3.0532666E-16
8132.7499032447595  2.9478854E-16
8134.3834693393055  2.7637846E-16
8136.017035433852  2.834082E-16
8137.650601528398  2.784794E-16
8139.284167622944  2.860211E-16
8140.91773371749  2.8581277E-16
8142.551299812036  2.7908478E-16
8144.184865906582  3.02572E-16
8145.818432001128  2.962859E-16
8147.451998095674  2.7521162E-16
8149.08556419022  2.8469725E-16
8150.719130284766  2.934971E-16
8152.352696379312  2.9852895E-16
8153.986262473858  2.8767915E-16
8155.619828568404  2.8206496E-16
8157.25339466295  2.7707972E-16
8158.886960757496  2.9756723E-16
8160.520526852042  2.687223E-16
8162.154092946588  2.8111163E-16
8163.787659041134  2.7851174E-16
8165.42122513568  2.7748783E-16
8167.054791230226  2.6526377E-16
8168.688357324772  2.8840805E-16
8170.321923419318  2.778225E-16
8171.955489513864  2.7428954E-16
8173.5890556084105  2.6460687E-16
8175.2226217029565  2.6572887E-16
8176.856187797503  2.6263194E-16
8178.489753892049  2.5968585E-16
8180.123319986595  2.6451693E-16
8181.756886081141  2.679063E-16
8183.390452175687  3.04649E-16
8185.024018270233  2.7506916E-16
8186.657584364779  2.7610582E-16
8188.291150459325  2.5994528E-16
8189.924716553871  2.7890013E-16
8191.558282648417  2.8303564E-16
8193.191848742963  2.9232314E-16
8194.825414837509  2.7416686E-16
8196.458980932055  2.44062E-16
8198.092547026601  2.430304E-16
8199.726113121147  2.613298E-16
8201.359679215693  2.9457874E-16
8202.99324531024  3.045921E-16
8204.626811404785  2.871172E-16
8206.260377499331  2.8665961E-16
8207.893943593877  2.7009776E-16
8209.527509688423  2.7864777E-16
8211.16107578297  2.776362E-16
8212.794641877515  2.6073453E-16
8214.428207972062  2.840656E-16
8216.061774066608  2.7876341E-16
8217.695340161154  2.718289E-16
8219.3289062557  2.763601E-16
8220.962472350246  2.4855692E-16
8222.596038444792  2.5759143E-16
8224.229604539338  2.6079655E-16
8225.863170633884  2.3990096E-16
8227.49673672843  2.3556902E-16
8229.130302822976  2.1446568E-16
8230.763868917522  2.1424517E-16
8232.397435012068  2.261924E-16
8234.031001106614  2.2635317E-16
8235.66456720116  2.3600988E-16
8237.298133295706  2.7073023E-16
8238.931699390252  2.6254694E-16
8240.565265484798  2.4315965E-16
8242.198831579344  2.3189528E-16
8243.83239767389  2.464912E-16
8245.465963768436  2.5494628E-16
8247.099529862982  2.6104542E-16
8248.733095957528  2.5937568E-16
8250.366662052074  2.5570906E-16
8252.00022814662  2.676037E-16
8253.633794241166  2.4525408E-16
8255.267360335713  2.4171935E-16
8256.900926430259  2.5502494E-16
8258.534492524805  2.2486943E-16
8260.16805861935  2.156953E-16
8261.801624713897  2.3770156E-16
8263.435190808443  2.562136E-16
8265.068756902989  2.391453E-16
8266.702322997535  2.5384397E-16
8268.33588909208  2.4936242E-16
8269.969455186627  2.2009356E-16
8271.603021281173  2.1960524E-16
8273.236587375719  2.3583642E-16
8274.870153470265  2.3643734E-16
8276.503719564811  2.4241784E-16
8278.137285659357  2.4563574E-16
8279.770851753903  2.3648543E-16
8281.40441784845  2.3273133E-16
8283.037983942995  2.2506055E-16
8284.671550037541  2.4149526E-16
8286.305116132087  2.5129268E-16
8287.938682226633  2.5756962E-16
8289.57224832118  2.580512E-16
8291.205814415725  2.4490706E-16
8292.839380510271  2.3833032E-16
8294.472946604817  2.310365E-16
8296.106512699364  2.5675972E-16
8297.74007879391  2.5824367E-16
8299.373644888456  2.7339897E-16
8301.007210983002  2.5776266E-16
8302.640777077548  2.4634296E-16
8304.274343172094  2.4768612E-16
8305.90790926664  2.5011554E-16
8307.541475361186  2.2197615E-16
8309.175041455732  2.4464604E-16
8310.808607550278  2.4283884E-16
8312.442173644824  2.1610378E-16
8314.07573973937  2.414263E-16
8315.709305833916  2.2684747E-16
8317.342871928462  2.1102475E-16
8318.976438023008  2.0815577E-16
8320.610004117554  2.2659537E-16
8322.2435702121  2.2143906E-16
8323.877136306646  2.1654205E-16
8325.510702401192  2.2063693E-16
8327.144268495738  2.1777787E-16
8328.777834590284  2.1340306E-16
8330.41140068483  2.2658385E-16
8332.044966779376  2.368145E-16
8333.678532873922  2.326894E-16
8335.312098968468  2.0783551E-16
8336.945665063015  2.3164938E-16
8338.57923115756  2.1944724E-16
8340.212797252107  2.3191042E-16
8341.846363346653  2.4646501E-16
8343.479929441199  2.3137565E-16
8345.113495535745  2.0820141E-16
8346.74706163029  2.3333508E-16
8348.380627724837  2.40567E-16
8350.014193819383  2.1748422E-16
8351.647759913929  2.2920063E-16
8353.281326008475  2.3251613E-16
8354.914892103021  2.527284E-16
8356.548458197567  2.2294116E-16
8358.182024292113  2.2278234E-16
8359.81559038666  2.3955897E-16
8361.449156481205  1.9821446E-16
8363.082722575751  2.3447172E-16
8364.716288670297  2.2930092E-16
8366.349854764843  2.2298812E-16
8367.98342085939  2.467336E-16
8369.616986953935  2.37137E-16
8371.250553048481  2.3739133E-16
8372.884119143027  2.3501292E-16
8374.517685237573  2.263841E-16
8376.15125133212  2.3311578E-16
8377.784817426666  2.474256E-16
8379.418383521212  2.196117E-16
8381.051949615758  2.460048E-16
8382.685515710304  2.5412722E-16
8384.31908180485  2.513811E-16
8385.952647899396  2.3702078E-16
8387.586213993942  2.3410654E-16
8389.219780088488  2.2769622E-16
8390.853346183034  2.143319E-16
8392.48691227758  2.259583E-16
8394.120478372126  2.3437362E-16
8395.754044466672  2.2378483E-16
8397.387610561218  2.338711E-16
8399.021176655764  2.4386356E-16
8400.65474275031  2.5822136E-16
8402.288308844856  2.474605E-16
8403.921874939402  2.2903522E-16
8405.555441033948  2.285418E-16
8407.189007128494  2.3033814E-16
8408.82257322304  2.436009E-16
8410.456139317586  2.1728106E-16
8412.089705412132  2.251872E-16
8413.723271506678  2.4937288E-16
8415.356837601224  2.4892075E-16
8416.99040369577  2.4547258E-16
8418.623969790317  2.155006E-16
8420.257535884863  2.2646763E-16
8421.891101979409  2.4253708E-16
8423.524668073955  2.275199E-16
8425.1582341685  2.2058604E-16
8426.791800263047  2.3439747E-16
8428.425366357593  2.4906215E-16
8430.058932452139  2.8302627E-16
8431.692498546685  2.8431182E-16
8433.326064641231  2.4898994E-16
8434.959630735777  2.2696216E-16
8436.593196830323  2.2057058E-16
8438.226762924869  2.1914714E-16
8439.860329019415  2.331367E-16
8441.493895113961  2.1770218E-16
8443.127461208507  2.0278838E-16
8444.761027303053  2.1484542E-16
8446.3945933976  2.315668E-16
8448.028159492145  2.0948194E-16
8449.661725586691  2.1882019E-16
8451.295291681237  2.01023E-16
8452.928857775783  2.2250235E-16
8454.56242387033  2.2515057E-16
8456.195989964875  2.2481075E-16
8457.829556059422  2.2440672E-16
8459.463122153968  2.318476E-16
8461.096688248514  2.0790688E-16
8462.73025434306  2.2246097E-16
8464.363820437606  2.5075193E-16
8465.997386532152  2.603863E-16
8467.630952626698  2.341039E-16
8469.264518721244  2.2258586E-16
8470.89808481579  2.149818E-16
8472.531650910336  2.0627621E-16
8474.165217004882  2.3918448E-16
8475.798783099428  2.1652298E-16
8477.432349193974  2.0825752E-16
8479.06591528852  2.0245939E-16
8480.699481383066  2.064527E-16
8482.333047477612  2.1172109E-16
8483.966613572158  2.1987403E-16
8485.600179666704  2.1593734E-16
8487.23374576125  2.0577762E-16
8488.867311855796  2.0065288E-16
8490.500877950342  2.0699872E-16
8492.134444044888  2.0817523E-16
8493.768010139434  2.1347136E-16
8495.40157623398  1.9537932E-16
8497.035142328526  2.0835774E-16
8498.668708423073  1.8937972E-16
8500.302274517619  1.7912374E-16
8501.935840612165  2.0817122E-16
8503.56940670671  2.089225E-16
8505.202972801257  2.2703403E-16
8506.836538895803  2.1901063E-16
8508.470104990349  1.9526923E-16
8510.103671084895  2.0177467E-16
8511.73723717944  2.0465225E-16
8513.370803273987  1.9944892E-16
8515.004369368533  1.8478152E-16
8516.637935463079  2.1012001E-16
8518.271501557625  2.1033453E-16
8519.905067652171  2.0877599E-16
8521.538633746717  2.233798E-16
8523.172199841263  2.248328E-16
8524.80576593581  2.0833245E-16
8526.439332030355  1.8962871E-16
8528.072898124901  1.930932E-16
8529.706464219447  1.707923E-16
8531.340030313993  1.8894351E-16
8532.97359640854  1.8449828E-16
8534.607162503085  1.7116621E-16
8536.240728597631  1.8549263E-16
8537.874294692178  1.951555E-16
8539.507860786724  1.9042616E-16
8541.14142688127  1.9114715E-16
8542.774992975816  1.9239958E-16
8544.408559070362  1.9990666E-16
8546.042125164908  1.5569278E-16
8547.675691259454  1.8991294E-16
8549.309257354  2.0275511E-16
8550.942823448546  1.9772636E-16
8552.576389543092  1.8205042E-16
8554.209955637638  1.6831206E-16
8555.843521732184  1.9346856E-16
8557.47708782673  1.8569842E-16
8559.110653921276  1.8220874E-16
8560.744220015822  1.876367E-16
8562.377786110368  2.1939728E-16
8564.011352204914  2.0401523E-16
8565.64491829946  1.9439569E-16
8567.278484394006  1.9210044E-16
8568.912050488552  2.1821555E-16
8570.545616583098  2.0254114E-16
8572.179182677644  1.9961562E-16
8573.81274877219  2.0556399E-16
8575.446314866736  2.149404E-16
8577.079880961282  2.1456344E-16
8578.713447055829  1.9586026E-16
8580.347013150375  1.8027335E-16
8581.98057924492  1.920987E-16
8583.614145339467  2.114756E-16
8585.247711434013  1.703161E-16
8586.881277528559  1.9579904E-16
8588.514843623105  1.927508E-16
8590.14840971765  1.973175E-16
8591.781975812197  2.1879381E-16
8593.415541906743  1.6520228E-16
8595.049108001289  1.8860447E-16
8596.682674095835  2.1779425E-16
8598.316240190381  2.12351E-16
8599.949806284927  2.2796457E-16
8601.583372379473  2.3076267E-16
8603.21693847402  1.9309357E-16
8604.850504568565  1.9105977E-16
8606.484070663111  2.2200698E-16
8608.117636757657  2.2313966E-16
8609.751202852203  2.3256145E-16
8611.38476894675  2.2449054E-16
8613.018335041295  2.0988479E-16
8614.651901135841  2.1638878E-16
8616.285467230387  2.3475587E-16
8617.919033324933  2.2046576E-16
8619.55259941948  2.3881414E-16
8621.186165514026  2.0699697E-16
8622.819731608572  2.7435797E-16
8624.453297703118  2.3696874E-16
8626.086863797664  2.5318993E-16
8627.72042989221  2.3717844E-16
8629.353995986756  2.374149E-16
8630.987562081302  2.2803302E-16
8632.621128175848  2.438261E-16
8634.254694270394  2.6558205E-16
8635.88826036494  2.4011094E-16
8637.521826459486  2.4370048E-16
8639.155392554032  2.4989102E-16
8640.788958648578  2.5542623E-16
8642.422524743124  2.3471736E-16
8644.05609083767  2.4671616E-16
8645.689656932216  2.5490456E-16
8647.323223026762  2.293773E-16
8648.956789121308  2.5709411E-16
8650.590355215854  2.793394E-16
8652.2239213104  2.7782186E-16
8653.857487404946  2.3987978E-16
8655.491053499492  3.0629958E-16
8657.124619594038  2.706104E-16
8658.758185688584  2.6270407E-16
8660.39175178313  2.94683E-16
8662.025317877677  2.7408562E-16
8663.658883972223  2.8994965E-16
8665.292450066769  2.70061E-16
8666.926016161315  2.577423E-16
8668.55958225586  2.8580824E-16
8670.193148350407  2.66059E-16
8671.826714444953  2.4542245E-16
8673.460280539499  2.691426E-16
8675.093846634045  2.72873E-16
8676.727412728591  2.5121385E-16
8678.360978823137  2.536427E-16
8679.994544917683  2.9032303E-16
8681.628111012229  3.2316025E-16
8683.261677106775  2.9141668E-16
8684.895243201321  2.9328463E-16
8686.528809295867  2.8459256E-16
8688.162375390413  3.0884203E-16
8689.79594148496  2.8600705E-16
8691.429507579505  2.9642545E-16
8693.063073674051  3.1203738E-16
8694.696639768597  3.1065913E-16
8696.330205863143  3.1464532E-16
8697.96377195769  2.820554E-16
8699.597338052236  2.9801965E-16
8701.230904146782  3.0523772E-16
8702.864470241328  3.3293882E-16
8704.498036335874  3.143264E-16
8706.13160243042  3.2516356E-16
8707.765168524966  3.2772507E-16
8709.398734619512  3.0170853E-16
8711.032300714058  3.2490704E-16
8712.665866808604  3.3070265E-16
8714.29943290315  3.1332628E-16
8715.932998997696  3.2623402E-16
8717.566565092242  3.323833E-16
8719.200131186788  3.3489928E-16
8720.833697281334  3.2377549E-16
8722.46726337588  3.2515747E-16
8724.100829470426  3.5221237E-16
8725.734395564972  3.421531E-16
8727.367961659518  3.3246371E-16
8729.001527754064  3.418695E-16
8730.63509384861  3.4815587E-16
8732.268659943156  3.4656443E-16
8733.902226037702  3.555853E-16
8735.535792132248  3.5787393E-16
8737.169358226794  3.6556748E-16
8738.80292432134  3.5660174E-16
8740.436490415887  3.6568654E-16
8742.070056510433  3.8255235E-16
8743.703622604979  3.8094028E-16
8745.337188699525  3.706539E-16
8746.97075479407  3.7770112E-16
8748.604320888617  3.5463525E-16
8750.237886983163  3.7036815E-16
8751.871453077709  3.8622707E-16
8753.505019172255  3.7233377E-16
8755.1385852668  3.887924E-16
8756.772151361347  3.8924057E-16
8758.405717455893  4.2473427E-16
8760.039283550439  3.9756923E-16
8761.672849644985  4.0199993E-16
8763.306415739531  4.0175636E-16
8764.939981834077  4.1692542E-16
8766.573547928623  4.1704615E-16
8768.20711402317  4.380383E-16
8769.840680117715  4.3841512E-16
8771.474246212261  3.9843263E-16
8773.107812306807  4.1359504E-16
8774.741378401353  4.1957984E-16
8776.3749444959  4.070231E-16
8778.008510590445  3.9585074E-16
8779.642076684991  4.1964662E-16
8781.275642779538  4.105644E-16
8782.909208874084  4.173349E-16
8784.54277496863  4.3150807E-16
8786.176341063176  4.462147E-16
8787.809907157722  4.38453E-16
8789.443473252268  4.6006055E-16
8791.077039346814  4.8895284E-16
8792.71060544136  4.777408E-16
8794.344171535906  4.8022544E-16
8795.977737630452  4.3621477E-16
8797.611303724998  4.3738407E-16
8799.244869819544  4.4697426E-16
8800.87843591409  4.4488516E-16
8802.512002008636  4.4762705E-16
8804.145568103182  4.644578E-16
8805.779134197728  4.583915E-16
8807.412700292274  4.421369E-16
8809.04626638682  4.283813E-16
8810.679832481366  4.4612654E-16
8812.313398575912  4.488248E-16
8813.946964670458  4.785717E-16
8815.580530765004  4.787958E-16
8817.21409685955  4.9009236E-16
8818.847662954096  4.65797E-16
8820.481229048642  4.7611447E-16
8822.114795143189  4.888336E-16
8823.748361237735  4.677696E-16
8825.38192733228  4.937063E-16
8827.015493426827  5.153014E-16
8828.649059521373  5.302596E-16
8830.282625615919  5.2172544E-16
8831.916191710465  4.568587E-16
8833.54975780501  4.9578326E-16
8835.183323899557  5.209904E-16
8836.816889994103  4.942106E-16
8838.450456088649  5.0202875E-16
8840.084022183195  5.005533E-16
8841.717588277741  5.1902817E-16
8843.351154372287  5.2290176E-16
8844.984720466833  5.1025815E-16
8846.61828656138  4.9708695E-16
8848.251852655925  5.1012273E-16
8849.885418750471  5.6092867E-16
8851.518984845017  5.202957E-16
8853.152550939563  5.264742E-16
8854.78611703411  5.353676E-16
8856.419683128655  5.087461E-16
8858.053249223201  5.0230975E-16
8859.686815317747  5.1642905E-16
8861.320381412294  5.294836E-16
8862.95394750684  5.272207E-16
8864.587513601386  5.0271374E-16
8866.221079695932  5.2429677E-16
8867.854645790478  5.59644E-16
8869.488211885024  5.3510846E-16
8871.12177797957  4.9934863E-16
8872.755344074116  4.951931E-16
8874.388910168662  5.0859395E-16
8876.022476263208  5.065445E-16
8877.656042357754  5.174891E-16
8879.2896084523  4.9645083E-16
8880.923174546846  4.7733986E-16
8882.556740641392  5.3713043E-16
8884.190306735938  5.2233907E-16
8885.823872830484  5.353881E-16
8887.45743892503  5.733432E-16
8889.091005019576  4.960432E-16
8890.724571114122  4.8064525E-16
8892.358137208668  4.9867117E-16
8893.991703303214  5.2223234E-16
8895.62526939776  5.34838E-16
8897.258835492306  5.3409165E-16
8898.892401586852  5.0740487E-16
8900.525967681398  5.267144E-16
8902.159533775945  5.237939E-16
8903.79309987049  5.248592E-16
8905.426665965037  5.4400553E-16
8907.060232059583  5.271159E-16
8908.693798154129  4.8092186E-16
8910.327364248675  4.872302E-16
8911.96093034322  4.867217E-16
8913.594496437767  4.989757E-16
8915.228062532313  4.985026E-16
8916.861628626859  5.0568873E-16
8918.495194721405  5.2864327E-16
8920.128760815951  5.233833E-16
8921.762326910497  5.0305266E-16
8923.395893005043  4.6716625E-16
8925.029459099589  4.7022886E-16
8926.663025194135  4.585318E-16
8928.296591288681  4.4168885E-16
8929.930157383227  4.59523E-16
8931.563723477773  4.5552516E-16
8933.19728957232  4.6906795E-16
8934.830855666865  4.632521E-16
8936.464421761411  4.710489E-16
8938.097987855957  4.539121E-16
8939.731553950503  4.784232E-16
8941.36512004505  4.609142E-16
8942.998686139596  4.690306E-16
8944.632252234142  4.702171E-16
8946.265818328688  4.570821E-16
8947.899384423234  4.50992E-16
8949.53295051778  4.495854E-16
8951.166516612326  4.4470003E-16
8952.800082706872  4.1026493E-16
8954.433648801418  4.501912E-16
8956.067214895964  4.2122626E-16
8957.70078099051  4.896472E-16
8959.334347085056  4.675895E-16
8960.967913179602  4.4407635E-16
8962.601479274148  4.1175833E-16
8964.235045368694  4.0136595E-16
8965.86861146324  4.172206E-16
8967.502177557786  4.1228643E-16
8969.135743652332  4.167547E-16
8970.769309746878  4.2110656E-16
8972.402875841424  4.1009534E-16
8974.03644193597  4.1064692E-16
8975.670008030516  4.212523E-16
8977.303574125062  4.1504175E-16
8978.937140219608  3.9261242E-16
8980.570706314154  4.0393498E-16
8982.2042724087  3.9356372E-16
8983.837838503247  4.0168343E-16
8985.471404597793  3.7485425E-16
8987.104970692339  3.2832487E-16
8988.738536786885  3.059948E-16
8990.37210288143  3.1998255E-16
8992.005668975977  3.4604605E-16
8993.639235070523  3.5850598E-16
8995.272801165069  3.9608401E-16
8996.906367259615  3.9151282E-16
8998.53993335416  3.942465E-16
9000.173499448707  3.917743E-16
9001.807065543253  3.7700822E-16
9003.440631637799  3.567389E-16
9005.074197732345  3.479791E-16
9006.707763826891  3.6811184E-16
9008.341329921437  3.6805683E-16
9009.974896015983  3.5141737E-16
9011.60846211053  3.6215119E-16
9013.242028205075  3.640947E-16
9014.875594299621  3.6165755E-16
9016.509160394167  3.6618373E-16
9018.142726488713  3.5988995E-16
9019.77629258326  3.4382843E-16
9021.409858677805  3.3922717E-16
9023.043424772351  3.4540344E-16
9024.676990866898  3.4683437E-16
9026.310556961444  3.4812414E-16
9027.94412305599  3.609258E-16
9029.577689150536  3.6543238E-16
9031.211255245082  3.345662E-16
9032.844821339628  3.2875617E-16
9034.478387434174  3.225251E-16
9036.11195352872  3.4247694E-16
9037.745519623266  3.7179648E-16
9039.379085717812  3.7447774E-16
9041.012651812358  3.3055755E-16
9042.646217906904  3.3706752E-16
9044.27978400145  3.5823022E-16
9045.913350095996  3.157737E-16
9047.546916190542  3.5294084E-16
9049.180482285088  3.7001504E-16
9050.814048379634  3.4843428E-16
9052.44761447418  3.214671E-16
9054.081180568726  3.0930067E-16
9055.714746663272  3.332439E-16
9057.348312757818  3.4219356E-16
9058.981878852364  3.1713446E-16
9060.61544494691  3.1447316E-16
9062.249011041456  3.2577393E-16
9063.882577136003  3.144775E-16
9065.516143230549  3.1957124E-16
9067.149709325095  3.0404597E-16
9068.78327541964  2.995923E-16
9070.416841514187  2.6910245E-16
9072.050407608733  2.6225522E-16
9073.683973703279  2.6742408E-16
9075.317539797825  2.878529E-16
9076.95110589237  2.9591175E-16
9078.584671986917  2.69692E-16
9080.218238081463  2.9139445E-16
9081.851804176009  2.7890744E-16
9083.485370270555  2.6444922E-16
9085.118936365101  2.9639615E-16
9086.752502459647  2.8694443E-16
9088.386068554193  2.5552877E-16
9090.01963464874  2.5183354E-16
9091.653200743285  2.6923694E-16
9093.286766837831  2.8593829E-16
9094.920332932377  2.9142055E-16
9096.553899026923  3.0499115E-16
9098.18746512147  2.9507518E-16
9099.821031216015  2.9548392E-16
9101.454597310561  2.808721E-16
9103.088163405107  2.904764E-16
9104.721729499654  2.9672202E-16
9106.3552955942  2.6457183E-16
9107.988861688746  2.5698238E-16
9109.622427783292  2.7077634E-16
9111.255993877838  2.7591024E-16
9112.889559972384  2.9320202E-16
9114.52312606693  2.9798384E-16
9116.156692161476  2.7200147E-16
9117.790258256022  2.5461612E-16
9119.423824350568  2.7364024E-16
9121.057390445114  2.727277E-16
9122.69095653966  2.8815018E-16
9124.324522634206  2.809956E-16
9125.958088728752  2.7102916E-16
9127.591654823298  2.645179E-16
9129.225220917844  2.5192303E-16
9130.85878701239  2.37456E-16
9132.492353106936  2.3289743E-16
9134.125919201482  2.3395773E-16
9135.759485296028  2.2219424E-16
9137.393051390574  2.4117442E-16
9139.02661748512  2.5318778E-16
9140.660183579666  2.7024766E-16
9142.293749674212  2.8704896E-16
9143.927315768758  2.6773536E-16
9145.560881863305  2.766634E-16
9147.19444795785  2.875892E-16
9148.828014052397  2.763386E-16
9150.461580146943  2.3087971E-16
9152.095146241489  2.380606E-16
9153.728712336035  2.2414048E-16
9155.36227843058  2.3980273E-16
9156.995844525127  2.441085E-16
9158.629410619673  2.6246322E-16
9160.262976714219  2.824374E-16
9161.896542808765  2.6097104E-16
9163.530108903311  2.9216678E-16
9165.163674997857  2.8158035E-16
9166.797241092403  2.7044041E-16
9168.43080718695  2.8074131E-16
9170.064373281495  2.6950174E-16
9171.697939376041  2.4458532E-16
9173.331505470587  2.425012E-16
9174.965071565133  2.5259367E-16
9176.59863765968  2.352686E-16
9178.232203754225  2.4346167E-16
9179.865769848771  2.8856054E-16
9181.499335943317  2.9502258E-16
9183.132902037863  2.5960017E-16
9184.76646813241  2.3525784E-16
9186.400034226956  2.486464E-16
9188.033600321502  2.7593337E-16
9189.667166416048  2.5557814E-16
9191.300732510594  2.6112567E-16
9192.93429860514  2.5524004E-16
9194.567864699686  2.54739E-16
9196.201430794232  2.5904126E-16
9197.834996888778  2.714595E-16
9199.468562983324  2.670476E-16
9201.10212907787  2.8117306E-16
9202.735695172416  2.7279112E-16
9204.369261266962  2.5020474E-16
9206.002827361508  2.710172E-16
9207.636393456054  2.8148334E-16
9209.2699595506  2.7582363E-16
9210.903525645146  2.5322725E-16
9212.537091739692  2.7045976E-16
9214.170657834238  2.7147528E-16
9215.804223928784  2.6654772E-16
9217.43779002333  2.959601E-16
9219.071356117876  2.643769E-16
9220.704922212422  2.6609778E-16
9222.338488306968  2.5472425E-16
9223.972054401514  2.6326433E-16
9225.60562049606  2.7386846E-16
9227.239186590607  2.699736E-16
9228.872752685153  2.523202E-16
9230.506318779699  2.4415394E-16
9232.139884874245  2.6860624E-16
9233.77345096879  2.7001587E-16
9235.407017063337  2.6254263E-16
9237.040583157883  2.631267E-16
9238.674149252429  2.4188524E-16
9240.307715346975  2.5309906E-16
9241.941281441521  2.6062992E-16
9243.574847536067  2.451758E-16
9245.208413630613  2.4220237E-16
9246.841979725159  2.3885887E-16
9248.475545819705  2.6577062E-16
9250.109111914251  2.3523018E-16
9251.742678008797  2.5114125E-16
9253.376244103343  2.4259744E-16
9255.00981019789  2.5145047E-16
9256.643376292435  2.4230857E-16
9258.276942386981  2.2858624E-16
9259.910508481527  2.3594166E-16
9261.544074576073  2.3421387E-16
9263.17764067062  2.344645E-16
9264.811206765165  2.441861E-16
9266.444772859712  2.462605E-16
9268.078338954258  2.6946916E-16
9269.711905048804  2.5251333E-16
9271.34547114335  2.526569E-16
9272.979037237896  2.3949422E-16
9274.612603332442  2.6569973E-16
9276.246169426988  2.5267758E-16
9277.879735521534  2.0060971E-16
9279.51330161608  2.0420475E-16
9281.146867710626  2.1507088E-16
9282.780433805172  2.0932181E-16
9284.413999899718  2.045116E-16
9286.047565994264  2.010957E-16
9287.68113208881  2.1643884E-16
9289.314698183356  2.1554065E-16
9290.948264277902  2.1940505E-16
9292.581830372448  2.0494861E-16
9294.215396466994  2.0049298E-16
9295.84896256154  1.9811689E-16
9297.482528656086  2.0265007E-16
9299.116094750632  1.7942605E-16
9300.749660845178  1.6296796E-16
9302.383226939724  1.6971557E-16
9304.01679303427  2.2441754E-16
9305.650359128816  2.245191E-16
9307.283925223363  1.6669405E-16
9308.917491317909  2.1315088E-16
9310.551057412455  2.1846101E-16
9312.184623507  1.889296E-16
9313.818189601547  1.7452232E-16
9315.451755696093  1.3799004E-16
9317.085321790639  1.4386023E-16
9318.718887885185  1.446001E-16
9320.35245397973  1.8957458E-16
9321.986020074277  1.4442048E-16
9323.619586168823  1.4716581E-16
9325.253152263369  1.454093E-16
9326.886718357915  1.08290787E-16
9328.520284452461  1.6420156E-16
9330.153850547007  1.6287704E-16
9331.787416641553  1.3942947E-16
9333.4209827361  1.1318306E-16
9335.054548830645  1.1211846E-16
9336.688114925191  9.976094E-17
9338.321681019737  1.4103433E-16
9339.955247114283  1.3708114E-16
9341.58881320883  8.9942465E-17
9343.222379303375  9.016624E-17
9344.855945397921  1.01357484E-16
9346.489511492467  1.1477819E-16
9348.123077587014  1.8296235E-16
9349.75664368156  1.7876396E-16
9351.390209776106  1.4427171E-16
9353.023775870652  1.2361095E-16
9354.657341965198  1.1578658E-16
9356.290908059744  1.02457846E-16
9357.92447415429  1.2233142E-16
9359.558040248836  1.5381962E-16
9361.191606343382  1.5525493E-16
9362.825172437928  1.6348009E-16
9364.458738532474  1.2954133E-16
9366.09230462702  1.1949577E-16
9367.725870721566  1.0757487E-16
9369.359436816112  1.1482878E-16
9370.993002910658  1.1214584E-16
9372.626569005204  1.0603646E-16
9374.26013509975  9.838305E-17
9375.893701194296  1.632606E-16
9377.527267288842  6.141738E-17
9379.160833383388  9.077601E-17
9380.794399477934  1.3650717E-16
9382.42796557248  1.5816837E-16
9384.061531667026  1.5798338E-16
9385.695097761572  1.3390556E-16
9387.328663856119  1.5479821E-16
9388.962229950665  1.5691868E-16
9390.59579604521  1.6759034E-16
9392.229362139757  2.0038787E-16
9393.862928234303  1.8672516E-16
9395.496494328849  1.6700485E-16
9397.130060423395  1.8220692E-16
9398.76362651794  1.6897092E-16
9400.397192612487  1.6364281E-16
9402.030758707033  1.8402139E-16
9403.664324801579  1.5046435E-16
9405.297890896125  1.7470037E-16
9406.931456990671  1.6967436E-16
9408.565023085217  1.4486517E-16
9410.198589179763  1.4589385E-16
9411.83215527431  1.5266909E-16
9413.465721368855  1.6772093E-16
9415.099287463401  1.6750091E-16
9416.732853557947  1.6679675E-16
9418.366419652493  1.6060592E-16
9419.99998574704  1.8830198E-16
9421.633551841585  1.6211219E-16
9423.267117936131  1.3953285E-16
9424.900684030677  1.5322213E-16
9426.534250125223  1.3422639E-16
9428.16781621977  1.1997457E-16
9429.801382314316  1.3137459E-16
9431.434948408862  1.709361E-16
9433.068514503408  1.8917411E-16
9434.702080597954  1.8634913E-16
9436.3356466925  1.9430629E-16
9437.969212787046  1.6691875E-16
9439.602778881592  1.2088705E-16
9441.236344976138  1.3690989E-16
9442.869911070684  1.4680357E-16
9444.50347716523  1.3249708E-16
9446.137043259776  1.5893397E-16
9447.770609354322  1.6556626E-16
9449.404175448868  1.8965545E-16
9451.037741543414  1.8429282E-16
9452.67130763796  1.5649802E-16
9454.304873732506  1.5624801E-16
9455.938439827052  1.8242812E-16
9457.572005921598  1.4239459E-16
9459.205572016144  1.5292478E-16
9460.83913811069  1.5174311E-16
9462.472704205236  1.5943774E-16
9464.106270299782  1.7484504E-16
9465.739836394328  1.7273203E-16
9467.373402488874  1.6146439E-16
9469.00696858342  1.4938543E-16
9470.640534677967  1.7789062E-16
9472.274100772513  1.6599632E-16
9473.907666867059  1.8872017E-16
9475.541232961605  2.1806888E-16
9477.17479905615  2.1523895E-16
9478.808365150697  1.4362363E-16
9480.441931245243  1.2000736E-16
9482.075497339789  1.5357954E-16
9483.709063434335  1.7720516E-16
9485.342629528881  2.0133045E-16
9486.976195623427  1.8310154E-16
9488.609761717973  2.1897211E-16
9490.243327812519  1.984454E-16
9491.876893907065  1.5132463E-16
9493.510460001611  1.5034466E-16
9495.144026096157  1.3429958E-16
9496.777592190703  1.4649824E-16
9498.41115828525  1.1868385E-16
9500.044724379795  1.08728696E-16
9501.678290474341  1.3757315E-16
9503.311856568887  1.8558889E-16
9504.945422663433  1.8883647E-16
9506.57898875798  2.0586354E-16
9508.212554852525  2.3711695E-16
9509.846120947072  2.14172E-16
9511.479687041618  1.964804E-16
9513.113253136164  1.9730872E-16
9514.74681923071  1.8891848E-16
9516.380385325256  1.482233E-16
9518.013951419802  1.6130694E-16
9519.647517514348  1.4050103E-16
9521.281083608894  1.9496449E-16
9522.91464970344  1.4104429E-16
9524.548215797986  1.5429453E-16
9526.181781892532  1.7106409E-16
9527.815347987078  1.6539119E-16
9529.448914081624  1.814598E-16
9531.08248017617  2.0063381E-16
9532.716046270716  2.0532975E-16
9534.349612365262  2.1650342E-16
9535.983178459808  1.8790625E-16
9537.616744554354  1.7504068E-16
9539.2503106489  1.9743918E-16
9540.883876743446  1.8929438E-16
9542.517442837992  1.7397065E-16
9544.151008932538  1.741486E-16
9545.784575027084  1.7284636E-16
9547.41814112163  1.9043244E-16
9549.051707216177  1.9630911E-16
9550.685273310723  2.0504279E-16
9552.318839405269  2.0632432E-16
9553.952405499815  1.6751527E-16
9555.58597159436  1.7578696E-16
9557.219537688907  1.5203553E-16
9558.853103783453  1.736556E-16
9560.486669877999  1.6823819E-16
9562.120235972545  1.4842846E-16
9563.75380206709  1.6792723E-16
9565.387368161637  1.8112341E-16
9567.020934256183  1.6312008E-16
9568.654500350729  1.813899E-16
9570.288066445275  1.929074E-16
9571.921632539821  1.987135E-16
9573.555198634367  1.938026E-16
9575.188764728913  1.9165089E-16
9576.82233082346  2.0900801E-16
9578.455896918005  1.8307274E-16
9580.089463012551  1.7417159E-16
9581.723029107097  1.7553612E-16
9583.356595201643  1.7681175E-16
9584.99016129619  1.8623061E-16
9586.623727390735  1.7838392E-16
9588.257293485281  1.630798E-16
9589.890859579828  1.7249013E-16
9591.524425674374  1.4629534E-16
9593.15799176892  1.5624284E-16
9594.791557863466  1.697417E-16
9596.425123958012  1.7049605E-16
9598.058690052558  1.6106236E-16
9599.692256147104  1.8407181E-16
9601.32582224165  1.9141186E-16
9602.959388336196  1.7869732E-16
9604.592954430742  1.703706E-16
9606.226520525288  1.6635808E-16
9607.860086619834  1.5995812E-16
9609.49365271438  1.7690742E-16
9611.127218808926  1.9493246E-16
9612.760784903472  1.821045E-16
9614.394350998018  1.7559873E-16
9616.027917092564  1.560618E-16
9617.66148318711  1.8410817E-16
9619.295049281656  1.9472116E-16
9620.928615376202  1.5910145E-16
9622.562181470748  1.670199E-16
9624.195747565294  1.4951268E-16
9625.82931365984  1.6681733E-16
9627.462879754386  1.8439549E-16
9629.096445848932  1.8888004E-16
9630.730011943479  1.8525806E-16
9632.363578038025  1.77326E-16
9633.99714413257  1.711565E-16
9635.630710227117  1.4533193E-16
9637.264276321663  1.3958186E-16
9638.897842416209  1.5104306E-16
9640.531408510755  1.3785359E-16
9642.1649746053  1.4849328E-16
9643.798540699847  1.579599E-16
9645.432106794393  1.5337882E-16
9647.065672888939  1.5037458E-16
9648.699238983485  1.6598926E-16
9650.332805078031  1.641667E-16
9651.966371172577  1.5433344E-16
9653.599937267123  1.6049803E-16
9655.23350336167  1.4812509E-16
9656.867069456215  1.4204596E-16
9658.500635550761  1.6423323E-16
9660.134201645307  1.501841E-16
9661.767767739853  1.3314523E-16
9663.4013338344  1.3531421E-16
9665.034899928945  1.5229402E-16
9666.668466023491  1.5123948E-16
9668.302032118037  1.4824539E-16
9669.935598212583  1.4111962E-16
9671.56916430713  1.7097859E-16
9673.202730401676  1.8411444E-16
9674.836296496222  1.625004E-16
9676.469862590768  1.5385583E-16
9678.103428685314  1.4060158E-16
9679.73699477986  1.2602128E-16
9681.370560874406  1.6483113E-16
9683.004126968952  1.7183343E-16
9684.637693063498  1.6306391E-16
9686.271259158044  1.3868469E-16
9687.90482525259  1.7292145E-16
9689.538391347136  1.5561206E-16
9691.171957441682  1.3141557E-16
9692.805523536228  1.4353692E-16
9694.439089630774  1.4051566E-16
9696.07265572532  1.5967359E-16
9697.706221819866  1.624995E-16
9699.339787914412  1.3458689E-16
9700.973354008958  9.9378055E-17
9702.606920103504  1.192527E-16
9704.24048619805  1.5441977E-16
9705.874052292596  1.4424937E-16
9707.507618387142  1.4093869E-16
9709.141184481688  1.309963E-16
9710.774750576235  1.1535051E-16
9712.40831667078  1.4760002E-16
9714.041882765327  1.3277829E-16
9715.675448859873  1.3608627E-16
9717.309014954419  1.5039353E-16
9718.942581048965  1.5123392E-16
9720.57614714351  1.2564401E-16
9722.209713238057  1.1089904E-16
9723.843279332603  1.3799983E-16
9725.476845427149  1.2616916E-16
9727.110411521695  1.2107203E-16
9728.743977616241  1.3045688E-16
9730.377543710787  1.1697236E-16
9732.011109805333  1.2152501E-16
9733.644675899879  1.1773066E-16
9735.278241994425  1.03645896E-16
9736.911808088971  1.1913182E-16
9738.545374183517  1.1573732E-16
9740.178940278063  1.3491047E-16
9741.81250637261  1.2508056E-16
9743.446072467155  1.2534195E-16
9745.079638561701  1.3515439E-16
9746.713204656247  1.1950849E-16
9748.346770750793  1.0020668E-16
9749.98033684534  1.289946E-16
9751.613902939886  1.2037044E-16
9753.247469034432  1.1254545E-16
9754.881035128978  1.0480586E-16
9756.514601223524  1.0735711E-16
9758.14816731807  1.08875074E-16
9759.781733412616  9.682161E-17
9761.415299507162  1.08454734E-16
9763.048865601708  1.168732E-16
9764.682431696254  1.017791E-16
9766.3159977908  1.0776345E-16
9767.949563885346  1.0523575E-16
9769.583129979892  1.0734431E-16
9771.216696074438  1.1635697E-16
9772.850262168984  1.1239864E-16
9774.48382826353  1.2564725E-16
9776.117394358076  1.1324866E-16
9777.750960452622  9.7931514E-17
9779.384526547168  9.2548964E-17
9781.018092641714  8.43326E-17
9782.65165873626  1.0040018E-16
9784.285224830806  1.2208993E-16
9785.918790925352  1.2517916E-16
9787.552357019898  1.1085022E-16
9789.185923114444  9.953873E-17
9790.81948920899  1.0953678E-16
9792.453055303537  1.05140664E-16
9794.086621398083  7.9813585E-17
9795.720187492629  9.39968E-17
9797.353753587175  9.928942E-17
9798.98731968172  1.02001177E-16
9800.620885776267  1.1389598E-16
9802.254451870813  1.0644586E-16
9803.888017965359  1.09954485E-16
9805.521584059905  9.6233226E-17
9807.15515015445  9.774291E-17
9808.788716248997  9.216601E-17
9810.422282343543  8.776792E-17
9812.055848438089  9.6575553E-17
9813.689414532635  9.391276E-17
9815.322980627181  1.09039656E-16
9816.956546721727  1.098011E-16
9818.590112816273  1.07288204E-16
9820.22367891082  1.1782563E-16
9821.857245005365  1.10837974E-16
9823.490811099911  1.0244415E-16
9825.124377194457  1.02657614E-16
9826.757943289003  9.427197E-17
9828.39150938355  9.653459E-17
9830.025075478095  8.979643E-17
9831.658641572641  1.0751554E-16
9833.292207667188  1.0739044E-16
9834.925773761734  9.044268E-17
9836.55933985628  8.618889E-17
9838.192905950826  9.767498E-17
9839.826472045372  9.2365045E-17
9841.460038139918  1.0221874E-16
9843.093604234464  1.00157556E-16
9844.72717032901  8.947728E-17
9846.360736423556  9.5003923E-17
9847.994302518102  9.1643036E-17
9849.627868612648  8.96371E-17
9851.261434707194  8.5736165E-17
9852.89500080174  9.261242E-17
9854.528566896286  6.405912E-17
9856.162132990832  8.403242E-17
9857.795699085378  1.1133614E-16
9859.429265179924  9.458296E-17
9861.06283127447  8.829345E-17
9862.696397369016  9.533962E-17
9864.329963463562  8.647777E-17
9865.963529558108  9.2117784E-17
9867.597095652654  8.558385E-17
9869.2306617472  9.674925E-17
9870.864227841746  9.750189E-17
9872.497793936293  9.373543E-17
9874.131360030839  7.9337235E-17
9875.764926125385  9.7533594E-17
9877.39849221993  8.957506E-17
9879.032058314477  9.308816E-17
9880.665624409023  7.716768E-17
9882.299190503569  7.754847E-17
9883.932756598115  8.3554486E-17
9885.56632269266  8.144511E-17
9887.199888787207  8.6935114E-17
9888.833454881753  7.4172776E-17
9890.467020976299  7.0746845E-17
9892.100587070845  7.391939E-17
9893.734153165391  8.0143835E-17
9895.367719259937  7.138621E-17
9897.001285354483  6.9442573E-17
9898.63485144903  7.4041334E-17
9900.268417543575  6.8606095E-17
9901.901983638121  8.41248E-17
9903.535549732667  8.2922686E-17
9905.169115827213  8.935404E-17
9906.80268192176  8.926819E-17
9908.436248016305  7.762844E-17
9910.069814110851  6.59381E-17
9911.703380205397  8.288683E-17
9913.336946299944  8.117392E-17
9914.97051239449  7.294713E-17
9916.604078489036  7.670697E-17
9918.237644583582  7.561632E-17
9919.871210678128  8.029259E-17
9921.504776772674  8.021797E-17
9923.13834286722  6.805618E-17
9924.771908961766  7.060211E-17
9926.405475056312  6.529151E-17
9928.039041150858  7.613199E-17
9929.672607245404  7.818267E-17
9931.30617333995  6.5917004E-17
9932.939739434496  6.4175954E-17
9934.573305529042  6.7648266E-17
9936.206871623588  6.439218E-17
9937.840437718134  8.2870574E-17
9939.47400381268  8.6637633E-17
9941.107569907226  9.7995955E-17
9942.741136001772  7.506363E-17
9944.374702096318  8.518702E-17
9946.008268190864  7.383212E-17
9947.64183428541  8.854696E-17
9949.275400379956  6.569403E-17
9950.908966474502  4.7124532E-17
9952.542532569048  6.101913E-17
9954.176098663595  7.493531E-17
9955.80966475814  7.140642E-17
9957.443230852687  6.341427E-17
9959.076796947233  6.217332E-17
9960.710363041779  7.07784E-17
9962.343929136325  8.792952E-17
9963.97749523087  6.75735E-17
9965.611061325417  5.6926073E-17
9967.244627419963  6.4893444E-17
9968.878193514509  6.244026E-17
9970.511759609055  5.785368E-17
9972.145325703601  4.9305305E-17
9973.778891798147  5.911872E-17
9975.412457892693  5.5318124E-17
9977.04602398724  7.2638727E-17
9978.679590081785  7.914327E-17
9980.313156176331  6.961138E-17
9981.946722270877  5.863779E-17
9983.580288365423  5.623207E-17
9985.21385445997  4.929146E-17
9986.847420554515  5.1610002E-17
9988.480986649061  4.815213E-17
9990.114552743607  4.3961715E-17
9991.748118838153  4.4287425E-17
9993.3816849327  4.6880256E-17
9995.015251027246  4.3228876E-17
9996.648817121792  4.7171195E-17
9998.282383216338  4.1501948E-17
9999.915949310884  4.207431E-17
10001.54951540543  4.338904E-17
10003.183081499976  4.6213562E-17


==> spectra/spec_2017egm-2458057.04-KAST_.txt <==
# File created by shivutils (I.Shivvers)
# wl(A)   flm    er(optional)
3622.00   0.08955403   0.01978808
3624.00   0.10766134   0.02013935
3626.00   0.11545084   0.01953514
3628.00   0.12030425   0.01984159
3630.00   0.11046446   0.02023398
3632.00   0.07026630   0.02005956
3634.00   0.11160574   0.02037635
3636.00   0.09294828   0.01969904
3638.00   0.07680968   0.01982119
3640.00   0.08948527   0.02005376
3642.00   0.09402161   0.02021674
3644.00   0.08883016   0.02006314
3646.00   0.07098494   0.01980248
3648.00   0.07014911   0.02051687
3650.00   0.07855523   0.02307692
3652.00   0.10011576   0.02366203
3654.00   0.14208600   0.02237392
3656.00   0.10128263   0.02131329
3658.00   0.09916145   0.02013987
3660.00   0.12707728   0.01987989
3662.00   0.09927878   0.02201304
3664.00   0.12006912   0.02026919
3666.00   0.09511678   0.01965620
3668.00   0.10784619   0.01840992
3670.00   0.11787614   0.01804893
3672.00   0.13431478   0.01779919
3674.00   0.06412442   0.01744555
3676.00   0.11495332   0.01721588
3678.00   0.08569346   0.01671392
3680.00   0.13496336   0.01684236
3682.00   0.08616171   0.01671784
3684.00   0.06934503   0.01614059
3686.00   0.09685313   0.01673841
3688.00   0.07751098   0.01612032
3690.00   0.09413669   0.01639307
3692.00   0.13007264   0.01690635
3694.00   0.09040412   0.01653164
3696.00   0.09255619   0.01624944
3698.00   0.10791314   0.01705380
3700.00   0.09355216   0.01715520
3702.00   0.06157873   0.01713456
3704.00   0.07972609   0.01690970
3706.00   0.09464483   0.01637939
3708.00   0.06532139   0.01635893
3710.00   0.09745362   0.01670142
3712.00   0.11167213   0.01639261
3714.00   0.08235556   0.01615987
3716.00   0.07763878   0.01617665
3718.00   0.09876983   0.01570386
3720.00   0.08938566   0.01575950
3722.00   0.07599074   0.01522514
3724.00   0.07494120   0.01521444
3726.00   0.14510708   0.01568988
3728.00   0.08477163   0.01547294
3730.00   0.10812812   0.01539948
3732.00   0.09385831   0.01574194
3734.00   0.05165217   0.01530858
3736.00   0.09265699   0.01517742
3738.00   0.09206263   0.01555926
3740.00   0.06442119   0.01612598
3742.00   0.07208026   0.01588790
3744.00   0.06900258   0.01522768
3746.00   0.09213312   0.01536090
3748.00   0.08840113   0.01471583
3750.00   0.10301114   0.01469592
3752.00   0.11622984   0.01474724
3754.00   0.12273516   0.01516781
3756.00   0.07353725   0.01495330
3758.00   0.08775773   0.01467134
3760.00   0.07592173   0.01421943
3762.00   0.11399012   0.01443824
3764.00   0.12228830   0.01419112
3766.00   0.04518697   0.01377064
3768.00   0.05214586   0.01355158
3770.00   0.07633036   0.01385358
3772.00   0.08407076   0.01399572
3774.00   0.08485494   0.01418991
3776.00   0.10503637   0.01445822
3778.00   0.10209988   0.01424527
3780.00   0.08203593   0.01422395
3782.00   0.07615400   0.01399062
3784.00   0.06853753   0.01413080
3786.00   0.07574117   0.01404933
3788.00   0.09815941   0.01388704
3790.00   0.08159941   0.01376058
3792.00   0.08625300   0.01363576
3794.00   0.11001013   0.01401420
3796.00   0.08544336   0.01356064
3798.00   0.09276263   0.01342762
3800.00   0.08618836   0.01301444
3802.00   0.08940195   0.01334238
3804.00   0.10234366   0.01391005
3806.00   0.11496106   0.01386329
3808.00   0.07739353   0.01337584
3810.00   0.12315214   0.01343746
3812.00   0.09697617   0.01330189
3814.00   0.12239411   0.01367160
3816.00   0.08836500   0.01342410
3818.00   0.06104091   0.01268206
3820.00   0.08797259   0.01307810
3822.00   0.08711033   0.01280798
3824.00   0.07994913   0.01269659
3826.00   0.11391394   0.01285442
3828.00   0.09079572   0.01332069
3830.00   0.13459228   0.01384391
3832.00   0.10864760   0.01372387
3834.00   0.10620614   0.01336330
3836.00   0.09435719   0.01286107
3838.00   0.11306786   0.01384158
3840.00   0.15103878   0.01497710
3842.00   0.17339064   0.01545743
3844.00   0.16461731   0.01506825
3846.00   0.10878410   0.01367539
3848.00   0.09504949   0.01284989
3850.00   0.10303605   0.01270524
3852.00   0.08153455   0.01235206
3854.00   0.09919851   0.01267930
3856.00   0.10644396   0.01274008
3858.00   0.09226871   0.01211501
3860.00   0.07893226   0.01194580
3862.00   0.08670700   0.01171871
3864.00   0.10461987   0.01213610
3866.00   0.07419960   0.01189821
3868.00   0.08031460   0.01202075
3870.00   0.09053930   0.01197984
3872.00   0.10048360   0.01193061
3874.00   0.06966906   0.01207273
3876.00   0.11068584   0.01232433
3878.00   0.07305122   0.01182200
3880.00   0.07494872   0.01153580
3882.00   0.08263581   0.01149578
3884.00   0.06855398   0.01130526
3886.00   0.05267535   0.01116827
3888.00   0.04373915   0.01155522
3890.00   0.08539213   0.01187056
3892.00   0.10769281   0.01198891
3894.00   0.08759587   0.01158644
3896.00   0.08487058   0.01174840
3898.00   0.09026064   0.01199959
3900.00   0.08604107   0.01186371
3902.00   0.05537404   0.01173697
3904.00   0.07563181   0.01180770
3906.00   0.02042554   0.01207782
3908.00   0.07673528   0.01288997
3910.00   0.08849868   0.01302775
3912.00   0.06206400   0.01290605
3914.00   0.06188226   0.01275572
3916.00   0.04939195   0.01227669
3918.00   0.08346162   0.01174518
3920.00   0.06849384   0.01143243
3922.00   0.05961607   0.01118113
3924.00   0.07115249   0.01121862
3926.00   0.06435732   0.01115869
3928.00   0.07337300   0.01105076
3930.00   0.06493478   0.01093770
3932.00   0.06679491   0.01060441
3934.00   0.06626321   0.01053621
3936.00   0.06780190   0.01038062
3938.00   0.04625572   0.01023072
3940.00   0.03955178   0.01066737
3942.00   0.09014007   0.01108268
3944.00   0.08772898   0.01128236
3946.00   0.09227725   0.01098269
3948.00   0.08256911   0.01078967
3950.00   0.07471022   0.01064850
3952.00   0.07746960   0.01035337
3954.00   0.07948837   0.01036130
3956.00   0.06715322   0.01020835
3958.00   0.07588588   0.01036050
3960.00   0.07530690   0.01076283
3962.00   0.04681396   0.01061728
3964.00   0.08441989   0.01078119
3966.00   0.09255713   0.01032439
3968.00   0.04892821   0.00983704
3970.00   0.09476567   0.01004905
3972.00   0.07486743   0.01022931
3974.00   0.06962349   0.01048596
3976.00   0.10870562   0.01084421
3978.00   0.09411120   0.01084404
3980.00   0.07091543   0.01074079
3982.00   0.07024891   0.01093414
3984.00   0.07700808   0.01072467
3986.00   0.09089850   0.01099110
3988.00   0.09492768   0.01087102
3990.00   0.08725983   0.01084668
3992.00   0.12475622   0.01095381
3994.00   0.10661954   0.01099102
3996.00   0.10987856   0.01108087
3998.00   0.08746082   0.01111729
4000.00   0.12194328   0.01091113
4002.00   0.09041133   0.01045203
4004.00   0.08240858   0.01047741
4006.00   0.11058231   0.01056485
4008.00   0.07104146   0.01050090
4010.00   0.09445023   0.01084813
4012.00   0.11779986   0.01099140
4014.00   0.11360738   0.01106449
4016.00   0.09120805   0.01084375
4018.00   0.08206104   0.01085972
4020.00   0.12058257   0.01169015
4022.00   0.14449602   0.01212448
4024.00   0.12000058   0.01218788
4026.00   0.11519660   0.01181256
4028.00   0.12404695   0.01156360
4030.00   0.11992807   0.01126646
4032.00   0.10369172   0.01130264
4034.00   0.10575229   0.01114955
4036.00   0.13371940   0.01112959
4038.00   0.14028648   0.01090451
4040.00   0.12315355   0.01107167
4042.00   0.11941200   0.01111797
4044.00   0.10559794   0.01172987
4046.00   0.10839029   0.01463724
4048.00   0.12851961   0.01594385
4050.00   0.15378477   0.01414405
4052.00   0.12011435   0.01119133
4054.00   0.15270452   0.01079178
4056.00   0.14485811   0.01095388
4058.00   0.13614522   0.01099189
4060.00   0.12137628   0.01078123
4062.00   0.13386860   0.01085462
4064.00   0.16108683   0.01096695
4066.00   0.13124272   0.01087900
4068.00   0.13206002   0.01096720
4070.00   0.14397225   0.01097167
4072.00   0.16079850   0.01095887
4074.00   0.15942131   0.01083268
4076.00   0.14835055   0.01109077
4078.00   0.15579832   0.01161181
4080.00   0.16126369   0.01162104
4082.00   0.14260577   0.01124400
4084.00   0.14290889   0.01097808
4086.00   0.13780105   0.01072618
4088.00   0.12292927   0.01041878
4090.00   0.13310190   0.01023668
4092.00   0.15611753   0.01002031
4094.00   0.15279163   0.01011409
4096.00   0.15344873   0.01024863
4098.00   0.15337580   0.01017587
4100.00   0.14479403   0.01028332
4102.00   0.13965902   0.01035547
4104.00   0.15553142   0.01026764
4106.00   0.13592558   0.01016225
4108.00   0.14695653   0.01022668
4110.00   0.17226912   0.01042609
4112.00   0.14485824   0.01044952
4114.00   0.14051928   0.01045251
4116.00   0.15520766   0.01045476
4118.00   0.18158677   0.01052627
4120.00   0.16157058   0.01047236
4122.00   0.16348208   0.01038581
4124.00   0.13553654   0.01041183
4126.00   0.13995908   0.01036418
4128.00   0.15493090   0.01052876
4130.00   0.14776914   0.01032278
4132.00   0.16798338   0.01060749
4134.00   0.14959998   0.01067410
4136.00   0.14296587   0.01046836
4138.00   0.13658088   0.01049236
4140.00   0.12772146   0.01064987
4142.00   0.13782349   0.01054863
4144.00   0.14940885   0.01030813
4146.00   0.13754286   0.01013000
4148.00   0.12145937   0.01002843
4150.00   0.12766372   0.01000741
4152.00   0.14737085   0.01034558
4154.00   0.13913040   0.01031651
4156.00   0.13628410   0.01019231
4158.00   0.13226835   0.01016805
4160.00   0.09703480   0.00989868
4162.00   0.11939732   0.01020397
4164.00   0.11643612   0.01037821
4166.00   0.11875401   0.01066211
4168.00   0.12721294   0.01043632
4170.00   0.10609587   0.01004813
4172.00   0.12182342   0.00992513
4174.00   0.09785289   0.00978865
4176.00   0.12426523   0.00990288
4178.00   0.12610894   0.00976456
4180.00   0.11978199   0.00965210
4182.00   0.11136009   0.00954464
4184.00   0.13439390   0.00967470
4186.00   0.09360088   0.00961062
4188.00   0.09396646   0.00940015
4190.00   0.13023570   0.00946970
4192.00   0.11385810   0.00946374
4194.00   0.12660153   0.00958423
4196.00   0.10010201   0.00931725
4198.00   0.11508673   0.00912412
4200.00   0.09758001   0.00904013
4202.00   0.12459356   0.00920660
4204.00   0.10297617   0.00911610
4206.00   0.10669080   0.00922508
4208.00   0.11587600   0.00932204
4210.00   0.10230537   0.00933180
4212.00   0.11693183   0.00931574
4214.00   0.10122848   0.00919321
4216.00   0.08341338   0.00909830
4218.00   0.10692296   0.00905861
4220.00   0.12518939   0.00904319
4222.00   0.10728344   0.00890839
4224.00   0.10424101   0.00874377
4226.00   0.08794458   0.00859632
4228.00   0.11556136   0.00871446
4230.00   0.09638385   0.00870711
4232.00   0.08538883   0.00877615
4234.00   0.07403906   0.00878208
4236.00   0.10086225   0.00893519
4238.00   0.09846543   0.00909902
4240.00   0.08840021   0.00896261
4242.00   0.11867972   0.00898306
4244.00   0.09182518   0.00882257
4246.00   0.10513606   0.00940146
4248.00   0.08653647   0.00974686
4250.00   0.06853629   0.00943079
4252.00   0.11903748   0.00913460
4254.00   0.11473861   0.00905436
4256.00   0.11192566   0.00895301
4258.00   0.10410019   0.00893278
4260.00   0.09919873   0.00901390
4262.00   0.09919165   0.00884967
4264.00   0.08662552   0.00880991
4266.00   0.09889238   0.00885592
4268.00   0.08641292   0.00885775
4270.00   0.10157742   0.00878048
4272.00   0.09010384   0.00874144
4274.00   0.08025303   0.00867687
4276.00   0.08049296   0.00888056
4278.00   0.07471766   0.00898813
4280.00   0.09340839   0.00891665
4282.00   0.10717125   0.00888113
4284.00   0.08168319   0.00883052
4286.00   0.07197519   0.00873784
4288.00   0.08569645   0.00879444
4290.00   0.06969311   0.00860714
4292.00   0.07958756   0.00863741
4294.00   0.09171915   0.00880266
4296.00   0.08687522   0.00873608
4298.00   0.08512879   0.00864235
4300.00   0.08599932   0.00855891
4302.00   0.07925803   0.00836557
4304.00   0.06864378   0.00828986
4306.00   0.07734980   0.00854508
4308.00   0.07880764   0.00853469
4310.00   0.05983717   0.00844252
4312.00   0.08329343   0.00867193
4314.00   0.07528555   0.00912304
4316.00   0.08919277   0.00941238
4318.00   0.10456610   0.00917860
4320.00   0.09788537   0.00918599
4322.00   0.06628133   0.00909825
4324.00   0.08797172   0.00914572
4326.00   0.07975512   0.00897510
4328.00   0.08375532   0.00880036
4330.00   0.08224434   0.00867763
4332.00   0.08027081   0.00870084
4334.00   0.07523900   0.00868064
4336.00   0.09521168   0.00879683
4338.00   0.08156069   0.00873504
4340.00   0.07642260   0.00870318
4342.00   0.08752013   0.00875644
4344.00   0.08669847   0.00879963
4346.00   0.09828153   0.00898753
4348.00   0.08882106   0.00929987
4350.00   0.08739292   0.00929748
4352.00   0.09755922   0.00919797
4354.00   0.09601075   0.00894173
4356.00   0.08878861   0.01014353
4358.00   0.06998833   0.01417264
4360.00   0.11552044   0.01599015
4362.00   0.12476878   0.01374072
4364.00   0.08995619   0.01075636
4366.00   0.10260322   0.00949759
4368.00   0.05696847   0.00915938
4370.00   0.06992067   0.00907173
4372.00   0.11658855   0.00908029
4374.00   0.07594252   0.00920851
4376.00   0.07688876   0.00922473
4378.00   0.09886678   0.00912092
4380.00   0.09111349   0.00895296
4382.00   0.10214145   0.00889335
4384.00   0.09770797   0.00874309
4386.00   0.09393898   0.00867306
4388.00   0.07513612   0.00869540
4390.00   0.08534785   0.00868042
4392.00   0.08073290   0.00866195
4394.00   0.07570289   0.00865143
4396.00   0.09187219   0.00868910
4398.00   0.10559905   0.00874473
4400.00   0.09536605   0.00895769
4402.00   0.08158756   0.00895800
4404.00   0.09400113   0.00890077
4406.00   0.09868544   0.00879519
4408.00   0.08396452   0.00875501
4410.00   0.08120114   0.00884910
4412.00   0.07630024   0.00895575
4414.00   0.09535284   0.00894591
4416.00   0.09422898   0.00900666
4418.00   0.08039746   0.00898601
4420.00   0.10588282   0.00891218
4422.00   0.10304911   0.00885124
4424.00   0.10689010   0.00883964
4426.00   0.07455993   0.00872231
4428.00   0.07432912   0.00874117
4430.00   0.08388752   0.00866326
4432.00   0.09569224   0.00861744
4434.00   0.10279736   0.00869653
4436.00   0.08053000   0.00858365
4438.00   0.09119266   0.00855974
4440.00   0.08882473   0.00865347
4442.00   0.10026716   0.00868796
4444.00   0.08929983   0.00856898
4446.00   0.07806828   0.00863613
4448.00   0.11902434   0.00876512
4450.00   0.10021602   0.00864846
4452.00   0.10442829   0.00869284
4454.00   0.08989632   0.00865936
4456.00   0.10914253   0.00854181
4458.00   0.12023456   0.00844824
4460.00   0.07815207   0.00849316
4462.00   0.07097863   0.00846940
4464.00   0.11920694   0.00863088
4466.00   0.11651546   0.00849109
4468.00   0.08294115   0.00839349
4470.00   0.09929540   0.00831133
4472.00   0.10622782   0.00859306
4474.00   0.11213153   0.00864372
4476.00   0.11085523   0.00850860
4478.00   0.08278698   0.00835479
4480.00   0.08954190   0.00830264
4482.00   0.09229047   0.00828272
4484.00   0.07489489   0.00837301
4486.00   0.09482419   0.00841087
4488.00   0.10062503   0.00845978
4490.00   0.08493316   0.00838536
4492.00   0.09711614   0.00850462
4494.00   0.07011630   0.00852397
4496.00   0.08535368   0.00853534
4498.00   0.07202572   0.00851275
4500.00   0.07303078   0.00855685
4502.00   0.09008711   0.00849999
4504.00   0.10204151   0.00847332
4506.00   0.08026177   0.00844311
4508.00   0.06954563   0.00840136
4510.00   0.08447593   0.00832582
4512.00   0.08293449   0.00844907
4514.00   0.08049082   0.00835842
4516.00   0.08994129   0.00830891
4518.00   0.08919777   0.00824500
4520.00   0.08061359   0.00815812
4522.00   0.09148450   0.00819973
4524.00   0.08328022   0.00826070
4526.00   0.06808851   0.00821010
4528.00   0.07313336   0.00814814
4530.00   0.07467435   0.00810695
4532.00   0.06909919   0.00812787
4534.00   0.08411166   0.00823741
4536.00   0.06709015   0.00813523
4538.00   0.07883435   0.00817456
4540.00   0.08663177   0.00810482
4542.00   0.08167601   0.00814000
4544.00   0.09888431   0.00821188
4546.00   0.09469962   0.00820495
4548.00   0.07903849   0.00809434
4550.00   0.06453358   0.00802182
4552.00   0.07828670   0.00799941
4554.00   0.08959472   0.00802168
4556.00   0.06426528   0.00789724
4558.00   0.07266288   0.00794369
4560.00   0.08540406   0.00801487
4562.00   0.05899624   0.00792259
4564.00   0.08102033   0.00794609
4566.00   0.07489109   0.00780078
4568.00   0.07172709   0.00780930
4570.00   0.09359393   0.00786769
4572.00   0.08669291   0.00787690
4574.00   0.09145841   0.00785289
4576.00   0.07749482   0.00786293
4578.00   0.10047932   0.00787238
4580.00   0.07693946   0.00782872
4582.00   0.08072003   0.00782691
4584.00   0.08604166   0.00773808
4586.00   0.07661205   0.00766129
4588.00   0.07063333   0.00768363
4590.00   0.09232144   0.00783719
4592.00   0.08621368   0.00766036
4594.00   0.11107654   0.00784731
4596.00   0.08344634   0.00760909
4598.00   0.08147669   0.00763536
4600.00   0.09054700   0.00770638
4602.00   0.07616233   0.00760953
4604.00   0.08452690   0.00748652
4606.00   0.09772738   0.00759674
4608.00   0.09415764   0.00763958
4610.00   0.10580878   0.00769289
4612.00   0.10087165   0.00776498
4614.00   0.09756719   0.00767654
4616.00   0.09350576   0.00757818
4618.00   0.08623891   0.00754278
4620.00   0.10603476   0.00766077
4622.00   0.10392080   0.00755866
4624.00   0.08060379   0.00759938
4626.00   0.09452872   0.00758550
4628.00   0.11239986   0.00764494
4630.00   0.12384583   0.00762552
4632.00   0.10918152   0.00765170
4634.00   0.10361821   0.00762535
4636.00   0.11275905   0.00765508
4638.00   0.10966683   0.00764450
4640.00   0.10427610   0.00760325
4642.00   0.10884561   0.00774701
4644.00   0.09342581   0.00762728
4646.00   0.12587155   0.00773035
4648.00   0.12274526   0.00767227
4650.00   0.11294745   0.00774676
4652.00   0.09486416   0.00768924
4654.00   0.11880075   0.00766269
4656.00   0.09733661   0.00766166
4658.00   0.10339458   0.00774670
4660.00   0.10208267   0.00780206
4662.00   0.10516633   0.00786092
4664.00   0.09971926   0.00790859
4666.00   0.13084854   0.00788138
4668.00   0.09760156   0.00785103
4670.00   0.11301535   0.00792031
4672.00   0.10188758   0.00793839
4674.00   0.10342131   0.00793159
4676.00   0.10547108   0.00790205
4678.00   0.11990954   0.00794755
4680.00   0.13192040   0.00790825
4682.00   0.10374588   0.00768845
4684.00   0.13605446   0.00780609
4686.00   0.11031844   0.00775998
4688.00   0.12710315   0.00777830
4690.00   0.12323313   0.00778656
4692.00   0.13560650   0.00776010
4694.00   0.14474897   0.00781369
4696.00   0.11853378   0.00770412
4698.00   0.14888681   0.00783701
4700.00   0.11426217   0.00765545
4702.00   0.11250301   0.00762101
4704.00   0.12212410   0.00758746
4706.00   0.12332504   0.00775333
4708.00   0.11265690   0.00770899
4710.00   0.12892784   0.00783415
4712.00   0.14342447   0.00787719
4714.00   0.14963417   0.00792182
4716.00   0.12741478   0.00773405
4718.00   0.14192012   0.00781418
4720.00   0.13953963   0.00776994
4722.00   0.14554620   0.00779157
4724.00   0.13582925   0.00772627
4726.00   0.12875371   0.00770613
4728.00   0.14770313   0.00791300
4730.00   0.12951156   0.00798839
4732.00   0.14213334   0.00808603
4734.00   0.13170516   0.00799306
4736.00   0.14352626   0.00810593
4738.00   0.14043199   0.00818458
4740.00   0.13451041   0.00831249
4742.00   0.11289060   0.00835174
4744.00   0.13550617   0.00850180
4746.00   0.14568198   0.00833888
4748.00   0.13241036   0.00804329
4750.00   0.14691640   0.00789256
4752.00   0.12694035   0.00774504
4754.00   0.14373001   0.00778024
4756.00   0.14277470   0.00781601
4758.00   0.12035178   0.00766958
4760.00   0.12400959   0.00758522
4762.00   0.13264620   0.00752764
4764.00   0.12528746   0.00753268
4766.00   0.12795320   0.00753181
4768.00   0.13238458   0.00753207
4770.00   0.12506787   0.00742549
4772.00   0.12330323   0.00740554
4774.00   0.13755335   0.00741506
4776.00   0.14319544   0.00749780
4778.00   0.14555287   0.00765212
4780.00   0.15126349   0.00767489
4782.00   0.14328799   0.00758064
4784.00   0.13018878   0.00757340
4786.00   0.12947358   0.00747661
4788.00   0.12769358   0.00739212
4790.00   0.12428953   0.00738094
4792.00   0.13764089   0.00747469
4794.00   0.13017955   0.00740538
4796.00   0.12296247   0.00742966
4798.00   0.12652740   0.00734161
4800.00   0.12268636   0.00728056
4802.00   0.12637745   0.00728299
4804.00   0.11321352   0.00717011
4806.00   0.13731860   0.00730318
4808.00   0.11238476   0.00725630
4810.00   0.09829435   0.00711841
4812.00   0.12873709   0.00724921
4814.00   0.13024610   0.00725612
4816.00   0.12063525   0.00725765
4818.00   0.11270532   0.00720629
4820.00   0.11618850   0.00723816
4822.00   0.11382101   0.00730164
4824.00   0.11823077   0.00733023
4826.00   0.11102390   0.00737816
4828.00   0.09609278   0.00728928
4830.00   0.10098673   0.00729201
4832.00   0.10397706   0.00734079
4834.00   0.09888997   0.00734772
4836.00   0.08596186   0.00720426
4838.00   0.07584331   0.00722885
4840.00   0.09526564   0.00730016
4842.00   0.10861217   0.00738576
4844.00   0.10515424   0.00736539
4846.00   0.06819680   0.00710137
4848.00   0.08526785   0.00716530
4850.00   0.08326001   0.00708426
4852.00   0.09463581   0.00710181
4854.00   0.09789496   0.00714656
4856.00   0.09717343   0.00715140
4858.00   0.09392924   0.00694494
4860.00   0.08838438   0.00696983
4862.00   0.08472908   0.00708675
4864.00   0.09310310   0.00707935
4866.00   0.09720509   0.00705170
4868.00   0.08199532   0.00700198
4870.00   0.08730406   0.00696589
4872.00   0.07929435   0.00696536
4874.00   0.08695607   0.00693782
4876.00   0.10574251   0.00697506
4878.00   0.09495568   0.00698781
4880.00   0.07829294   0.00709478
4882.00   0.08431132   0.00711062
4884.00   0.08949994   0.00708605
4886.00   0.08789274   0.00699311
4888.00   0.08568335   0.00695721
4890.00   0.09187046   0.00697242
4892.00   0.07632124   0.00689833
4894.00   0.06379485   0.00690298
4896.00   0.07551559   0.00695117
4898.00   0.04987704   0.00686568
4900.00   0.07526488   0.00693229
4902.00   0.06032436   0.00676426
4904.00   0.07932227   0.00685458
4906.00   0.07856200   0.00690686
4908.00   0.07383002   0.00688545
4910.00   0.08267517   0.00692970
4912.00   0.08993702   0.00690187
4914.00   0.06732730   0.00689414
4916.00   0.09179948   0.00690393
4918.00   0.07929984   0.00688415
4920.00   0.06415425   0.00682661
4922.00   0.06582489   0.00679373
4924.00   0.07164007   0.00685245
4926.00   0.06168164   0.00682275
4928.00   0.06698428   0.00685393
4930.00   0.07944204   0.00679922
4932.00   0.09246827   0.00675148
4934.00   0.07664400   0.00666995
4936.00   0.08205111   0.00672705
4938.00   0.08133093   0.00673709
4940.00   0.09003986   0.00685947
4942.00   0.07952346   0.00686125
4944.00   0.08356047   0.00690453
4946.00   0.08672732   0.00689982
4948.00   0.07075423   0.00679285
4950.00   0.07375041   0.00677527
4952.00   0.09114502   0.00686321
4954.00   0.08267854   0.00688887
4956.00   0.10416890   0.00707788
4958.00   0.08371290   0.00689681
4960.00   0.07813016   0.00682311
4962.00   0.08627600   0.00685898
4964.00   0.10195658   0.00692894
4966.00   0.08661314   0.00685471
4968.00   0.08556202   0.00694675
4970.00   0.08069361   0.00697304
4972.00   0.09197871   0.00699342
4974.00   0.08094318   0.00710243
4976.00   0.08135926   0.00722416
4978.00   0.07631093   0.00738037
4980.00   0.05930365   0.00748184
4982.00   0.09632748   0.00781742
4984.00   0.09677014   0.00789530
4986.00   0.07332451   0.00771377
4988.00   0.07381613   0.00758061
4990.00   0.08302326   0.00747991
4992.00   0.07321425   0.00737000
4994.00   0.08818384   0.00737439
4996.00   0.08061353   0.00714890
4998.00   0.09229033   0.00699851
5000.00   0.08000475   0.00682323
5002.00   0.08034839   0.00676084
5004.00   0.06250425   0.00667416
5006.00   0.08409218   0.00667988
5008.00   0.10611843   0.00698218
5010.00   0.13232341   0.00725557
5012.00   0.09393510   0.00720711
5014.00   0.09609573   0.00699277
5016.00   0.09866512   0.00677078
5018.00   0.10230497   0.00674019
5020.00   0.07483836   0.00661364
5022.00   0.09202518   0.00670771
5024.00   0.08029025   0.00667509
5026.00   0.08144726   0.00655656
5028.00   0.09395717   0.00668508
5030.00   0.08626567   0.00673013
5032.00   0.08024476   0.00676675
5034.00   0.08929760   0.00673679
5036.00   0.08106865   0.00664576
5038.00   0.06238865   0.00651056
5040.00   0.09354999   0.00661863
5042.00   0.09255635   0.00663786
5044.00   0.09671890   0.00660396
5046.00   0.06717154   0.00664938
5048.00   0.08869775   0.00669057
5050.00   0.08758476   0.00676710
5052.00   0.09144020   0.00675466
5054.00   0.10730879   0.00682305
5056.00   0.10126590   0.00678791
5058.00   0.09782008   0.00676482
5060.00   0.08530564   0.00662907
5062.00   0.08694057   0.00671290
5064.00   0.08884422   0.00689395
5066.00   0.08436314   0.00698735
5068.00   0.08673163   0.00704298
5070.00   0.10458497   0.00723966
5072.00   0.11168383   0.00715555
5074.00   0.08843040   0.00705957
5076.00   0.08760138   0.00697915
5078.00   0.09185199   0.00699689
5080.00   0.08860541   0.00712773
5082.00   0.08449416   0.00751700
5084.00   0.07351578   0.00794241
5086.00   0.11995574   0.00826949
5088.00   0.09154478   0.00818889
5090.00   0.10324147   0.00793104
5092.00   0.10791194   0.00762672
5094.00   0.10423713   0.00728892
5096.00   0.09230541   0.00717887
5098.00   0.09566937   0.00720593
5100.00   0.09134267   0.00718364
5102.00   0.12019601   0.00735914
5104.00   0.11021940   0.00724570
5106.00   0.09609145   0.00705520
5108.00   0.10078998   0.00693822
5110.00   0.10256647   0.00692618
5112.00   0.07948697   0.00684321
5114.00   0.09945358   0.00703410
5116.00   0.08090486   0.00696993
5118.00   0.09381663   0.00702002
5120.00   0.08797476   0.00686495
5122.00   0.08333968   0.00684516
5124.00   0.09734154   0.00679288
5126.00   0.08789138   0.00677726
5128.00   0.08761033   0.00674518
5130.00   0.10590525   0.00685875
5132.00   0.10017905   0.00678303
5134.00   0.10473642   0.00678219
5136.00   0.09852117   0.00673450
5138.00   0.08967035   0.00668579
5140.00   0.10825803   0.00680219
5142.00   0.08800159   0.00671613
5144.00   0.10088903   0.00680715
5146.00   0.09603462   0.00675381
5148.00   0.08431087   0.00681157
5150.00   0.08142424   0.00692010
5152.00   0.07150637   0.00691924
5154.00   0.07247485   0.00709588
5156.00   0.08772352   0.00711297
5158.00   0.10043822   0.00717580
5160.00   0.08819473   0.00711386
5162.00   0.09549067   0.00705605
5164.00   0.09621344   0.00693755
5166.00   0.08157047   0.00677527
5168.00   0.08969929   0.00666201
5170.00   0.09589845   0.00661450
5172.00   0.09714961   0.00657400
5174.00   0.07390659   0.00645780
5176.00   0.07108093   0.00651725
5178.00   0.07238659   0.00664270
5180.00   0.07766247   0.00656494
5182.00   0.08451556   0.00657063
5184.00   0.08123865   0.00659699
5186.00   0.08680342   0.00661488
5188.00   0.08838167   0.00660752
5190.00   0.08643402   0.00660223
5192.00   0.07531959   0.00658923
5194.00   0.08602028   0.00656913
5196.00   0.06830016   0.00660138
5198.00   0.08411742   0.00663606
5200.00   0.06650873   0.00666014
5202.00   0.08336304   0.00671572
5204.00   0.09224561   0.00673768
5206.00   0.07407404   0.00661931
5208.00   0.08084865   0.00663470
5210.00   0.08496752   0.00666395
5212.00   0.09358432   0.00685205
5214.00   0.07434017   0.00673074
5216.00   0.06457585   0.00661483
5218.00   0.08512960   0.00667315
5220.00   0.09001970   0.00677899
5222.00   0.09662025   0.00675572
5224.00   0.07260483   0.00668022
5226.00   0.07271260   0.00667471
5228.00   0.06511772   0.00655105
5230.00   0.08737208   0.00658316
5232.00   0.08266981   0.00657332
5234.00   0.07763350   0.00647714
5236.00   0.07235768   0.00649562
5238.00   0.06041968   0.00642423
5240.00   0.07146849   0.00652999
5242.00   0.06709426   0.00652953
5244.00   0.06989446   0.00654141
5246.00   0.06293612   0.00657864
5248.00   0.07998508   0.00652382
5250.00   0.07520101   0.00647929
5252.00   0.07604420   0.00652015
5254.00   0.07729927   0.00648983
5256.00   0.06184179   0.00655180
5258.00   0.07846346   0.00660531
5260.00   0.07646796   0.00668363
5262.00   0.07841312   0.00653738
5264.00   0.08081206   0.00646814
5266.00   0.06816215   0.00643663
5268.00   0.06533794   0.00639765
5270.00   0.08418312   0.00640993
5272.00   0.06674015   0.00637805
5274.00   0.06865366   0.00637379
5276.00   0.08454555   0.00644824
5278.00   0.07708257   0.00647935
5280.00   0.07188519   0.00649054
5282.00   0.07816435   0.00645054
5284.00   0.08278570   0.00650648
5286.00   0.08713341   0.00654138
5288.00   0.07288154   0.00654842
5290.00   0.08098714   0.00657744
5292.00   0.07631296   0.00651669
5294.00   0.09733219   0.00653099
5296.00   0.06364847   0.00646443
5298.00   0.09043798   0.00647442
5300.00   0.08485986   0.00651600
5302.00   0.08741424   0.00646964
5304.00   0.07917817   0.00652679
5306.00   0.08325119   0.00656626
5308.00   0.07028234   0.00650118
5310.00   0.07745229   0.00649468
5312.00   0.09093466   0.00658248
5314.00   0.10203229   0.00656309
5316.00   0.11237900   0.00663381
5318.00   0.08345295   0.00663966
5320.00   0.08295127   0.00663473
5322.00   0.08028831   0.00652826
5324.00   0.05920432   0.00645783
5326.00   0.10254004   0.00649954
5328.00   0.07479755   0.00647833
5330.00   0.08818063   0.00641697
5332.00   0.09185760   0.00654048
5334.00   0.08055247   0.00660987
5336.00   0.08843271   0.00651277
5338.00   0.08855331   0.00661369
5340.00   0.08116253   0.00665927
5342.00   0.08828549   0.00676086
5344.00   0.09204078   0.00665787
5346.00   0.11389763   0.00679598
5348.00   0.10520203   0.00690596
5350.00   0.10666006   0.00699400
5352.00   0.07549682   0.00693527
5354.00   0.08351633   0.00697256
5356.00   0.08597098   0.00712637
5358.00   0.07219387   0.00712598
5360.00   0.09956647   0.00711648
5362.00   0.10283358   0.00703027
5364.00   0.09856331   0.00691399
5366.00   0.09962523   0.00679475
5368.00   0.10330422   0.00676802
5370.00   0.10650716   0.00678234
5372.00   0.11555342   0.00677651
5374.00   0.10779003   0.00685499
5376.00   0.08840140   0.00701404
5378.00   0.09689964   0.00707280
5380.00   0.10483201   0.00703026
5382.00   0.09625315   0.00702469
5384.00   0.10128631   0.00696699
5386.00   0.10146607   0.00689353
5388.00   0.09700721   0.00692410
5390.00   0.09346753   0.00694338
5392.00   0.11296339   0.00723738
5394.00   0.09916919   0.00723239
5396.00   0.10119294   0.00728876
5398.00   0.10022482   0.00718582
5400.00   0.10427068   0.00717749
5402.00   0.12617847   0.00735186
5404.00   0.11711854   0.00727133
5406.00   0.12004495   0.00723942
5408.00   0.12197839   0.00733710
5410.00   0.09558763   0.00730192
5412.00   0.10783337   0.00734764
5414.00   0.12033515   0.00749482
5416.00   0.10525518   0.00767559
5418.00   0.11784133   0.00781696
5420.00   0.10849246   0.00787176
5422.00   0.10479242   0.00788058
5424.00   0.10915880   0.00786977
5426.00   0.08713990   0.00783512
5428.00   0.12278575   0.00788097
5430.00   0.13218838   0.00789829
5432.00   0.09631015   0.00780651
5434.00   0.10507052   0.00787723
5436.00   0.09555908   0.00801871
5438.00   0.10352276   0.00800536
5440.00   0.12400574   0.00815732
5442.00   0.11858249   0.00830086
5444.00   0.09714959   0.00830378
5446.00   0.12252590   0.00842164
5448.00   0.10432959   0.00850533
5450.00   0.08314362   0.00854200
5452.00   0.11425161   0.00869669
5454.00   0.13286711   0.00878523
5456.00   0.12073109   0.00889312
5458.00   0.11649656   0.00968654
5460.00   0.13567534   0.01224373
5462.00   0.11367116   0.01398000
5464.00   0.10447822   0.01373681
5466.00   0.09714402   0.01267157
5468.00   0.12874742   0.01172634
5470.00   0.13133126   0.01092581
5472.00   0.11808535   0.01027865
5474.00   0.11170448   0.00973409
5476.00   0.11438262   0.00943056
5478.00   0.11049120   0.00907730
5480.00   0.10944440   0.00917156
5482.00   0.13383570   0.00944915
5484.00   0.10883894   0.00959542
5486.00   0.10613934   0.00948454
5488.00   0.10205825   0.00934999
5490.00   0.11451951   0.00915349
5492.00   0.09640109   0.00909454
5494.00   0.11876202   0.00904299
5496.00   0.12492878   0.00895873
5498.00   0.11396586   0.00896562
5500.00   0.10277092   0.00885629
5502.00   0.11558541   0.00899055
5504.00   0.10042708   0.00883488
5506.00   0.11968771   0.00888244
5508.00   0.09084341   0.00882133
5510.00   0.10237203   0.00890641
5512.00   0.10376288   0.00895950
5514.00   0.10742494   0.00918953
5516.00   0.14253926   0.00937371
5518.00   0.11172576   0.00933318
5520.00   0.10949264   0.00938040
5522.00   0.12653600   0.00952206
5524.00   0.11946056   0.00944018
5526.00   0.12973624   0.00943244
5528.00   0.09134723   0.00921283
5530.00   0.13223222   0.00931917
5532.00   0.11583867   0.00906673
5534.00   0.11710497   0.00902822
5536.00   0.11969931   0.00894763
5538.00   0.12538299   0.00908748
5540.00   0.11045643   0.00907624
5542.00   0.10310686   0.00902452
5544.00   0.10423544   0.00910119
5546.00   0.10396516   0.00910782
5548.00   0.11092011   0.00905754
5550.00   0.11666922   0.00917541
5552.00   0.13053125   0.00919892
5554.00   0.07820037   0.00901925
5556.00   0.10625784   0.00916759
5558.00   0.10468689   0.00921234
5560.00   0.08960910   0.00905306
5562.00   0.09831561   0.00913159
5564.00   0.11006685   0.00936275
5566.00   0.09110481   0.00929091
5568.00   0.11315626   0.00935453
5570.00   0.10619171   0.00944509
5572.00   0.09426547   0.00933077
5574.00   0.09130827   0.03396758
5576.00   0.13477154   0.03670907
5578.00   0.15179141   0.03723443
5580.00   0.15117286   0.03602532
5582.00   0.12409776   0.03349907
5584.00   0.07704148   0.02992090
5586.00   0.08961555   0.02494136
5588.00   0.12892412   0.02126879
5590.00   0.12811664   0.01961526
5592.00   0.09124190   0.01934070
5594.00   0.06820696   0.01908617
5596.00   0.08188958   0.01891177
5598.00   0.07990008   0.01871605
5600.00   0.07594815   0.01859331
5602.00   0.08145524   0.01857069
5604.00   0.08914381   0.01855630
5606.00   0.07989768   0.01847355
5608.00   0.07412731   0.01836550
5610.00   0.07910569   0.01826652
5612.00   0.08285111   0.01812262
5614.00   0.07665526   0.01786263
5616.00   0.09748247   0.01789550
5618.00   0.09886056   0.01773486
5620.00   0.08449376   0.01755900
5622.00   0.07682382   0.01754837
5624.00   0.09893029   0.01761034
5626.00   0.10449202   0.01755518
5628.00   0.09382421   0.01738051
5630.00   0.08439104   0.01717925
5632.00   0.09144243   0.01717852
5634.00   0.07601634   0.01806734
5636.00   0.09809507   0.01761637
5638.00   0.11062511   0.01722006
5640.00   0.10304993   0.01799569
5642.00   0.09872317   0.01950255
5644.00   0.10205615   0.01757920
5646.00   0.11561140   0.01778009
5648.00   0.13008475   0.01841417
5650.00   0.13462491   0.01802805
5652.00   0.12810524   0.01730895
5654.00   0.12129352   0.01777333
5656.00   0.10729241   0.01774479
5658.00   0.09755701   0.01735459
5660.00   0.09503343   0.01725615
#5662.00   0.05973132   0.01827918
#5664.00   0.05235063   0.01853451
#5666.00   0.07487013   0.01822277
5668.00   0.08947808   0.01801665
5670.00   0.08048911   0.01848461
5672.00   0.11064024   0.01887647
5674.00   0.11400273   0.01908504
5676.00   0.11989077   0.01934155
5678.00   0.12116075   0.01967216
5680.00   0.10480747   0.02005615
5682.00   0.09477939   0.02047195
5684.00   0.09049510   0.02091553
5686.00   0.10300446   0.02136062
5688.00   0.12031373   0.02159275
5690.00   0.11278825   0.02133028
5692.00   0.12407575   0.02117884
5694.00   0.10479069   0.02019566
5696.00   0.08362740   0.01896085
5698.00   0.07705140   0.01803061
5700.00   0.07573488   0.01744186
5702.00   0.06937698   0.01690789
5704.00   0.07982143   0.01658900
5706.00   0.08418149   0.01628504
5708.00   0.07830667   0.01591319
5710.00   0.08261573   0.01570424
5712.00   0.07984521   0.01557724
5714.00   0.07118655   0.01540617
5716.00   0.06531347   0.01524817
5718.00   0.07086474   0.01514542
5720.00   0.09176258   0.01495124
5722.00   0.08599821   0.01473465
5724.00   0.07622314   0.01449401
5726.00   0.07269312   0.01429305
5728.00   0.07323191   0.01416607
5730.00   0.05883185   0.01398555
5732.00   0.05628527   0.01381551
5734.00   0.06433443   0.01369440
5736.00   0.07371563   0.01363986
5738.00   0.07556268   0.01361274
5740.00   0.06823443   0.01352528
5742.00   0.07398215   0.01353734
5744.00   0.07411621   0.01350804
5746.00   0.06480023   0.01343140
5748.00   0.05562565   0.01342215
5750.00   0.05309088   0.01335456
5752.00   0.05834864   0.01342399
5754.00   0.06630877   0.01354713
5756.00   0.07424223   0.01367348
5758.00   0.07979796   0.01382236
5760.00   0.08810323   0.01403333
5762.00   0.08189710   0.01430402
5764.00   0.06900495   0.01466485
5766.00   0.06715331   0.01513886
5768.00   0.08735153   0.01568495
5770.00   0.08190105   0.01580532
5772.00   0.06233148   0.01560566
5774.00   0.04302369   0.01520883
5776.00   0.04007659   0.01472887
5778.00   0.05922734   0.01425996
5780.00   0.07013927   0.01398223
5782.00   0.06983445   0.01394894
5784.00   0.06671510   0.01416387
5786.00   0.06804720   0.01460289
5788.00   0.06324128   0.01527141
5790.00   0.05924859   0.01567903
5792.00   0.06239803   0.01570641
5794.00   0.06839532   0.01543063
5796.00   0.06637990   0.01507465
5798.00   0.07559770   0.01456704
5800.00   0.07812377   0.01409371
5802.00   0.07280018   0.01379842
5804.00   0.06997447   0.01371590
5806.00   0.07150838   0.01371618
5808.00   0.05287876   0.01367853
5810.00   0.05393834   0.01365729
5812.00   0.06260557   0.01362096
5814.00   0.06160176   0.01356845
5816.00   0.07370558   0.01362543
5818.00   0.06710725   0.01364610
5820.00   0.05908895   0.01364302
5822.00   0.06199682   0.01371439
5824.00   0.06995440   0.01387026
5826.00   0.08010571   0.01390401
5828.00   0.05921610   0.01384092
5830.00   0.04754148   0.01381712
5832.00   0.05334455   0.01387061
5834.00   0.05990248   0.01394969
5836.00   0.06771588   0.01405791
5838.00   0.06313374   0.01410206
5840.00   0.05393872   0.01412842
5842.00   0.05060685   0.01421086
5844.00   0.05752844   0.01437181
5846.00   0.06061780   0.01439922
5848.00   0.05343829   0.01439693
5850.00   0.05786727   0.01447905
5852.00   0.07761312   0.01461716
5854.00   0.08590651   0.01461858
5856.00   0.06806976   0.01460890
5858.00   0.05460747   0.01463228
5860.00   0.05127025   0.01472760
5862.00   0.05781423   0.01490762
5864.00   0.05360456   0.01504294
5866.00   0.05616099   0.01512517
5868.00   0.05213835   0.01520500
5870.00   0.04668505   0.01524365
5872.00   0.05494556   0.01520566
5874.00   0.05331521   0.01506735
5876.00   0.03972265   0.01497504
5878.00   0.04453961   0.01506618
5880.00   0.05727671   0.01542402
5882.00   0.05026333   0.01611955
5884.00   0.03955870   0.01734665
5886.00   0.02826175   0.01910175
5888.00   0.02632655   0.02087940
5890.00   0.04542733   0.02224107
5892.00   0.06921222   0.02289308
5894.00   0.06092447   0.02314409
5896.00   0.04281014   0.02237736
5898.00   0.04618406   0.02085917
5900.00   0.06830624   0.01909220
5902.00   0.06898534   0.01764939
5904.00   0.05263627   0.01626075
5906.00   0.04467267   0.01531524
5908.00   0.04686727   0.01492290
5910.00   0.05375369   0.01493694
5912.00   0.04091287   0.01497961
5914.00   0.04359849   0.01510350
5916.00   0.04154823   0.01510016
5918.00   0.03526624   0.01506976
5920.00   0.03112131   0.01513236
5922.00   0.03240022   0.01506372
5924.00   0.03837604   0.01509734
5926.00   0.03674908   0.01515952
5928.00   0.03177705   0.01522426
5930.00   0.03443496   0.01531882
5932.00   0.03893169   0.01536637
5934.00   0.05098675   0.01532177
5936.00   0.05876265   0.01523160
5938.00   0.05470428   0.01511507
5940.00   0.04864587   0.01489740
5942.00   0.03634364   0.01473795
5944.00   0.03427368   0.01459082
5946.00   0.04107881   0.01451417
5948.00   0.05070596   0.01453454
5950.00   0.05344443   0.01464774
5952.00   0.05932441   0.01461360
5954.00   0.06190790   0.01458297
5956.00   0.05572305   0.01451607
5958.00   0.04164430   0.01436893
5960.00   0.03529081   0.01425601
5962.00   0.05014067   0.01412058
5964.00   0.04429149   0.01401459
5966.00   0.02855135   0.01394763
5968.00   0.03377781   0.01391270
5970.00   0.03864089   0.01383737
5972.00   0.01974730   0.01378843
5974.00   0.02358204   0.01382989
5976.00   0.04851529   0.01389335
5978.00   0.05543793   0.01385341
5980.00   0.04076108   0.01377728
5982.00   0.03478326   0.01366800
5984.00   0.03603111   0.01355561
5986.00   0.03825644   0.01348900
5988.00   0.03271180   0.01348878
5990.00   0.03585424   0.01349129
5992.00   0.03977062   0.01346684
5994.00   0.04297645   0.01346329
5996.00   0.04510431   0.01348935
5998.00   0.05054482   0.01345913
6000.00   0.05404957   0.01338815
6002.00   0.05131764   0.01335327
6004.00   0.05091779   0.01334292
6006.00   0.06076029   0.01332802
6008.00   0.06305673   0.01319411
6010.00   0.05697403   0.01308099
6012.00   0.05147361   0.01295964
6014.00   0.05272709   0.01287087
6016.00   0.05795815   0.01284819
6018.00   0.05540562   0.01284226
6020.00   0.05041147   0.01285119
6022.00   0.05419317   0.01286101
6024.00   0.06620326   0.01287139
6026.00   0.07384951   0.01290689
6028.00   0.06958447   0.01289221
6030.00   0.06516665   0.01277828
6032.00   0.06118048   0.01266055
6034.00   0.05940269   0.01260636
6036.00   0.06573021   0.01260820
6038.00   0.06043641   0.01251087
6040.00   0.05419840   0.01250353
6042.00   0.05017906   0.01253083
6044.00   0.04970181   0.01251512
6046.00   0.05292194   0.01247597
6048.00   0.06545652   0.01255834
6050.00   0.06953304   0.01260066
6052.00   0.06643655   0.01254393
6054.00   0.06303531   0.01242699
6056.00   0.05628135   0.01240305
6058.00   0.05766849   0.01241954
6060.00   0.05738680   0.01238796
6062.00   0.06000425   0.01234243
6064.00   0.06935791   0.01233506
6066.00   0.07243576   0.01226998
6068.00   0.07228646   0.01222410
6070.00   0.06884445   0.01217066
6072.00   0.06706417   0.01213882
6074.00   0.07601313   0.01216530
6076.00   0.06619281   0.01210590
6078.00   0.06177971   0.01212091
6080.00   0.06258856   0.01215074
6082.00   0.06520102   0.01215927
6084.00   0.06257599   0.01214001
6086.00   0.06634971   0.01219515
6088.00   0.06344024   0.01221059
6090.00   0.05817715   0.01218280
6092.00   0.05756846   0.01221342
6094.00   0.06942555   0.01249204
6096.00   0.06886215   0.01330755
6098.00   0.08016219   0.01312321
6100.00   0.08397209   0.01281930
6102.00   0.06613892   0.01309037
6104.00   0.06011723   0.01293646
6106.00   0.06576658   0.01310215
6108.00   0.07102018   0.01338626
6110.00   0.07512701   0.01365947
6112.00   0.07835850   0.01382723
6114.00   0.07559709   0.01389031
6116.00   0.06638627   0.01382521
6118.00   0.06247586   0.01362108
6120.00   0.06234552   0.01331237
6122.00   0.05667260   0.01299037
6124.00   0.04946221   0.01270215
6126.00   0.05860688   0.01254282
6128.00   0.06437462   0.01246144
6130.00   0.05930426   0.01238154
6132.00   0.06081353   0.01226027
6134.00   0.06457302   0.01226695
6136.00   0.06161888   0.01228691
6138.00   0.05854911   0.01230912
6140.00   0.06170326   0.01234417
6142.00   0.06989475   0.01238976
6144.00   0.06588253   0.01238973
6146.00   0.06349843   0.01240550
6148.00   0.06182693   0.01244473
6150.00   0.05585834   0.01250935
6152.00   0.05018127   0.01265256
6154.00   0.05513218   0.01284113
6156.00   0.05511616   0.01301909
6158.00   0.05679283   0.01317254
6160.00   0.07194535   0.01328312
6162.00   0.05985692   0.01309985
6164.00   0.05804154   0.01290721
6166.00   0.06348836   0.01265965
6168.00   0.06531870   0.01233587
6170.00   0.05944869   0.01201025
6172.00   0.05171570   0.01188827
6174.00   0.05632558   0.01178761
6176.00   0.05765681   0.01168329
6178.00   0.05008977   0.01161063
6180.00   0.05170882   0.01163335
6182.00   0.05945249   0.01162221
6184.00   0.06781206   0.01161078
6186.00   0.06698243   0.01161503
6188.00   0.05844005   0.01164546
6190.00   0.05776986   0.01163972
6192.00   0.05730803   0.01165330
6194.00   0.06266079   0.01166596
6196.00   0.06386293   0.01166634
6198.00   0.05672793   0.01167044
6200.00   0.05951723   0.01167677
6202.00   0.06312335   0.01168920
6204.00   0.05924163   0.01175739
6206.00   0.05568240   0.01183953
6208.00   0.05944594   0.01186458
6210.00   0.06178425   0.01197530
6212.00   0.05347298   0.01197498
6214.00   0.05243692   0.01189802
6216.00   0.05990595   0.01177048
6218.00   0.05877699   0.01159636
6220.00   0.06479292   0.01155002
6222.00   0.05706285   0.01147639
6224.00   0.05219831   0.01142765
6226.00   0.05838446   0.01143536
6228.00   0.06636461   0.01146415
6230.00   0.06722844   0.01155483
6232.00   0.06069691   0.01172699
6234.00   0.05443625   0.01197769
6236.00   0.05452826   0.01225562
6238.00   0.06461666   0.01250358
6240.00   0.05957517   0.01247017
6242.00   0.05693014   0.01229207
6244.00   0.05736374   0.01203287
6246.00   0.05664242   0.01175455
6248.00   0.05876194   0.01157277
6250.00   0.06501455   0.01145907
6252.00   0.06907198   0.01152464
6254.00   0.06240476   0.01173999
6256.00   0.04423818   0.01199702
6258.00   0.05267254   0.01216570
6260.00   0.05958525   0.01222879
6262.00   0.06439359   0.01220328
6264.00   0.06352941   0.01204466
6266.00   0.05476197   0.01172335
6268.00   0.05354365   0.01142491
6270.00   0.06009739   0.01136358
6272.00   0.06302184   0.01136276
6274.00   0.05549731   0.01132228
6276.00   0.04885526   0.01133665
6278.00   0.06107043   0.01132008
6280.00   0.07090821   0.01134989
6282.00   0.07017788   0.01146731
6284.00   0.05971326   0.01161289
6286.00   0.05963024   0.01165273
6288.00   0.06519546   0.01171613
6290.00   0.06514770   0.01171752
6292.00   0.06376192   0.01179174
6294.00   0.06792524   0.01217453
6296.00   0.07139970   0.01311822
6298.00   0.06120909   0.01408276
6300.00   0.06072204   0.01463549
6302.00   0.07024043   0.01476850
6304.00   0.07230638   0.01465194
6306.00   0.06758903   0.01400991
6308.00   0.06733333   0.01303702
6310.00   0.07088256   0.01222245
6312.00   0.07129233   0.01175664
6314.00   0.06835368   0.01143972
6316.00   0.06193681   0.01118686
6318.00   0.06304222   0.01113979
6320.00   0.06907996   0.01116663
6322.00   0.07468147   0.01117897
6324.00   0.06534726   0.01116391
6326.00   0.07104933   0.01129777
6328.00   0.07383066   0.01133163
6330.00   0.06735454   0.01127873
6332.00   0.05777754   0.01121959
6334.00   0.05260460   0.01116125
6336.00   0.05963566   0.01094644
6338.00   0.06643966   0.01081365
6340.00   0.06991035   0.01080000
6342.00   0.07070415   0.01081772
6344.00   0.07795259   0.01081087
6346.00   0.08490024   0.01089332
6348.00   0.08254215   0.01090221
6350.00   0.07476754   0.01085634
6352.00   0.07198127   0.01087308
6354.00   0.06377081   0.01094529
6356.00   0.06468537   0.01100838
6358.00   0.06471187   0.01116717
6360.00   0.06446921   0.01144294
6362.00   0.07012773   0.01171900
6364.00   0.06844872   0.01170874
6366.00   0.07121941   0.01161089
6368.00   0.06942240   0.01138009
6370.00   0.06167668   0.01104157
6372.00   0.06688343   0.01074135
6374.00   0.07487033   0.01063131
6376.00   0.07967068   0.01066027
6378.00   0.07090917   0.01069385
6380.00   0.05667854   0.01069025
6382.00   0.06955010   0.01079462
6384.00   0.07921284   0.01086532
6386.00   0.08308183   0.01080897
6388.00   0.08550984   0.01067425
6390.00   0.08920652   0.01057045
6392.00   0.08490131   0.01051839
6394.00   0.07131559   0.01040431
6396.00   0.06371228   0.01036056
6398.00   0.06627654   0.01040324
6400.00   0.07245380   0.01044913
6402.00   0.06900846   0.01043723
6404.00   0.06547926   0.01035985
6406.00   0.07539771   0.01038514
6408.00   0.08667275   0.01046927
6410.00   0.07664591   0.01044515
6412.00   0.07202953   0.01051877
6414.00   0.06634873   0.01050804
6416.00   0.06707650   0.01049326
6418.00   0.07109986   0.01048710
6420.00   0.07037414   0.01039673
6422.00   0.07574870   0.01026301
6424.00   0.07233947   0.01017238
6426.00   0.06863467   0.01015504
6428.00   0.07138487   0.01017058
6430.00   0.07201916   0.01008697
6432.00   0.07032614   0.01007534
6434.00   0.06726896   0.01004791
6436.00   0.06529468   0.01003167
6438.00   0.06751955   0.01006268
6440.00   0.06889679   0.01001966
6442.00   0.06760009   0.00998266
6444.00   0.06840643   0.01001164
6446.00   0.06891660   0.01005486
6448.00   0.06162756   0.01003520
6450.00   0.06130965   0.01003066
6452.00   0.06114659   0.01002518
6454.00   0.06345779   0.01006939
6456.00   0.06992662   0.01015858
6458.00   0.08157244   0.01023207
6460.00   0.07826532   0.01030604
6462.00   0.07259893   0.01038314
6464.00   0.07380227   0.01045913
6466.00   0.07889446   0.01051053
6468.00   0.07723289   0.01052928
6470.00   0.07251295   0.01041756
6472.00   0.07034201   0.01027320
6474.00   0.07256244   0.01016558
6476.00   0.07713469   0.01009627
6478.00   0.06467213   0.00990310
6480.00   0.06692484   0.00981188
6482.00   0.06761622   0.00979772
6484.00   0.06454974   0.00979629
6486.00   0.06328843   0.00976932
6488.00   0.07656951   0.00987122
6490.00   0.08509108   0.00995464
6492.00   0.08201682   0.01001379
6494.00   0.07005004   0.01009683
6496.00   0.06232091   0.01026314
6498.00   0.06622830   0.01044415
6500.00   0.07169700   0.01058247
6502.00   0.07740953   0.01064797
6504.00   0.07942221   0.01059568
6506.00   0.07162615   0.01039300
6508.00   0.08091987   0.01020622
6510.00   0.08087116   0.01005426
6512.00   0.08019236   0.00994602
6514.00   0.08497027   0.00990216
6516.00   0.09114569   0.00992011
6518.00   0.08684209   0.01050794
6520.00   0.08188480   0.01046148
6522.00   0.08014407   0.01004662
6524.00   0.07901341   0.01006492
6526.00   0.08328380   0.01085755
6528.00   0.07581266   0.01057677
6530.00   0.07623111   0.01032711
6532.00   0.07995190   0.01037576
6534.00   0.07752203   0.01038668
6536.00   0.07758405   0.01037600
6538.00   0.07972690   0.01029117
6540.00   0.08433304   0.01018661
6542.00   0.08988613   0.01013290
6544.00   0.09587332   0.01015544
6546.00   0.10227736   0.01025302
6548.00   0.09405396   0.01045946
6550.00   0.08989028   0.01073203
6552.00   0.08986306   0.01083777
6554.00   0.08111075   0.01052477
6556.00   0.09125385   0.01058499
6558.00   0.09155688   0.01074284
6560.00   0.09151032   0.01089112
6562.00   0.09381157   0.01094026
6564.00   0.08919590   0.01090143
6566.00   0.09048859   0.01087866
6568.00   0.08855653   0.01070942
6570.00   0.09087913   0.01050711
6572.00   0.09871376   0.01042258
6574.00   0.09824487   0.01054162
6576.00   0.09411921   0.01058383
6578.00   0.08881060   0.01057503
6580.00   0.08726377   0.01052753
6582.00   0.09470958   0.01047449
6584.00   0.09847325   0.01032483
6586.00   0.10509565   0.01037033
6588.00   0.10864341   0.01046431
6590.00   0.10812119   0.01051142
6592.00   0.10356817   0.01047396
6594.00   0.09603509   0.01060748
6596.00   0.09414580   0.01037394
6598.00   0.09896300   0.01020279
6600.00   0.10530617   0.01028532
6602.00   0.10531697   0.01037617
6604.00   0.10254166   0.01034018
6606.00   0.09833809   0.01026912
6608.00   0.09918356   0.01020722
6610.00   0.10511038   0.01014336
6612.00   0.11047653   0.01008093
6614.00   0.10721041   0.01006262
6616.00   0.10650695   0.00997810
6618.00   0.10549609   0.01005256
6620.00   0.10226657   0.01048558
6622.00   0.11166463   0.01102388
6624.00   0.11633053   0.01102881
6626.00   0.11429125   0.01082868
6628.00   0.10592711   0.01052843
6630.00   0.09698380   0.01011470
6632.00   0.10429414   0.00996593
6634.00   0.11270257   0.00995796
6636.00   0.10906462   0.00996329
6638.00   0.10147368   0.00994369
6640.00   0.10709801   0.00994093
6642.00   0.09925214   0.00982556
6644.00   0.09591680   0.00973036
6646.00   0.10318482   0.00970460
6648.00   0.11178744   0.00970899
6650.00   0.10605457   0.00966632
6652.00   0.09594163   0.00962478
6654.00   0.09700219   0.00958450
6656.00   0.10519888   0.00959234
6658.00   0.11083863   0.00964557
6660.00   0.10878011   0.00955009
#6662.00   -0.05600954   0.00641399
#6664.00   0.61400169   0.00967402
6666.00   0.08769239   0.00966596
6668.00   0.08688866   0.00961173
6670.00   0.09939682   0.00963622
6672.00   0.09452482   0.00960090
6674.00   0.08448707   0.00952816
6676.00   0.08122767   0.00950246
6678.00   0.09034356   0.00957446
6680.00   0.10219475   0.00961836
6682.00   0.09167994   0.00955685
6684.00   0.08468757   0.00949751
#6686.00   0.50453490   0.01389429
#6688.00   0.05951989   0.00969205
#6690.00   0.07254299   0.00896752
6692.00   0.09473864   0.00925918
6694.00   0.09042692   0.00929540
6696.00   0.10107901   0.00932686
6698.00   0.10249277   0.00941192
6700.00   0.09086949   0.00938523
6702.00   0.08098332   0.00946232
6704.00   0.08091360   0.00968315
6706.00   0.08910498   0.00994647
6708.00   0.08697957   0.00999885
6710.00   0.08945712   0.00995961
6712.00   0.09357876   0.00993002
6714.00   0.09487306   0.00984972
6716.00   0.09589171   0.00968916
6718.00   0.09227452   0.00955827
6720.00   0.08942398   0.00946205
6722.00   0.08877847   0.00940504
6724.00   0.08580711   0.00939098
6726.00   0.07846995   0.00940990
6728.00   0.07821522   0.00949531
6730.00   0.09048853   0.00951363
6732.00   0.09562723   0.00953514
6734.00   0.09526356   0.00957334
6736.00   0.09980503   0.00959071
6738.00   0.09591549   0.00964134
6740.00   0.09079065   0.00968957
6742.00   0.08773789   0.00977644
6744.00   0.08730266   0.00986371
6746.00   0.09490133   0.00988777
6748.00   0.09553329   0.00993435
6750.00   0.09007218   0.00984929
6752.00   0.09088198   0.00972221
6754.00   0.10055489   0.00974260
6756.00   0.10791850   0.01012849
6758.00   0.14108330   0.01119569
6760.00   0.16450422   0.01209960
6762.00   0.16881011   0.01255977
6764.00   0.16189305   0.01260237
6766.00   0.17195863   0.01255250
6768.00   0.15108332   0.01180915
6770.00   0.11298019   0.01069572
6772.00   0.07975682   0.00968514
6774.00   0.07554478   0.00930944
6776.00   0.08267055   0.00934316
6778.00   0.09730238   0.00970511
6780.00   0.10282930   0.01014776
6782.00   0.09969612   0.01045456
6784.00   0.09649795   0.01049521
6786.00   0.09517365   0.01053665
6788.00   0.09657124   0.01045800
6790.00   0.09712365   0.01012863
6792.00   0.09272915   0.00961408
6794.00   0.08430614   0.00924440
6796.00   0.07026512   0.00907406
6798.00   0.06308144   0.00900513
6800.00   0.06876326   0.00902857
6802.00   0.07977717   0.00909617
6804.00   0.07515860   0.00907469
6806.00   0.07724366   0.00902440
6808.00   0.07441618   0.00899223
6810.00   0.06935198   0.00898488
6812.00   0.06570783   0.00899195
6814.00   0.06498046   0.00900300
6816.00   0.06403906   0.00900672
6818.00   0.06147835   0.00897840
6820.00   0.06124997   0.00897534
6822.00   0.06537052   0.00908734
6824.00   0.06978586   0.00940018
6826.00   0.07109337   0.00974172
6828.00   0.06713417   0.01005628
6830.00   0.06642180   0.01034829
6832.00   0.07542142   0.01059975
6834.00   0.07060986   0.01045416
6836.00   0.05872981   0.01011464
6838.00   0.05033945   0.00976101
6840.00   0.05246131   0.00947591
6842.00   0.06144789   0.00918519
6844.00   0.07069368   0.00901880
6846.00   0.06378626   0.00893560
6848.00   0.05867729   0.00886637
6850.00   0.06655473   0.00876989
6852.00   0.07061077   0.00870660
6854.00   0.06339552   0.00870843
6856.00   0.06751413   0.00881170
6858.00   0.07536839   0.00907284
6860.00   0.07379610   0.00950335
6862.00   0.06538545   0.01000410
6864.00   0.06625394   0.01030485
6866.00   0.06454170   0.01045879
6868.00   0.05715684   0.01057836
6870.00   0.04583607   0.01074317
6872.00   0.04980443   0.01103597
6874.00   0.05037095   0.01072154
6876.00   0.05384440   0.01017940
6878.00   0.05847177   0.00971635
6880.00   0.05526011   0.00950914
6882.00   0.04887890   0.00932544
6884.00   0.04747015   0.00922512
6886.00   0.04811342   0.00915794
6888.00   0.04855343   0.00911001
6890.00   0.04847333   0.00913054
6892.00   0.05311422   0.00915695
6894.00   0.06084224   0.00919968
6896.00   0.06366298   0.00918493
6898.00   0.05821798   0.00908897
6900.00   0.05140302   0.00902292
6902.00   0.05190089   0.00906256
6904.00   0.05373397   0.00903296
6906.00   0.05167457   0.00896021
6908.00   0.04487343   0.00895013
6910.00   0.04308085   0.00905469
6912.00   0.05408229   0.00917344
6914.00   0.06149825   0.00925456
6916.00   0.06110961   0.00937485
6918.00   0.05748497   0.00961365
6920.00   0.06485007   0.00984276
6922.00   0.06702162   0.00988192
6924.00   0.06305115   0.00984760
6926.00   0.06077483   0.00973986
6928.00   0.06587005   0.00946399
6930.00   0.06045569   0.00902172
6932.00   0.06226360   0.00892192
6934.00   0.06627951   0.00907678
6936.00   0.06376088   0.00927776
6938.00   0.05306476   0.00940166
6940.00   0.05576232   0.00941199
6942.00   0.05627726   0.00937953
6944.00   0.05102603   0.00938729
6946.00   0.04487916   0.00946751
6948.00   0.04673975   0.00948856
6950.00   0.04662491   0.00945043
6952.00   0.05489707   0.00942844
6954.00   0.05929166   0.00927052
6956.00   0.04880335   0.00885510
6958.00   0.04258165   0.00849989
6960.00   0.04804658   0.00844899
6962.00   0.04797500   0.00845191
6964.00   0.04261789   0.00846872
6966.00   0.04506864   0.00859330
6968.00   0.04551622   0.00868885
6970.00   0.04975040   0.00867977
6972.00   0.04867892   0.00870509
6974.00   0.04503034   0.00883318
6976.00   0.04814683   0.00899550
6978.00   0.04094964   0.00892429
6980.00   0.03305038   0.00884305
6982.00   0.03197036   0.00876449
6984.00   0.03916158   0.00866397
6986.00   0.04922467   0.00853142
6988.00   0.04543414   0.00835659
6990.00   0.03978375   0.00822568
6992.00   0.03892827   0.00822367
6994.00   0.04090862   0.00830709
6996.00   0.03782528   0.00823022
6998.00   0.03313537   0.00819213
7000.00   0.03192662   0.00820354
7002.00   0.03531596   0.00824629
7004.00   0.04081009   0.00829541
7006.00   0.04602605   0.00831871
7008.00   0.04236872   0.00840102
7010.00   0.03853202   0.00843035
7012.00   0.03765449   0.00838801
7014.00   0.03982120   0.00830960
7016.00   0.04517792   0.00827861
7018.00   0.04640217   0.00816993
7020.00   0.04653117   0.00805752
7022.00   0.04652615   0.00800543
7024.00   0.04155286   0.00799244
7026.00   0.03878241   0.00796362
7028.00   0.03725101   0.00797013
7030.00   0.03472175   0.00800595
7032.00   0.03138719   0.00804365
7034.00   0.03368133   0.00806583
7036.00   0.02877530   0.00804134
7038.00   0.03511945   0.00801932
7040.00   0.04406251   0.00805561
7042.00   0.04499007   0.00815226
7044.00   0.03711798   0.00816255
7046.00   0.03779968   0.00825627
7048.00   0.04147928   0.00830825
7050.00   0.04362813   0.00829706
7052.00   0.04018166   0.00823615
7054.00   0.03504808   0.00816459
7056.00   0.03609394   0.00806747
7058.00   0.03829785   0.00799406
7060.00   0.03811801   0.00796887
7062.00   0.03250540   0.00797749
7064.00   0.03608944   0.00808008
7066.00   0.03184161   0.00803356
7068.00   0.02978490   0.00799268
7070.00   0.03120560   0.00801229
7072.00   0.03500035   0.00805123
7074.00   0.03002855   0.00798091
7076.00   0.02873378   0.00792776
7078.00   0.03238784   0.00793045
7080.00   0.03817246   0.00798134
7082.00   0.04090699   0.00800776
7084.00   0.03306500   0.00801155
7086.00   0.03275393   0.00800433
7088.00   0.03488511   0.00800476
7090.00   0.03304392   0.00801859
7092.00   0.03067339   0.00791802
7094.00   0.03085846   0.00785577
7096.00   0.03317008   0.00779806
7098.00   0.03280986   0.00770798
7100.00   0.02470954   0.00757155
7102.00   0.02525464   0.00757465
7104.00   0.02537600   0.00758158
7106.00   0.03045628   0.00762728
7108.00   0.03767809   0.00767267
7110.00   0.04035210   0.00764575
7112.00   0.02480572   0.00760190
7114.00   0.02318894   0.00759860
7116.00   0.02533515   0.00758985
#7118.00   0.04988157   0.00790834
#7120.00   0.12313674   0.00876167
#7122.00   0.12372055   0.00899835
#7124.00   0.06869638   0.00841757
7126.00   0.02777278   0.00777766
7128.00   0.02955496   0.00776652
7130.00   0.03433007   0.00783156
7132.00   0.03487954   0.00778990
7134.00   0.03712974   0.00776531
7136.00   0.03641480   0.00772927
7138.00   0.03129895   0.00768052
7140.00   0.02983872   0.00770092
7142.00   0.03362103   0.00779326
7144.00   0.03523700   0.00788660
7146.00   0.03203479   0.00793575
7148.00   0.02945960   0.00794175
7150.00   0.03871910   0.00794523
7152.00   0.03499473   0.00787317
7154.00   0.03154673   0.00778102
7156.00   0.03161149   0.00771674
7158.00   0.03116501   0.00771083
7160.00   0.03580624   0.00778177
7162.00   0.04200021   0.00784598
7164.00   0.04563333   0.00789032
7166.00   0.04390953   0.00792942
7168.00   0.04038025   0.00801514
7170.00   0.03905487   0.00800245
7172.00   0.03950559   0.00810043
7174.00   0.04200378   0.00818888
7176.00   0.04474828   0.00822343
7178.00   0.04262333   0.00832596
7180.00   0.04559050   0.00850042
7182.00   0.04046473   0.00837767
7184.00   0.03773252   0.00819305
7186.00   0.04412128   0.00819830
7188.00   0.05100116   0.00825370
7190.00   0.04628264   0.00825655
7192.00   0.04555064   0.00826722
7194.00   0.04762316   0.00825649
7196.00   0.04708579   0.00820762
7198.00   0.03894911   0.00820252
7200.00   0.04665096   0.00821637
7202.00   0.05053757   0.00824153
7204.00   0.04707670   0.00828810
7206.00   0.04336904   0.00834552
7208.00   0.04900801   0.00832652
7210.00   0.04568441   0.00829945
7212.00   0.04059719   0.00821171
7214.00   0.04052021   0.00809835
7216.00   0.04317375   0.00805571
7218.00   0.04884779   0.00814295
7220.00   0.05389724   0.00814139
7222.00   0.05256452   0.00810057
7224.00   0.04564632   0.00810107
7226.00   0.04635752   0.00820678
7228.00   0.04645866   0.00819157
7230.00   0.04967967   0.00823654
7232.00   0.04876081   0.00840794
7234.00   0.04104565   0.00883835
7236.00   0.04214130   0.00984394
7238.00   0.04999648   0.01095138
7240.00   0.04584841   0.01180690
7242.00   0.03977076   0.01232171
7244.00   0.04952618   0.01246148
7246.00   0.05113776   0.01198488
7248.00   0.05108241   0.01134024
7250.00   0.04510685   0.01058973
7252.00   0.03965142   0.00983419
7254.00   0.04282243   0.00921472
7256.00   0.04490433   0.00903009
7258.00   0.04616331   0.00892541
7260.00   0.04851887   0.00876400
7262.00   0.04864397   0.00856115
7264.00   0.04193347   0.00845934
7266.00   0.05352825   0.00851911
7268.00   0.05391350   0.00855883
#7270.00   0.06193623   0.00910137
#7272.00   0.09347156   0.01067789
#7274.00   0.13637501   0.01339642
#7276.00   0.07378113   0.01595213
#7278.00   0.03508482   0.01512220
#7280.00   0.03842583   0.01202299
7282.00   0.04913174   0.01128000
7284.00   0.04331904   0.01028980
7286.00   0.03921807   0.00976979
7288.00   0.04474874   0.00951396
7290.00   0.05024225   0.00929391
7292.00   0.04715573   0.00895696
7294.00   0.04358577   0.00884442
7296.00   0.04574612   0.00880378
7298.00   0.05210845   0.00886431
7300.00   0.05653759   0.00903610
7302.00   0.04932807   0.00924665
7304.00   0.06157550   0.00921058
7306.00   0.06177203   0.00920295
7308.00   0.05348508   0.00909980
7310.00   0.04627981   0.00910618
7312.00   0.04471752   0.00967703
7314.00   0.03924280   0.01045749
7316.00   0.03656271   0.01079287
7318.00   0.03634636   0.01076756
7320.00   0.03532769   0.01046235
7322.00   0.03819051   0.00978559
7324.00   0.04815977   0.00920895
7326.00   0.05051075   0.00910256
7328.00   0.04749970   0.00926808
7330.00   0.04374510   0.00937855
7332.00   0.04197676   0.00937088
7334.00   0.03685758   0.00929087
7336.00   0.03949409   0.00979585
7338.00   0.04587672   0.01058330
7340.00   0.04498689   0.01105285
7342.00   0.04266639   0.01103820
7344.00   0.04481530   0.01088470
7346.00   0.04472510   0.01021459
7348.00   0.04545476   0.00920084
7350.00   0.05177482   0.00854817
7352.00   0.04534053   0.00841141
7354.00   0.03910955   0.00870913
7356.00   0.03828648   0.00907910
7358.00   0.04699252   0.00928657
7360.00   0.05733931   0.00926417
7362.00   0.05574940   0.00927549
7364.00   0.04844971   0.00955792
7366.00   0.04598683   0.00999902
7368.00   0.05031376   0.01036490
7370.00   0.04631029   0.01038822
7372.00   0.05125184   0.01047778
7374.00   0.05722460   0.01017043
7376.00   0.06041081   0.00944452
7378.00   0.05692484   0.00858914
7380.00   0.04773558   0.00833388
7382.00   0.05099269   0.00827314
7384.00   0.05710424   0.00835423
7386.00   0.06422439   0.00855480
7388.00   0.07168385   0.00883232
7390.00   0.06870398   0.00903827
7392.00   0.06758324   0.00905366
7394.00   0.06216330   0.00905483
7396.00   0.05618486   0.00922751
7398.00   0.06123383   0.00966059
7400.00   0.06174663   0.00986761
7402.00   0.06331838   0.00987188
7404.00   0.06023020   0.00977080
7406.00   0.05589439   0.00957938
7408.00   0.06169615   0.00916895
7410.00   0.06709599   0.00873542
7412.00   0.07870838   0.00856990
7414.00   0.08355749   0.00852143
7416.00   0.07140622   0.00844875
7418.00   0.05025791   0.00842295
7420.00   0.05628804   0.00845528
7422.00   0.06195693   0.00848911
7424.00   0.06283599   0.00856853
7426.00   0.06362893   0.00873196
7428.00   0.07058284   0.00889253
7430.00   0.07451298   0.00893950
7432.00   0.07372469   0.00905750
7434.00   0.07025404   0.00923908
7436.00   0.06889357   0.00938406
7438.00   0.06750464   0.00936935
7440.00   0.06653491   0.00934221
7442.00   0.06724948   0.00924194
7444.00   0.07147373   0.00902704
7446.00   0.07706753   0.00871565
7448.00   0.07762155   0.00858722
7450.00   0.07657523   0.00859128
7452.00   0.07646653   0.00863461
7454.00   0.07802437   0.00865730
7456.00   0.07754891   0.00866681
7458.00   0.07713673   0.00866618
7460.00   0.07667506   0.00872430
7462.00   0.07376944   0.00883696
7464.00   0.07157591   0.00898269
7466.00   0.07770941   0.00913023
7468.00   0.07947078   0.00922345
#7470.00   0.09215751   0.00985209
#7472.00   0.09742112   0.01041170
#7474.00   0.08626709   0.01064885
7476.00   0.07925186   0.01091055
7478.00   0.07649383   0.01047402
7480.00   0.07024325   0.00995754
7482.00   0.06769848   0.00969988
7484.00   0.07478433   0.00969373
7486.00   0.07156470   0.00945172
7488.00   0.06947278   0.00923668
7490.00   0.07334384   0.00908516
7492.00   0.07830300   0.00898742
7494.00   0.07573333   0.00892216
7496.00   0.07444986   0.00890784
7498.00   0.07369221   0.00887849
7500.00   0.07806220   0.00883242
7502.00   0.08446065   0.00877682
7504.00   0.08234053   0.00871709
7506.00   0.08746445   0.00871747
7508.00   0.08820505   0.00871885
7510.00   0.08710531   0.00872810
7512.00   0.08647740   0.00877437
7514.00   0.08236558   0.00883322
7516.00   0.08231229   0.00890107
7518.00   0.08774190   0.00931734
7520.00   0.09090009   0.00989884
7522.00   0.08278921   0.01033183
7524.00   0.07586498   0.01045951
7526.00   0.08018885   0.01064645
7528.00   0.08920935   0.01055872
7530.00   0.09137732   0.01012006
7532.00   0.08071344   0.00949134
7534.00   0.07263142   0.00920668
7536.00   0.08232415   0.00911583
7538.00   0.08823410   0.00903327
7540.00   0.08410265   0.00893547
7542.00   0.08095104   0.00892648
7544.00   0.08723227   0.00895081
7546.00   0.09003469   0.00889450
7548.00   0.08952502   0.00883474
7550.00   0.08780967   0.00883246
7552.00   0.08475280   0.00887659
7554.00   0.08566189   0.00903031
7556.00   0.08447678   0.00912880
7558.00   0.08286078   0.00913142
7560.00   0.08258022   0.00906462
7562.00   0.08506743   0.00904730
7564.00   0.08654229   0.00901673
7566.00   0.08833703   0.00921780
7568.00   0.08749989   0.00960926
7570.00   0.08442082   0.00999550
7572.00   0.08451758   0.01007514
7574.00   0.08682797   0.01001966
7576.00   0.08471728   0.00973939
7578.00   0.08042125   0.00929844
7580.00   0.07987709   0.00890945
7582.00   0.08787766   0.00899287
7584.00   0.09140491   0.00913501
7586.00   0.09048763   0.00919328
7588.00   0.08758485   0.00917744
7590.00   0.08556411   0.00919970
7592.00   0.08304149   0.00931936
7594.00   0.08779529   0.00992275
7596.00   0.08947378   0.01107032
7598.00   0.08695650   0.01270115
7600.00   0.08955751   0.01466630
7602.00   0.07917654   0.01652653
7604.00   0.06676330   0.01746559
7606.00   0.06966090   0.01770437
7608.00   0.09053733   0.01753207
7610.00   0.10147417   0.01705364
7612.00   0.09352723   0.01570274
7614.00   0.08454461   0.01410600
7616.00   0.08215124   0.01269666
7618.00   0.08260196   0.01175445
7620.00   0.07252244   0.01113600
7622.00   0.07035378   0.01074423
7624.00   0.08055186   0.01101478
7626.00   0.08606467   0.01183125
7628.00   0.07178710   0.01271483
7630.00   0.08689499   0.01284292
7632.00   0.07759146   0.01262410
7634.00   0.06924424   0.01220006
7636.00   0.06799626   0.01163745
7638.00   0.06402230   0.01101982
7640.00   0.07535482   0.01105381
7642.00   0.07778039   0.01095246
7644.00   0.06956286   0.01067118
7646.00   0.05954526   0.01034424
7648.00   0.06648315   0.01023023
7650.00   0.06750696   0.01015999
7652.00   0.06615566   0.01006754
7654.00   0.06271583   0.00988354
7656.00   0.06444149   0.00971109
7658.00   0.07624324   0.00981478
7660.00   0.08096275   0.00992344
7662.00   0.07294319   0.00989548
7664.00   0.06020851   0.00975413
7666.00   0.05415790   0.00961453
7668.00   0.06154433   0.00943741
7670.00   0.06743740   0.00912132
7672.00   0.06868704   0.00884924
7674.00   0.06661209   0.00867850
7676.00   0.06515516   0.00856636
7678.00   0.06735221   0.00861260
7680.00   0.06675044   0.00864295
7682.00   0.06087243   0.00862985
7684.00   0.05655180   0.00862009
7686.00   0.06350137   0.00864796
7688.00   0.05276918   0.00856374
7690.00   0.05064761   0.00855456
7692.00   0.05169425   0.00865642
7694.00   0.05387459   0.00886917
7696.00   0.05603987   0.00913751
7698.00   0.05186285   0.00915270
7700.00   0.05023919   0.00914750
7702.00   0.04937583   0.00907691
7704.00   0.04773640   0.00892788
7706.00   0.05418476   0.00895857
7708.00   0.05359944   0.00979611
7710.00   0.04943819   0.01089862
7712.00   0.04301830   0.01205694
7714.00   0.03727081   0.01305984
7716.00   0.04017349   0.01329580
7718.00   0.04440400   0.01287074
7720.00   0.04545154   0.01211313
7722.00   0.04695946   0.01119297
7724.00   0.05593826   0.01021317
7726.00   0.05697909   0.00958808
7728.00   0.05703280   0.00942224
7730.00   0.05517707   0.00928529
7732.00   0.05196652   0.00901697
7734.00   0.05157006   0.00879342
7736.00   0.05226873   0.00872502
7738.00   0.04924224   0.00869363
7740.00   0.04386159   0.00864746
7742.00   0.03834065   0.00866595
7744.00   0.03730672   0.00902036
7746.00   0.04376725   0.01049807
7748.00   0.04191237   0.01173605
7750.00   0.03713356   0.01234693
7752.00   0.04171817   0.01238531
7754.00   0.05391460   0.01235541
7756.00   0.04946043   0.01168711
7758.00   0.04120894   0.01071115
7760.00   0.03850603   0.00993467
7762.00   0.04325017   0.00973425
7764.00   0.04547209   0.00961373
7766.00   0.04589733   0.00911542
7768.00   0.04845668   0.00879309
7770.00   0.04547998   0.00876813
7772.00   0.03508284   0.00886245
7774.00   0.04434220   0.00906417
7776.00   0.03686347   0.00940232
7778.00   0.03636916   0.00959515
7780.00   0.04557483   0.00953124
7782.00   0.04395222   0.00932186
7784.00   0.04426256   0.00926020
7786.00   0.04584515   0.00907982
7788.00   0.04396805   0.00938700
7790.00   0.04056724   0.01029850
7792.00   0.03530560   0.01110729
7794.00   0.04054807   0.01133195
7796.00   0.03990839   0.01131601
7798.00   0.03484796   0.01086137
7800.00   0.03194385   0.00987357
7802.00   0.03257990   0.00886190
7804.00   0.04060016   0.00898325
7806.00   0.04348706   0.00939158
7808.00   0.04058466   0.00965244
7810.00   0.03591934   0.00966389
7812.00   0.03533001   0.00957834
7814.00   0.03529227   0.00932052
7816.00   0.03690697   0.00979778
7818.00   0.03605673   0.01084723
7820.00   0.02754063   0.01168307
7822.00   0.02707510   0.01170507
7824.00   0.02631261   0.01163389
7826.00   0.02748575   0.01101232
7828.00   0.03075998   0.00979345
7830.00   0.03603814   0.00861556
7832.00   0.03410853   0.00825300
7834.00   0.03651813   0.00830755
7836.00   0.04130077   0.00865931
7838.00   0.04279245   0.00910540
7840.00   0.03557821   0.00932435
7842.00   0.03930059   0.00939634
7844.00   0.03939182   0.00942009
7846.00   0.03265049   0.00961477
7848.00   0.02377700   0.01020381
7850.00   0.02692712   0.01133122
7852.00   0.02123297   0.01199422
7854.00   0.02527039   0.01237883
7856.00   0.03599833   0.01255015
7858.00   0.04127732   0.01238060
7860.00   0.02728060   0.01116427
7862.00   0.02815078   0.01026744
7864.00   0.03442137   0.01014806
7866.00   0.03995407   0.01047128
7868.00   0.04113418   0.01052821
7870.00   0.03618912   0.01039860
7872.00   0.02782690   0.01036737
7874.00   0.02552719   0.01035558
7876.00   0.03049026   0.01025672
7878.00   0.03488434   0.01000309
7880.00   0.03600644   0.00989984
7882.00   0.03443193   0.00992801
7884.00   0.03259719   0.01013932
7886.00   0.03268405   0.01047109
7888.00   0.04382253   0.01077608
7890.00   0.03751795   0.01081481
7892.00   0.02790345   0.01088274
7894.00   0.02524871   0.01060248
7896.00   0.03102610   0.00971296
7898.00   0.03742762   0.00873516
7900.00   0.03484730   0.00846688
7902.00   0.03464887   0.00839881
7904.00   0.03633811   0.00839402
7906.00   0.04020859   0.00869945
7908.00   0.03776789   0.00984595
7910.00   0.04162205   0.01161207
7912.00   0.04737996   0.01269052
7914.00   0.04863064   0.01310368
7916.00   0.04482976   0.01339259
7918.00   0.05178578   0.01331133
7920.00   0.05410065   0.01222614
7922.00   0.05200415   0.01108825
7924.00   0.05035331   0.01058354
7926.00   0.05245241   0.01049908
7928.00   0.03962402   0.01022068
7930.00   0.04110200   0.01009521
7932.00   0.04852951   0.01006059
7934.00   0.04954576   0.00995997
7936.00   0.03967193   0.00961179
7938.00   0.04536567   0.00896366
7940.00   0.05205275   0.00858688
7942.00   0.05271083   0.00861278
7944.00   0.04719998   0.00891076
7946.00   0.03832570   0.00929355
7948.00   0.04393169   0.00949222
7950.00   0.04670306   0.00951783
7952.00   0.04857611   0.00941933
7954.00   0.04873590   0.00920972
7956.00   0.04600798   0.00873469
7958.00   0.05265846   0.00894746
7960.00   0.05999251   0.01011120
7962.00   0.06325852   0.01140391
7964.00   0.05730522   0.01189545
7966.00   0.04778448   0.01185606
7968.00   0.05279366   0.01171045
7970.00   0.05988516   0.01097180
7972.00   0.06396323   0.00985084
7974.00   0.07067287   0.00958663
7976.00   0.06286120   0.00997667
7978.00   0.06333228   0.01030612
7980.00   0.06752998   0.01040961
7982.00   0.06912559   0.01027537
7984.00   0.06604344   0.00991801
7986.00   0.06401458   0.00949333
7988.00   0.06310070   0.01016962
7990.00   0.06509630   0.01139352
7992.00   0.06682471   0.01228900
7994.00   0.05583463   0.01242283
7996.00   0.06470725   0.01229590
7998.00   0.06693187   0.01156127
8000.00   0.06597169   0.01035782
8002.00   0.07138005   0.00919956
8004.00   0.07401880   0.00881179
8006.00   0.06941997   0.00879876
8008.00   0.06381341   0.00902731
8010.00   0.05947115   0.00935207
8012.00   0.05678368   0.00967153
8014.00   0.07412311   0.00993191
8016.00   0.07312445   0.01005192
8018.00   0.06840970   0.01002072
8020.00   0.07003728   0.01014289
8022.00   0.07819430   0.01090445
8024.00   0.06841945   0.01141678
8026.00   0.07395422   0.01158239
8028.00   0.07553136   0.01156279
8030.00   0.06512160   0.01131552
8032.00   0.06868508   0.01034976
8034.00   0.07594782   0.00940172
8036.00   0.07607601   0.00893859
8038.00   0.07528064   0.00886417
8040.00   0.07821213   0.00884733
8042.00   0.08135741   0.00882544
8044.00   0.07468096   0.00883194
8046.00   0.07074030   0.00900301
8048.00   0.07011127   0.00925329
8050.00   0.06951230   0.00941910
8052.00   0.06455171   0.00940245
8054.00   0.06356371   0.00937728
8056.00   0.07307810   0.00953330
8058.00   0.08691660   0.00987142
8060.00   0.08963817   0.01022270
8062.00   0.07229153   0.01019052
8064.00   0.06207374   0.01009688
8066.00   0.06398264   0.00989192
8068.00   0.07379306   0.00951060
8070.00   0.07920513   0.00892703
8072.00   0.07527937   0.00869789
8074.00   0.06892066   0.00866649
8076.00   0.06293818   0.00867111
8078.00   0.05978872   0.00866071
8080.00   0.06114687   0.00876230
8082.00   0.06293439   0.00883918
8084.00   0.06740848   0.00883217
8086.00   0.07063929   0.00880105
8088.00   0.06688839   0.00881251
8090.00   0.06501063   0.00890900
8092.00   0.06903899   0.00890884
8094.00   0.07413290   0.00890831
8096.00   0.07548050   0.00901081
8098.00   0.07119311   0.00927007
8100.00   0.06345370   0.00942692
8102.00   0.06755210   0.00944138
8104.00   0.06743211   0.00938946
8106.00   0.06407977   0.00930189
8108.00   0.06705896   0.00914464
8110.00   0.08006013   0.00901218
8112.00   0.07764578   0.00894373
8114.00   0.07021049   0.00888875
8116.00   0.06832937   0.00885517
8118.00   0.07028947   0.00887887
8120.00   0.07530638   0.00882109
8122.00   0.07560571   0.00871538
8124.00   0.06725761   0.00860478
8126.00   0.05658271   0.00854679
8128.00   0.05522783   0.00859154
8130.00   0.06055320   0.00864207
8132.00   0.06303284   0.00870579
8134.00   0.06680053   0.00884514
8136.00   0.07557330   0.00904709
8138.00   0.07044837   0.00906584
8140.00   0.06810832   0.00905405
8142.00   0.07220541   0.00914751
8144.00   0.07715077   0.00924010
8146.00   0.07261565   0.00916592
8148.00   0.06476084   0.00909961
8150.00   0.06132997   0.00904289
8152.00   0.06858143   0.00903777
8154.00   0.07264820   0.00901032
8156.00   0.05064197   0.00886173
8158.00   0.05651980   0.00895838
8160.00   0.06490382   0.00909081
8162.00   0.07040889   0.00919471
8164.00   0.07193732   0.00926495
8166.00   0.06958627   0.00932731
8168.00   0.06181413   0.00947710
8170.00   0.06465372   0.00968250
8172.00   0.06686589   0.00987500
8174.00   0.06315970   0.01012732
8176.00   0.06223556   0.01063866
8178.00   0.06276552   0.01161635
8180.00   0.06404245   0.01295526
8182.00   0.06589676   0.01415596
8184.00   0.06316597   0.01482833
8186.00   0.04059506   0.01481447
8188.00   0.05203262   0.01474512
8190.00   0.06141369   0.01490318
8192.00   0.06400493   0.01520074
8194.00   0.06347191   0.01535540
8196.00   0.05015889   0.01510517
8198.00   0.06022568   0.01482894
8200.00   0.06434941   0.01427036
8202.00   0.05929346   0.01343315
8204.00   0.06079853   0.01255184
8206.00   0.04914804   0.01179599
8208.00   0.05168372   0.01125928
8210.00   0.05755413   0.01084292
8212.00   0.05569245   0.01044395
8214.00   0.03702450   0.01003446
8216.00   0.04333537   0.00975760
8218.00   0.05192070   0.00958269
8220.00   0.05707860   0.00946942
8222.00   0.06012033   0.00937856
8224.00   0.06896344   0.00928650
8226.00   0.06212552   0.00919478
8228.00   0.05524518   0.00919847
8230.00   0.05295361   0.00928268
8232.00   0.05214151   0.00934326
8234.00   0.04470224   0.00916013
8236.00   0.04650820   0.00895567
8238.00   0.05138689   0.00881271
8240.00   0.05487150   0.00873532
8242.00   0.05483063   0.00867613
8244.00   0.05808885   0.00873864
8246.00   0.05598481   0.00878572
8248.00   0.04808867   0.00872803
8250.00   0.04012048   0.00860846
8252.00   0.03955304   0.00856291
8254.00   0.04386472   0.00853535
8256.00   0.04612653   0.00850510
8258.00   0.04264154   0.00849918
8260.00   0.03673873   0.00849726
8262.00   0.03918373   0.00843894
8264.00   0.04088706   0.00846247
8266.00   0.03969154   0.00844821
8268.00   0.03793855   0.00837913
8270.00   0.03989103   0.00832978
8272.00   0.04746366   0.00849285
8274.00   0.04695114   0.00908330
8276.00   0.04849099   0.01008476
8278.00   0.05071360   0.01109218
8280.00   0.04961230   0.01179971
8282.00   0.04701312   0.01219188
8284.00   0.05557624   0.01295299
8286.00   0.06259937   0.01322964
8288.00   0.06038380   0.01286356
8290.00   0.04490490   0.01223881
8292.00   0.03248798   0.01234789
8294.00   0.04351947   0.01258278
8296.00   0.05193472   0.01275175
8298.00   0.04656944   0.01276464
8300.00   0.03030605   0.01257068
8302.00   0.03301711   0.01200951
8304.00   0.02894122   0.01094595
8306.00   0.02531069   0.00993669
8308.00   0.02982731   0.00946992
8310.00   0.03633975   0.00947056
8312.00   0.04458087   0.00947306
8314.00   0.03875968   0.00931393
8316.00   0.03456751   0.00896796
8318.00   0.04003426   0.00852809
8320.00   0.03343822   0.00826185
8322.00   0.03262519   0.00822134
8324.00   0.03350867   0.00817594
8326.00   0.03400986   0.00806076
8328.00   0.03523556   0.00793837
8330.00   0.02885845   0.00781759
8332.00   0.02852485   0.00780375
8334.00   0.03177166   0.00782233
8336.00   0.03396698   0.00811030
8338.00   0.03271652   0.00922330
8340.00   0.03494867   0.01225527
8342.00   0.03753420   0.01425333
8344.00   0.04138172   0.01506612
8346.00   0.04207741   0.01513791
8348.00   0.03535961   0.01515617
8350.00   0.03920984   0.01396750
8352.00   0.03897917   0.01221176
8354.00   0.03539954   0.01088530
8356.00   0.03267381   0.01044850
8358.00   0.03109754   0.01000951
8360.00   0.02969592   0.00937008
8362.00   0.02477145   0.00903371
8364.00   0.02191610   0.00898560
8366.00   0.02466505   0.00902055
8368.00   0.02389476   0.00889464
8370.00   0.02802852   0.00848269
8372.00   0.02967024   0.00803346
8374.00   0.02930441   0.00785393
8376.00   0.02732733   0.00815680
8378.00   0.02883829   0.00900535
8380.00   0.03468401   0.00963153
8382.00   0.03865288   0.00989670
8384.00   0.03839419   0.00987467
8386.00   0.03397584   0.00968072
8388.00   0.03682311   0.00897394
8390.00   0.03208870   0.00808880
8392.00   0.02723117   0.00825535
8394.00   0.02910217   0.00987172
8396.00   0.03949542   0.01207748
8398.00   0.03610161   0.01302008
8400.00   0.03141679   0.01322393
8402.00   0.02809085   0.01288540
8404.00   0.02526963   0.01192713
8406.00   0.02228398   0.00993792
8408.00   0.02995637   0.00851723
8410.00   0.03064677   0.00864874
8412.00   0.02054718   0.00957688
8414.00   0.00939868   0.01029801
8416.00   0.02138653   0.01034587
8418.00   0.03152905   0.01032499
8420.00   0.02851265   0.00968028
8422.00   0.02372411   0.00892378
8424.00   0.03036044   0.00924700
8426.00   0.03794271   0.01148126
8428.00   0.02375887   0.01312158
8430.00   0.01663362   0.01375219
8432.00   0.02504647   0.01362240
8434.00   0.04422593   0.01315476
8436.00   0.03410913   0.01126635
8438.00   0.02695349   0.00899446
8440.00   0.02632042   0.00764840
8442.00   0.03009073   0.00767342
8444.00   0.03810022   0.00781867
8446.00   0.03461564   0.00814667
8448.00   0.02726190   0.00894617
8450.00   0.02000818   0.00961398
8452.00   0.01537329   0.00985678
8454.00   0.01282981   0.00980407
8456.00   0.01731688   0.00953310
8458.00   0.02303738   0.00917892
8460.00   0.02345502   0.00969925
8462.00   0.01809610   0.01116672
8464.00   0.02593440   0.01209908
8466.00   0.02908942   0.01227188
8468.00   0.03591721   0.01215188
8470.00   0.03635496   0.01139576
8472.00   0.02592228   0.00965143
8474.00   0.02328673   0.00815092
8476.00   0.02410248   0.00772703
8478.00   0.02183241   0.00771612
8480.00   0.02107344   0.00770064
8482.00   0.02699477   0.00762005
8484.00   0.02225357   0.00752600
8486.00   0.02236360   0.00758841
8488.00   0.02472564   0.00803077
8490.00   0.02252779   0.00863994
8492.00   0.01316886   0.00897406
8494.00   0.02374476   0.00907507
8496.00   0.02692696   0.00911057
8498.00   0.02511504   0.00914975
8500.00   0.02622736   0.00940449
8502.00   0.03069850   0.01014787
8504.00   0.01885404   0.01041036
8506.00   0.01353808   0.01041011
8508.00   0.02066976   0.01014892
8510.00   0.03161825   0.00951415
8512.00   0.02666609   0.00821221
8514.00   0.01684192   0.00748962
8516.00   0.01528027   0.00733813
8518.00   0.02158997   0.00745298
8520.00   0.02489572   0.00747610
8522.00   0.02074249   0.00748351
8524.00   0.02191288   0.00755146
8526.00   0.02142017   0.00750241
8528.00   0.01649431   0.00734971
8530.00   0.00991229   0.00725507
8532.00   0.01043740   0.00738698
8534.00   0.01085159   0.00761904
8536.00   0.01078617   0.00786077
8538.00   0.01362123   0.00803386
8540.00   0.02688568   0.00807611
8542.00   0.02941420   0.00813933
8544.00   0.02362559   0.00833755
8546.00   0.01853854   0.00857917
8548.00   0.01886969   0.00874246
8550.00   0.02033277   0.00877515
8552.00   0.02256536   0.00864826
8554.00   0.01974165   0.00822906
8556.00   0.01480321   0.00766740
8558.00   0.01401995   0.00723298
8560.00   0.02381662   0.00721827
8562.00   0.02711547   0.00726637
8564.00   0.02193351   0.00725931
8566.00   0.01922466   0.00724969
8568.00   0.02564427   0.00732735
8570.00   0.01302324   0.00736637
8572.00   0.00284114   0.00735984
8574.00   0.00376653   0.00739318
8576.00   0.01183040   0.00744588
8578.00   0.01707471   0.00743923
8580.00   0.01755315   0.00733345
8582.00   0.02159085   0.00735216
8584.00   0.01894556   0.00744482
8586.00   0.01224291   0.00753982
8588.00   0.01495592   0.00757683
8590.00   0.02132895   0.00771403
8592.00   0.02352880   0.00786783
8594.00   0.02156520   0.00793169
8596.00   0.02133624   0.00789995
8598.00   0.03221463   0.00797282
8600.00   0.03212665   0.00794041
8602.00   0.03241104   0.00782184
8604.00   0.02972083   0.00763966
8606.00   0.02550315   0.00751105
8608.00   0.03067354   0.00761908
8610.00   0.04061997   0.00792550
8612.00   0.04130726   0.00823686
8614.00   0.03567238   0.00855484
8616.00   0.03425572   0.00897401
8618.00   0.04278627   0.00952597
8620.00   0.05302998   0.01015889
8622.00   0.05175205   0.01070764
8624.00   0.04145424   0.01114951
8626.00   0.03536898   0.01154056
8628.00   0.02281925   0.01178656
8630.00   0.03283126   0.01194522
8632.00   0.03748728   0.01188121
8634.00   0.03352749   0.01161749
8636.00   0.04414044   0.01127866
8638.00   0.03746406   0.01076339
8640.00   0.03716243   0.01013146
8642.00   0.04086474   0.00959190
8644.00   0.04209988   0.00936757
8646.00   0.04611037   0.00962217
8648.00   0.03480880   0.01000246
8650.00   0.03897658   0.01065464
8652.00   0.04524083   0.01130293
8654.00   0.04086848   0.01173367
8656.00   0.04706146   0.01201199
8658.00   0.06281435   0.01210931
8660.00   0.05638048   0.01208204
8662.00   0.04271743   0.01197196
8664.00   0.04995914   0.01181195
8666.00   0.06314316   0.01162667
8668.00   0.05147922   0.01144507
8670.00   0.04377094   0.01119970
8672.00   0.04982733   0.01090943
8674.00   0.05938106   0.01064835
8676.00   0.05699146   0.01030368
8678.00   0.05870280   0.01000390
8680.00   0.06228550   0.00973304
8682.00   0.06337153   0.00946295
8684.00   0.05940437   0.00918556
8686.00   0.05962576   0.00904647
8688.00   0.05864223   0.00887599
8690.00   0.05920854   0.00870772
8692.00   0.06166173   0.00859870
8694.00   0.06303322   0.00855977
8696.00   0.05951475   0.00851883
8698.00   0.06532683   0.00849711
8700.00   0.07334502   0.00851005
8702.00   0.07523265   0.00856024
8704.00   0.07171901   0.00860799
8706.00   0.07424948   0.00860829
8708.00   0.07891261   0.00858195
8710.00   0.08242702   0.00853948
8712.00   0.08382616   0.00846891
8714.00   0.08035873   0.00834727
8716.00   0.08589975   0.00830504
8718.00   0.08862238   0.00828718
8720.00   0.08998814   0.00830377
8722.00   0.10256109   0.00839774
8724.00   0.10016652   0.00845248
8726.00   0.09399489   0.00842632
8728.00   0.09120379   0.00841814
8730.00   0.09485396   0.00846826
8732.00   0.10647917   0.00852042
8734.00   0.10912060   0.00849898
8736.00   0.10805423   0.00851271
8738.00   0.10825888   0.00859600
8740.00   0.10825068   0.00869444
8742.00   0.10791862   0.00871708
8744.00   0.10537114   0.00872461
8746.00   0.10483599   0.00869165
8748.00   0.10662404   0.00865678
8750.00   0.11012580   0.00867097
8752.00   0.11607274   0.00876504
8754.00   0.12183524   0.00941789
8756.00   0.11812299   0.01084544
8758.00   0.11236229   0.01235287
8760.00   0.11916411   0.01342143
8762.00   0.11948704   0.01455904
8764.00   0.11145460   0.01578119
8766.00   0.10910431   0.01597131
8768.00   0.11444801   0.01523980
8770.00   0.10729963   0.01460568
8772.00   0.09016243   0.01469647
8774.00   0.10799394   0.01482306
8776.00   0.13030022   0.01485201
8778.00   0.13658820   0.01479126
8780.00   0.14376988   0.01467768
8782.00   0.12541805   0.01380219
8784.00   0.12443485   0.01209814
8786.00   0.13370007   0.01070806
8788.00   0.13711865   0.01059499
8790.00   0.13418360   0.01097283
8792.00   0.14915685   0.01110545
8794.00   0.15822388   0.01100918
8796.00   0.15716638   0.01051093
8798.00   0.14838539   0.00960447
8800.00   0.13586694   0.00894009
8802.00   0.13459934   0.00885028
8804.00   0.14698254   0.00902357
8806.00   0.16162248   0.00923048
8808.00   0.16048960   0.00932659
8810.00   0.15390848   0.00931900
8812.00   0.14769168   0.00929280
8814.00   0.14579801   0.00928597
8816.00   0.14998747   0.00926210
8818.00   0.16379333   0.00933299
8820.00   0.16727901   0.01051629
8822.00   0.16844754   0.01388036
8824.00   0.16334748   0.01707249
8826.00   0.15670007   0.01893283
8828.00   0.15755628   0.01903472
8830.00   0.16064036   0.01917571
8832.00   0.15298931   0.01828224
8834.00   0.15265399   0.01650189
8836.00   0.16278957   0.01458761
8838.00   0.15341277   0.01401308
8840.00   0.16063492   0.01334492
8842.00   0.17284268   0.01218302
8844.00   0.17891942   0.01096777
8846.00   0.17632549   0.01051094
8848.00   0.17414238   0.01100356
8850.00   0.16622868   0.01102558
8852.00   0.17169477   0.01098178
8854.00   0.18397200   0.01084331
8856.00   0.18700111   0.01045960
8858.00   0.18472064   0.00999855
8860.00   0.18664336   0.01012416
8862.00   0.18786265   0.01092785
8864.00   0.18256581   0.01197970
8866.00   0.17420898   0.01269655
8868.00   0.18303905   0.01276296
8870.00   0.18537009   0.01260078
8872.00   0.18131043   0.01198312
8874.00   0.17517222   0.01086790
8876.00   0.17478973   0.00968413
8878.00   0.17529990   0.00963315
8880.00   0.17115285   0.01137096
8882.00   0.16702515   0.01398918
8884.00   0.16544859   0.01617005
8886.00   0.16803758   0.01658047
8888.00   0.16795675   0.01664960
8890.00   0.16504049   0.01579275
8892.00   0.16888426   0.01373351
8894.00   0.17821346   0.01077384
8896.00   0.17638510   0.00988765
8898.00   0.18073927   0.01086440
8900.00   0.18053204   0.01215074
8902.00   0.17520441   0.01294977
8904.00   0.17316456   0.01312672
8906.00   0.17847665   0.01311302
8908.00   0.17539819   0.01226674
8910.00   0.17285812   0.01082605
#8912.00   0.18076801   0.00829763
#8914.00   0.19526736   0.01143064
#8916.00   0.19662444   0.01519469
#8918.00   0.14078702   0.01703621
#8920.00   0.10989552   0.02178473
#8922.00   0.13340874   0.01672377
8924.00   0.16614075   0.01857354
8926.00   0.16651486   0.01467284
8928.00   0.17071146   0.01092324
8930.00   0.17249604   0.00925499
8932.00   0.16600005   0.00945995
8934.00   0.16211928   0.00942591
8936.00   0.16537689   0.00960541
8938.00   0.16412558   0.01042061
8940.00   0.15984936   0.01149693
8942.00   0.15524913   0.01228885
8944.00   0.14948714   0.01243851
8946.00   0.15112108   0.01240401
8948.00   0.15891723   0.01176535
8950.00   0.16606818   0.01094866
8952.00   0.16647434   0.01113800
8954.00   0.17186540   0.01361082
8956.00   0.17424999   0.01568900
8958.00   0.16792072   0.01656887
8960.00   0.15616494   0.01645335
8962.00   0.15274094   0.01599128
8964.00   0.16308676   0.01392089
8966.00   0.16711719   0.01145280
8968.00   0.16479233   0.00993391
8970.00   0.16026682   0.00986829
8972.00   0.15522806   0.00978926
8974.00   0.14133321   0.00971122
8976.00   0.14419971   0.00969861
8978.00   0.14788043   0.00968715
8980.00   0.14239220   0.00971880
8982.00   0.14608158   0.01008063
8984.00   0.14820741   0.01108484
8986.00   0.14753722   0.01209000
8988.00   0.14219552   0.01284652
8990.00   0.13720770   0.01321286
8992.00   0.15284227   0.01291161
8994.00   0.15500216   0.01220113
8996.00   0.14168270   0.01215228
8998.00   0.13316163   0.01297091
9000.00   0.14390032   0.01405375
9002.00   0.12496994   0.01474853
9004.00   0.13725169   0.01598681
9006.00   0.15078501   0.01552431
9008.00   0.14648961   0.01314564
9010.00   0.13032663   0.01048209
9012.00   0.13943283   0.00981318
9014.00   0.13993990   0.00949468
9016.00   0.13529849   0.00932356
9018.00   0.13284580   0.00928640
9020.00   0.12925795   0.00926604
9022.00   0.12048858   0.00923199
9024.00   0.12132601   0.00927170
9026.00   0.12083256   0.00928031
9028.00   0.11503205   0.00919418
9030.00   0.12140926   0.00900498
9032.00   0.12068067   0.00917380
9034.00   0.11059495   0.00956075
9036.00   0.10320277   0.00986954
9038.00   0.10891125   0.00991537
9040.00   0.11264946   0.00992659
9042.00   0.10379348   0.00982012
9044.00   0.10034985   0.01005424
9046.00   0.09768504   0.01055424
9048.00   0.09112486   0.01096707
9050.00   0.10083107   0.01111159
9052.00   0.10187381   0.01109490
9054.00   0.09597144   0.01067028
9056.00   0.09022721   0.00987208
9058.00   0.09112287   0.00909180
9060.00   0.08685902   0.00884460
9062.00   0.08625194   0.00884252
9064.00   0.08801969   0.00889151
9066.00   0.09083743   0.00890613
9068.00   0.09174917   0.00892378
9070.00   0.08584159   0.00884370
9072.00   0.07883905   0.00874055
9074.00   0.07742038   0.00864727
9076.00   0.08118572   0.00857032
9078.00   0.09137321   0.00854319
9080.00   0.09064406   0.00857337
9082.00   0.08683798   0.00863149
9084.00   0.08540062   0.00867618
9086.00   0.08860437   0.00873505
9088.00   0.08128595   0.00895726
9090.00   0.08289181   0.00924860
9092.00   0.08089393   0.00929330
9094.00   0.07362168   0.00922704
9096.00   0.06634907   0.00936080
9098.00   0.07241765   0.00958311
9100.00   0.07933110   0.00976327
9102.00   0.08163974   0.00989570
9104.00   0.08017256   0.00993991
9106.00   0.08500040   0.00985635
9108.00   0.08149723   0.00947302
9110.00   0.07668053   0.00890847
9112.00   0.07291042   0.00842146
9114.00   0.07368063   0.00820997
9116.00   0.07756602   0.00824705
9118.00   0.06568336   0.00832851
9120.00   0.06745274   0.00838760
9122.00   0.07156953   0.00835239
9124.00   0.06723670   0.00825991
9126.00   0.07380223   0.00830454
9128.00   0.08510996   0.00832532
9130.00   0.08329435   0.00841280
9132.00   0.07662091   0.00851999
9134.00   0.07863163   0.00857123
9136.00   0.06896303   0.00853260
9138.00   0.06672279   0.00850498
9140.00   0.07317214   0.00838437
9142.00   0.07723979   0.00817623
9144.00   0.06929662   0.00799736
9146.00   0.07424370   0.00804868
9148.00   0.07443271   0.00831341
9150.00   0.07464805   0.00865471
9152.00   0.07414353   0.00899724
9154.00   0.07138874   0.00934025
9156.00   0.07244328   0.00972858
9158.00   0.07163657   0.00976203
9160.00   0.06845693   0.00945601
9162.00   0.06493699   0.00900116
9164.00   0.05982868   0.00873681
9166.00   0.05959803   0.00850524
9168.00   0.06201318   0.00822221
9170.00   0.06774685   0.00809303
9172.00   0.07381889   0.00821200
9174.00   0.07166854   0.00824420
9176.00   0.06687748   0.00830320
9178.00   0.06459543   0.00830785
9180.00   0.06451555   0.00819679
9182.00   0.06483468   0.00798617
9184.00   0.06298616   0.00789290
9186.00   0.06385171   0.00792064
9188.00   0.06494365   0.00793047
9190.00   0.06483367   0.00788850
9192.00   0.06302144   0.00782820
9194.00   0.06065189   0.00786452
9196.00   0.05530823   0.00789163
9198.00   0.05163212   0.00787397
9200.00   0.05443482   0.00784474
9202.00   0.06517661   0.00787909
9204.00   0.06853005   0.00789897
9206.00   0.06461120   0.00789501
9208.00   0.06001283   0.00790513
9210.00   0.05750689   0.00795752
9212.00   0.05669048   0.00808635
9214.00   0.05674995   0.00827297
9216.00   0.05769296   0.00842691
9218.00   0.05975818   0.00857768
9220.00   0.06333851   0.00876165
9222.00   0.06665868   0.00897180
9224.00   0.06448554   0.00909128
9226.00   0.05890165   0.00908135
9228.00   0.05687614   0.00892117
9230.00   0.06271248   0.00862950
9232.00   0.06161254   0.00824238
9234.00   0.05852937   0.00797847
9236.00   0.05582910   0.00782568
9238.00   0.05401802   0.00775494
9240.00   0.05597211   0.00776197
9242.00   0.05848569   0.00784633
9244.00   0.06159532   0.00788997
9246.00   0.06054277   0.00793947
9248.00   0.05648223   0.00798206
9250.00   0.05378874   0.00796395
9252.00   0.04818690   0.00794214
9254.00   0.04934295   0.00793640
9256.00   0.04911427   0.00786061
9258.00   0.04758910   0.00773583
9260.00   0.05144781   0.00773990
9262.00   0.04945909   0.00777118
9264.00   0.05698508   0.00778723
9266.00   0.06280491   0.00775026
9268.00   0.06008073   0.00767124
9270.00   0.05448294   0.00760580
9272.00   0.05558838   0.00758223
9274.00   0.05615865   0.00760805
9276.00   0.05304467   0.00782882
9278.00   0.04532876   0.00824122
9280.00   0.04332449   0.00844335
9282.00   0.04194622   0.00824775
9284.00   0.04545427   0.00813149
9286.00   0.05157733   0.00823104
9288.00   0.05640951   0.00841442
9290.00   0.05692842   0.00858865
9292.00   0.04872066   0.00860874
9294.00   0.04722920   0.00862170
9296.00   0.04968862   0.00872029
9298.00   0.03901644   0.00894860
9300.00   0.04075761   0.00987639
9302.00   0.04884906   0.01260420
9304.00   0.04788190   0.01566106
9306.00   0.03775810   0.01839223
9308.00   0.05685126   0.02096721
9310.00   0.05010175   0.02427236
9312.00   0.04133829   0.02587254
9314.00   0.04128832   0.02562007
9316.00   0.04716648   0.02439088
9318.00   0.03468033   0.02456838
9320.00   0.03902688   0.02473395
9322.00   0.05931668   0.02409414
9324.00   0.06727996   0.02315778
9326.00   0.04425618   0.02268661
9328.00   0.04226423   0.02147427
9330.00   0.05575169   0.01752840
9332.00   0.05433847   0.01388982
9334.00   0.04336539   0.01346144
9336.00   0.04683831   0.01568006
9338.00   0.05149413   0.01660282
9340.00   0.04022568   0.01698515
9342.00   0.03001789   0.01684043
9344.00   0.03282210   0.01595859
9346.00   0.05220908   0.01407114
9348.00   0.05440748   0.01257111
9350.00   0.04601729   0.01145162
9352.00   0.03857159   0.01091985
9354.00   0.03802130   0.01106656
9356.00   0.03577793   0.01162199
9358.00   0.04343594   0.01141153
9360.00   0.03395068   0.01066825
9362.00   0.02477305   0.00993303
9364.00   0.03304732   0.00982019
9366.00   0.04722014   0.01019706
9368.00   0.03967552   0.01299944
9370.00   0.02160536   0.02081924
9372.00   0.01012577   0.02904274
9374.00   0.01188644   0.03462707
9376.00   0.00783325   0.03445379
9378.00   0.03551573   0.03406028
9380.00   0.03073468   0.03238780
9382.00   0.00705574   0.02774905
9384.00   0.02055272   0.01777586
9386.00   0.02121696   0.01201333
9388.00   0.02937837   0.00981754
9390.00   0.04052367   0.00938670
9392.00   0.04128869   0.00880228
9394.00   0.02560973   0.00841430
9396.00   0.02796940   0.00884684
9398.00   0.04041891   0.01038084
9400.00   0.03923601   0.01170896
9402.00   0.02372769   0.01223393
9404.00   0.03489707   0.01223542
9406.00   0.03826869   0.01185509
9408.00   0.03581852   0.01078561
9410.00   0.03541293   0.00956026
9412.00   0.04171152   0.00921336
9414.00   0.03874556   0.01041313
9416.00   0.03802417   0.01247451
9418.00   0.05019618   0.01417515
9420.00   0.04746847   0.01515639
9422.00   0.01962307   0.01550910
9424.00   0.05828742   0.01559969
9426.00   0.05875010   0.01407435
9428.00   0.05007796   0.01209577
9430.00   0.04605554   0.01073677
9432.00   0.04128523   0.01080971
9434.00   0.04104754   0.01372203
9436.00   0.04671602   0.01815267
9438.00   0.05198080   0.02273609
9440.00   0.04988467   0.02689170
9442.00   0.04021296   0.03023456
9444.00   0.04917894   0.02771305
9446.00   0.05318918   0.02087470
9448.00   0.04910864   0.01300436
9450.00   0.04314326   0.01018134
9452.00   0.04725104   0.01118117
9454.00   0.03575490   0.01434920
9456.00   0.03078945   0.01797187
9458.00   0.03689548   0.02040063
9460.00   0.04796849   0.02091513
9462.00   0.04771362   0.01971919
9464.00   0.03807319   0.01647525
9466.00   0.03281491   0.01260280
9468.00   0.03967434   0.01015006
9470.00   0.05505200   0.01141803
9472.00   0.06524885   0.01587912
9474.00   0.07624858   0.02009660
9476.00   0.08585724   0.02276373
9478.00   0.08750833   0.02408425
9480.00   0.07859585   0.02461863
9482.00   0.06147559   0.02161817
9484.00   0.05585181   0.01653866
9486.00   0.05282456   0.01154832
9488.00   0.04858718   0.00929515
9490.00   0.05473645   0.00923193
9492.00   0.06128870   0.00940203
9494.00   0.06649467   0.01007414
9496.00   0.06401685   0.01225836
9498.00   0.05505215   0.01577133
9500.00   0.05252055   0.01957772
9502.00   0.07270273   0.01989052
9504.00   0.07786844   0.01835095
9506.00   0.06787935   0.01579588
9508.00   0.05774906   0.01298118
9510.00   0.05298026   0.01059117
9512.00   0.06677201   0.00970568
9514.00   0.07585900   0.01109017
9516.00   0.06974041   0.01384728
9518.00   0.05845196   0.01668158
9520.00   0.05525787   0.01830944
9522.00   0.06449670   0.01821813
9524.00   0.06983354   0.01671626
9526.00   0.06737732   0.01419215
9528.00   0.06541847   0.01135068
9530.00   0.06258095   0.01049322
9532.00   0.06204674   0.01049359
9534.00   0.06165190   0.01057247
9536.00   0.06296597   0.01051477
9538.00   0.06672698   0.01069775
9540.00   0.06737465   0.01069979
9542.00   0.06046830   0.01058102
9544.00   0.06282031   0.01061873
9546.00   0.07384796   0.01115185
9548.00   0.05361354   0.01246791
9550.00   0.06226524   0.01372868
9552.00   0.07305522   0.01465742
9554.00   0.07625573   0.01543526
9556.00   0.07310177   0.01589838
9558.00   0.06879461   0.01457634
9560.00   0.06806030   0.01297107
9562.00   0.07845775   0.01395993
9564.00   0.07965685   0.01700309
9566.00   0.05930389   0.01977365
9568.00   0.07539940   0.02045201
9570.00   0.06175132   0.01925656
9572.00   0.05395880   0.01666290
9574.00   0.06065563   0.01333132
9576.00   0.06491026   0.01050086
9578.00   0.06122756   0.00942744
9580.00   0.06799213   0.00948863
9582.00   0.07134497   0.00969474
9584.00   0.06785189   0.00957338
9586.00   0.06872042   0.00934401
9588.00   0.06933942   0.00953885
9590.00   0.06220193   0.00998283
9592.00   0.05699057   0.01029585
9594.00   0.06108727   0.01020491
9596.00   0.06434412   0.00960384
9598.00   0.06477825   0.00916253
9600.00   0.06800655   0.00920844
9602.00   0.07242718   0.00987142
9604.00   0.07280677   0.01091859
9606.00   0.06974220   0.01185027
9608.00   0.06901572   0.01217419
9610.00   0.06618150   0.01191618
#9612.00   0.07437976   0.01160294
#9614.00   0.10492122   0.01182718
#9616.00   0.11643791   0.01258479
#9618.00   0.07021344   0.01288398
#9620.00   0.04288159   0.01332154
#9622.00   0.04953849   0.01389122
#9624.00   0.04887752   0.01385433
9626.00   0.06830359   0.01281909
9628.00   0.07384079   0.01142948
9630.00   0.06835393   0.01033074
9632.00   0.06553525   0.00983969
9634.00   0.08021780   0.00946294
9636.00   0.07006714   0.00951260
9638.00   0.06481992   0.00976087
9640.00   0.06150159   0.00986293
9642.00   0.05546581   0.00965897
9644.00   0.05405192   0.00937834
9646.00   0.05306762   0.00928087
9648.00   0.06283685   0.00966670
9650.00   0.06728987   0.00986847
9652.00   0.05667636   0.00944924
9654.00   0.05880573   0.00950328
9656.00   0.05543585   0.01024412
9658.00   0.06011212   0.01103276
9660.00   0.06498731   0.01128805
9662.00   0.06262809   0.01088081
9664.00   0.06566235   0.01167365
9666.00   0.05737735   0.01231124
9668.00   0.05934073   0.01255387
9670.00   0.06636051   0.01245111
9672.00   0.05026915   0.01220728
9674.00   0.05488406   0.01167019
9676.00   0.04933691   0.01167946
9678.00   0.04572267   0.01246099
9680.00   0.04698918   0.01350417
9682.00   0.03389726   0.01387116
9684.00   0.04791717   0.01364034
9686.00   0.05241082   0.01287081
9688.00   0.05226506   0.01180024
9690.00   0.05074402   0.01085196
9692.00   0.04216279   0.01060607
9694.00   0.03643325   0.01158177
9696.00   0.04273321   0.01274820
9698.00   0.04741880   0.01350241
9700.00   0.04149474   0.01366635
9702.00   0.04912980   0.01357265
9704.00   0.04709058   0.01270380
9706.00   0.03747729   0.01148539
9708.00   0.03467554   0.01062262
9710.00   0.04689656   0.01075042
9712.00   0.04707260   0.01124105
9714.00   0.03312422   0.01238800
9716.00   0.03010243   0.01379503
9718.00   0.03744185   0.01477130
9720.00   0.04388835   0.01476769
9722.00   0.04180569   0.01457167
9724.00   0.03859796   0.01396360
9726.00   0.04055616   0.01261711
9728.00   0.04563355   0.01080142
9730.00   0.04034543   0.00994264
9732.00   0.03587562   0.01041360
9734.00   0.03909683   0.01142662
9736.00   0.04111123   0.01228241
9738.00   0.03603637   0.01262280
9740.00   0.03517350   0.01243671
9742.00   0.04019893   0.01209223
9744.00   0.04568758   0.01154998
9746.00   0.04465630   0.01094419
9748.00   0.03899212   0.01045997
9750.00   0.04144672   0.01015005
9752.00   0.04802631   0.00962622
9754.00   0.04412659   0.00912348
9756.00   0.03536253   0.00885172
9758.00   0.03578013   0.00885430
9760.00   0.03767022   0.00877869
9762.00   0.03910120   0.00873312
9764.00   0.04094368   0.00869016
9766.00   0.04037124   0.00856520
9768.00   0.03247600   0.00832427
9770.00   0.03683638   0.00833525
9772.00   0.03760031   0.00835240
9774.00   0.03554862   0.00834022
9776.00   0.03380366   0.00833385
9778.00   0.03131944   0.00842435
9780.00   0.03320283   0.00866614
9782.00   0.03208084   0.00915776
9784.00   0.03199033   0.01064741
9786.00   0.03203731   0.01324740
9788.00   0.01980567   0.01638969
9790.00   0.01859693   0.01820160
9792.00   0.03521647   0.01917239
9794.00   0.05235095   0.01930565
9796.00   0.04880671   0.01843129
9798.00   0.02441417   0.01599203
9800.00   0.02877937   0.01431156
9802.00   0.03439073   0.01352641
9804.00   0.03115313   0.01311134
9806.00   0.02454151   0.01227900
9808.00   0.03330262   0.01154211
9810.00   0.03565165   0.01150806
9812.00   0.03383948   0.01174532
9814.00   0.03585353   0.01192529
9816.00   0.04385692   0.01192146
9818.00   0.04739858   0.01161329
9820.00   0.05262754   0.01126753
9822.00   0.05715339   0.01100599
9824.00   0.05605481   0.01083938
9826.00   0.04680568   0.01061131
9828.00   0.03862392   0.01037814
9830.00   0.03659030   0.01013654
9832.00   0.03739847   0.00986488
9834.00   0.03411153   0.00953611
9836.00   0.03690091   0.00931111
9838.00   0.03992925   0.00926633
9840.00   0.04019001   0.00938782
9842.00   0.03557538   0.00991782
9844.00   0.02859474   0.01099234
9846.00   0.04166396   0.01232178
9848.00   0.04318205   0.01298037
9850.00   0.03597493   0.01310387
9852.00   0.02584922   0.01266581
9854.00   0.01793538   0.01156724
9856.00   0.03042384   0.01043843
9858.00   0.03771472   0.00970388
9860.00   0.03559088   0.00931149
9862.00   0.02550755   0.00929501
9864.00   0.01673730   0.00997828
9866.00   0.01268973   0.01225800
9868.00   0.01931825   0.01557169
9870.00   0.03148666   0.01820006
9872.00   0.04189534   0.01951816
9874.00   0.04366364   0.01969634
9876.00   0.03803787   0.01876834
9878.00   0.03164515   0.01629889
9880.00   0.03058518   0.01323616
9882.00   0.03431772   0.01117006
9884.00   0.03233925   0.01065525
9886.00   0.03109643   0.01054737
9888.00   0.03278385   0.01128540
9890.00   0.03556269   0.01268183
9892.00   0.03335495   0.01416348
9894.00   0.02789336   0.01490124
9896.00   0.02604884   0.01512451
9898.00   0.02710603   0.01478039
9900.00   0.02827560   0.01375913
9902.00   0.02882641   0.01207353
9904.00   0.03125900   0.01081184
9906.00   0.02593239   0.01074419
9908.00   0.02232184   0.01239444
9910.00   0.02539688   0.01538553
9912.00   0.03035999   0.01883182
9914.00   0.03855078   0.02034014
9916.00   0.02689357   0.02068319
9918.00   0.01417037   0.01996771
9920.00   0.01909661   0.01808327
9922.00   0.04949679   0.01469443
9924.00   0.04859890   0.01213374
9926.00   0.03820000   0.01091983
9928.00   0.03186588   0.01063766
9930.00   0.03477774   0.01055000
9932.00   0.03368252   0.01069281
9934.00   0.02310189   0.01143359
9936.00   0.02535034   0.01337575
9938.00   0.03792809   0.01652939
9940.00   0.04097377   0.02033165
9942.00   0.01415668   0.02401131
9944.00   0.02828773   0.02684228
9946.00   0.03481263   0.02800809
9948.00   0.02781428   0.02757378
9950.00   0.03612825   0.02623259
9952.00   0.02260162   0.02525945
9954.00   0.04846941   0.02460710
9956.00   0.06989371   0.02485617
9958.00   0.05847920   0.02578907
9960.00   0.01609543   0.02633794
9962.00   0.02165618   0.02512731
9964.00   0.05391264   0.02285171
9966.00   0.06763701   0.02050056
9968.00   0.04450279   0.01874308
9970.00   0.03157705   0.01722100
9972.00   0.03941722   0.01660234
9974.00   0.04003594   0.01648526
9976.00   0.03000665   0.01634008
9978.00   0.02045608   0.01572353
9980.00   0.01919133   0.01423262
9982.00   0.02684545   0.01324515
9984.00   0.02625804   0.01256370
9986.00   0.02116164   0.01211357
9988.00   0.01459248   0.01181906
9990.00   0.01445603   0.01185013
9992.00   0.03107398   0.01199185
9994.00   0.04237218   0.01250191
9996.00   0.03955977   0.01331504
9998.00   0.02942956   0.01417100
10000.00   0.02759670   0.01475283
10002.00   0.02951734   0.01507930
10004.00   0.02939448   0.01580920
10006.00   0.03028718   0.01825081
10008.00   0.04501470   0.02316246
10010.00   0.02494723   0.02837777
10012.00   0.02645446   0.03133112
10014.00   0.02799634   0.03233055
10016.00   0.02335312   0.03159248
10018.00   0.02682117   0.02872009
10020.00   0.03114370   0.02472573
10022.00   0.03253908   0.02227509
10024.00   0.04136262   0.02182758
10026.00   0.05199109   0.02206247
10028.00   0.03650885   0.02143285
10030.00   0.03968630   0.01986441
10032.00   0.03224383   0.01750860
10034.00   0.01640894   0.01518631
10036.00   0.01238440   0.01418591
10038.00   0.03180987   0.01478323
10040.00   0.03685756   0.01575881
10042.00   0.03590243   0.01646999
10044.00   0.03662474   0.01667796
10046.00   0.03780352   0.01641825
10048.00   0.03652383   0.01578068
10050.00   0.02159447   0.01466974
10052.00   0.01323349   0.01396109
10054.00   0.01633118   0.01456059
10056.00   0.02566423   0.01668025
10058.00   0.02443853   0.01875594
10060.00   0.02287505   0.01998085
10062.00   0.02355166   0.02062489
10064.00   0.02527673   0.02086823
10066.00   0.01578275   0.02042437
10068.00   0.00294826   0.01922785
10070.00   0.01130740   0.01828288
10072.00   0.02266678   0.01786311
10074.00   0.01988750   0.01814678
10076.00   0.02701342   0.01968274
10078.00   0.02370963   0.02329058
10080.00   0.03021117   0.02671337
10082.00   0.04290594   0.02877381
10084.00   0.05481272   0.02907178
10086.00   0.03579627   0.02819076
10088.00   0.04151190   0.02495979
10090.00   0.03714031   0.02058168
10092.00   0.02578880   0.01691890
10094.00   0.03918331   0.01610516
10096.00   0.03829971   0.01644551
10098.00   0.02659802   0.01827247
10100.00   0.02297743   0.02058286
10102.00   0.02700942   0.02237809
10104.00   0.02054895   0.02294402
10106.00   0.00771305   0.02285269
10108.00   0.01746004   0.02169360
10110.00   0.01905276   0.01961041
10112.00   0.00238172   0.01737184
10114.00   0.01975409   0.01671118
10116.00   0.05459279   0.01808423
10118.00   0.05862803   0.02248046
10120.00   0.05156764   0.02809550
10122.00   0.06112650   0.03291789
10124.00   0.01697033   0.03467901
10126.00   0.02344024   0.03502766
10128.00   0.02834878   0.03339363
10130.00   0.01828120   0.02955992
10132.00   -0.00028365   0.02407265
10134.00   0.01678514   0.02151442
10136.00   0.01891377   0.02119752
10138.00   0.02789673   0.02154590
10140.00   0.04669136   0.02190761
10142.00   0.06036058   0.02261822
10144.00   0.03056332   0.02281703
10146.00   0.01135262   0.02340880
10148.00   0.00462674   0.02498473
10150.00   0.00218591   0.02697439
10152.00   0.00672781   0.02807583
10154.00   0.02873841   0.02896082
10156.00   0.03883502   0.02906873
10158.00   0.04477507   0.02811197
10160.00   0.05139109   0.02641092
10162.00   0.04687508   0.02533552
10164.00   0.03388009   0.02608920
10166.00   0.04368823   0.03008456
10168.00   0.05483976   0.03540932
10170.00   0.02856226   0.03972393
10172.00   0.01062608   0.04134851
10174.00   0.02562175   0.04174173
10176.00   0.03864911   0.03975080
10178.00   0.03531140   0.03530657
10180.00   0.02053099   0.02982710
10182.00   0.01338244   0.02821997
10184.00   0.01171432   0.03013074
10186.00   -0.00925446   0.03287717
10188.00   -0.02123325   0.03475126
10190.00   0.02319040   0.03530870
10192.00   0.06108750   0.03526692
10194.00   0.05464644   0.03342834
10196.00   0.03525737   0.03054118
10198.00   0.02918139   0.02820691
10200.00   0.02593545   0.02841062
10202.00   0.03388277   0.03027034
10204.00   0.01424592   0.03379842
10206.00   -0.01013315   0.03824633
10208.00   -0.02578373   0.04221106
10210.00   -0.03559088   0.04370094
10212.00   0.01956244   0.04347254
10214.00   0.05569012   0.04150121
10216.00   0.05587472   0.03762416
10218.00   0.04173951   0.03256072
10220.00   0.03876452   0.03057615
10222.00   0.03736982   0.03267325
10224.00   0.00803680   0.03579618
10226.00   -0.02350217   0.03827843
10228.00   -0.01998179   0.03958562
10230.00   0.04224780   0.03917089
10232.00   0.04812964   0.03655567
10234.00   0.03070141   0.03311110
10236.00   0.01280601   0.02982992
10238.00   0.01317203   0.02678981
10240.00   0.02033039   0.02449322
10242.00   0.03557251   0.02358526
10244.00   0.04110794   0.02337635
10246.00   0.03624720   0.02319337
10248.00   0.04360899   0.02322643
10250.00   0.03956249   0.02325453
10252.00   0.02237127   0.02332150
10254.00   0.01244105   0.02343289
10256.00   0.01919625   0.02367613
10258.00   0.00774324   0.02401323
10260.00   0.02893524   0.02449581
10262.00   0.04555944   0.02500546
10264.00   0.04358815   0.02609345
10266.00   0.02530299   0.02801892
10268.00   0.00290152   0.03010370
10270.00   0.01363370   0.03104411
10272.00   0.04668270   0.03155113
10274.00   0.06601547   0.03184928
10276.00   0.04797686   0.03229563
10278.00   0.03843567   0.03485006
10280.00   0.04779809   0.04406940
10282.00   0.05108835   0.05691097
10284.00   0.05562172   0.06803720
#10286.00   0.10608361   0.07362203
#10288.00   0.13749535   0.07581211
#10290.00   0.08866654   0.07462323
10292.00   0.01889420   0.06940851
10294.00   -0.01419892   0.06120899
10296.00   0.01785897   0.05419352
10298.00   0.06183952   0.05154833
10300.00   0.07503682   0.04843576
10302.00   0.05589068   0.04370448
10304.00   0.01599456   0.03873400
10306.00   -0.00832373   0.03858748
10308.00   -0.03291463   0.03858791
10310.00   0.01226647   0.03812066
10312.00   0.04755732   0.03727354
10314.00   0.00562762   0.03611362
10316.00   0.02469476   0.03386636
10318.00   0.00633906   0.03220445
10320.00   -0.00120395   0.03178939
10322.00   0.01206034   0.03222051
10324.00   0.02473520   0.03254264
10326.00   0.01776090   0.03315962
10328.00   0.01435589   0.03334072
10330.00   0.02853176   0.03314254
10332.00   0.03979523   0.03307860
10334.00   0.01917014   0.03390962
10336.00   0.01090936   0.03458527
10338.00   0.03492521   0.03573995
10340.00   0.05866053   0.03883325
10342.00   0.05229808   0.04344038
10344.00   0.00388106   0.04765446
10346.00   0.00676375   0.04992452
10348.00   0.07415801   0.05205609
10350.00   0.09232125   0.05295804
10352.00   0.03337987   0.05148791
10354.00   0.07786175   0.04759126
10356.00   0.05094822   0.04521571
10358.00   -0.01377308   0.04351614
10360.00   -0.05138644   0.04175295
10362.00   -0.01975953   0.04023149
10364.00   -0.00653151   0.04198283
10366.00   -0.01488450   0.05067220
10368.00   -0.00644675   0.06316371
10370.00   0.03964686   0.07437838
10372.00   0.09325976   0.08090361
10374.00   0.03636714   0.08338121
10376.00   0.07005408   0.08109359
10378.00   0.09663881   0.07243488
10380.00   0.08416244   0.05952995
10382.00   0.07092846   0.05085611
10384.00   0.05383154   0.04723794
10386.00   0.01867318   0.04610043
10388.00   -0.00822082   0.04722516
10390.00   -0.00512211   0.05133897
10392.00   0.03893879   0.05918482
10394.00   0.01728946   0.06467387
10396.00   0.02036612   0.06697650
10398.00   0.04872339   0.06764667
10400.00   0.07789915   0.06690063
10402.00   0.05541765   0.06185104
10404.00   0.01028840   0.05705616
10406.00   0.01985091   0.05402760
10408.00   0.05622039   0.05364099
10410.00   0.04706576   0.05771963
10412.00   0.01043786   0.07067470
10414.00   0.01292886   0.08764245
10416.00   0.04755365   0.09061763
10418.00   0.04936470   0.10381015
10420.00   -0.00430427   0.10533129
10422.00   0.03207923   0.09674275
#10424.00   0.19708987   0.08772503
#10426.00   0.30396143   0.08062217
#10428.00   0.18238385   0.06959347
#10430.00   -0.20607392   0.06265000
#10432.00   -0.25336510   0.05646940
#10434.00   -0.08946156   0.05200328
10436.00   0.08339920   0.05029235
10438.00   0.11837417   0.05037912
10440.00   0.02564855   0.04906597
#10442.00   0.34637371   0.04892198
#10444.00   0.47427630   0.05317020
#10446.00   0.32827374   0.05845110
10448.00   0.07569943   0.06228330
10450.00   0.08812397   0.06501310
10452.00   -0.00630465   0.06714606
10454.00   -0.06889945   0.06575567
10456.00   -0.05064207   0.06158543
10458.00   0.02482524   0.05725790
10460.00   -0.00623836   0.05677419
10462.00   -0.01965707   0.06420726
10464.00   0.00063151   0.07645461
10466.00   0.02836958   0.08749936
10468.00   0.03094857   0.09320983
10470.00   -0.03467615   0.09694321
10472.00   -0.05707765   0.09557776
10474.00   -0.01907285   0.08765498
10476.00   0.05837384   0.07584117
10478.00   0.09754867   0.06835302
10480.00   0.04738458   0.06355461
10482.00   0.02813295   0.06159239
10484.00   0.07781864   0.06189389
10486.00   0.11923951   0.06844791
10488.00   0.00754729   0.06654400
10490.00   -0.08100042   0.06729140
10492.00   -0.05737086   0.06638538
10494.00   0.00181330   0.06500147
10496.00   0.01555342   0.06459021
10498.00   -0.01217037   0.06479555
10500.00   -0.01567579   0.06471491
10502.00   -0.01671417   0.06572599
10504.00   -0.01651880   0.06807078
10506.00   -0.00464072   0.07105096
10508.00   0.01978441   0.07337064
10510.00   0.06512444   0.07413926
10512.00   0.05607054   0.07370412
10514.00   -0.00927658   0.07184570
10516.00   -0.07684141   0.06907152
10518.00   -0.06581351   0.07076114
10520.00   -0.00385516   0.07569996
10522.00   0.04736805   0.07987510
10524.00   0.05155017   0.08815096
10526.00   0.06208609   0.08854403
10528.00   0.05503920   0.08578561
10530.00   0.06604520   0.07243969
10532.00   0.04795875   0.06547186
10534.00   0.00931868   0.06045604
10536.00   0.04203233   0.05981554
10538.00   0.01684838   0.05984889
10540.00   -0.01716322   0.05986011
10542.00   -0.00497348   0.05950879
10544.00   0.06035525   0.05872000
10546.00   0.00439001   0.05832525
10548.00   0.04185601   0.05861837
10550.00   0.05051195   0.05899822
10552.00   0.00918394   0.05947627
10554.00   -0.04519111   0.06050513
10556.00   -0.02335928   0.06816781
10558.00   -0.01862264   0.06921780
10560.00   0.00135071   0.06965369
10562.00   0.02575201   0.07010585
10564.00   0.01135192   0.06442986
10566.00   0.00904968   0.06596094
10568.00   0.00086903   0.06856617
10570.00   -0.01351791   0.07049286
10572.00   -0.00491328   0.07124162
10574.00   0.05009449   0.07127815
10576.00   0.03095392   0.07356030
10578.00   -0.01122200   0.07486382
10580.00   -0.02942203   0.07735749
10582.00   0.01390922   0.08092082
10584.00   0.05930027   0.08249464
10586.00   0.09244554   0.08357671
10588.00   0.05818405   0.08284826
10590.00   0.00820630   0.08097398
10592.00   -0.03874555   0.07895768
10594.00   -0.03118024   0.07808010
10596.00   -0.08546603   0.07851546
10598.00   -0.05648347   0.07928699
10600.00   0.05379583   0.07906028
10602.00   0.10327125   0.07854363
10604.00   -0.00361885   0.07957666
10606.00   -0.08359545   0.08248056
10608.00   -0.03018478   0.08273690
10610.00   0.09519736   0.08095973
10612.00   0.09437776   0.07993060
10614.00   -0.03461382   0.08272051
10616.00   -0.00615641   0.08226135
10618.00   0.07576615   0.08271796
10620.00   0.07609402   0.08492634
10622.00   -0.04314783   0.08539977
10624.00   -0.07643652   0.08456681
10626.00   0.05124869   0.08328449
10628.00   0.11601467   0.08297250
10630.00   0.01851315   0.08446798
10632.00   0.01092741   0.08707994
10634.00   -0.06562258   0.08619634
10636.00   -0.05622267   0.08852697
10638.00   -0.00780422   0.09070633
10640.00   0.03128624   0.09046029
10642.00   0.08560157   0.09040812
10644.00   -0.06078352   0.09034326
10646.00   -0.09887264   0.09054094
10648.00   -0.03277532   0.09062690
10650.00   -0.01052168   0.09014761
10652.00   -0.00501106   0.08826896
10654.00   0.10075966   0.09007318
10656.00   0.10073942   0.08934918
10658.00   0.01276234   0.08636884
10660.00   -0.01275310   0.08592957
10662.00   0.01452672   0.08733904
10664.00   -0.07049812   0.08627537
10666.00   -0.10990574   0.08594111
10668.00   -0.06058677   0.08771473
10670.00   -0.01373460   0.08798019
10672.00   0.08383602   0.08739942
10674.00   0.09459845   0.08700941
10676.00   0.03664500   0.08924228
10678.00   -0.05091213   0.09445158
10680.00   -0.07853783   0.09951055
10682.00   0.06169830   0.09763020
10684.00   0.01152343   0.10043914
10686.00   -0.05146603   0.10630345
10688.00   0.06993578   0.11043219
10690.00   0.04413128   0.10940946
10692.00   -0.04612020   0.11269727
#10694.00   -0.15529448   0.11725421
#10696.00   -0.12714081   0.12064356
10698.00   0.08863758   0.12181888
10700.00   0.05205155   0.12303672
10702.00   0.10433999   0.11564817
10704.00   0.12201613   0.12215655
10706.00   0.08617663   0.13966900
10708.00   0.10318854   0.14374050
10710.00   -0.03295277   0.15313262
10712.00   0.02056030   0.15690991


==> spectra/spec_2017egm-2458074.0846193-IRTF_SpeX.txt <==
6.8483650e+03,4.6060880e-16
6.8631880e+03,3.2605080e-16
6.8780110e+03,7.0902650e-16
6.8928360e+03,6.2224830e-16
6.9076650e+03,3.8680380e-16
6.9225000e+03,6.1573780e-16
6.9373430e+03,3.3988230e-16
6.9521980e+03,5.9272860e-16
6.9670640e+03,4.2298800e-16
6.9819450e+03,3.8869940e-16
6.9968420e+03,1.5067670e-16
7.0117580e+03,4.2708170e-16
7.0266940e+03,2.2646620e-16
7.0416520e+03,6.5465100e-16
7.0566340e+03,4.3080400e-16
7.0716420e+03,5.0655820e-16
7.0866780e+03,2.4090830e-16
7.1017430e+03,3.9873300e-16
7.1168390e+03,8.4836530e-17
7.1319670e+03,1.4311680e-16
7.1471300e+03,4.1273040e-16
7.1623290e+03,2.3785100e-16
7.1775650e+03,3.3166270e-16
7.1928410e+03,4.2724070e-16
7.2081560e+03,3.0552660e-16
7.2235140e+03,6.6423210e-16
7.2389160e+03,4.5925930e-16
7.2543620e+03,3.8019720e-16
7.2698550e+03,2.7691980e-16
7.2853950e+03,3.2061480e-16
7.3009840e+03,3.8722120e-16
7.3166240e+03,3.2856990e-16
7.3323150e+03,4.4331270e-16
7.3480590e+03,3.5780920e-16
7.3638580e+03,4.7679990e-16
7.3797110e+03,2.9796120e-16
7.3956210e+03,3.6898330e-16
7.4115880e+03,2.2287690e-16
7.4276150e+03,4.4502570e-16
7.4437000e+03,3.5529800e-16
7.4598470e+03,4.2253890e-16
7.4760560e+03,4.0106590e-16
7.4923270e+03,3.9795380e-16
7.5086620e+03,4.2819690e-16
7.5250630e+03,5.2467320e-16
7.5415280e+03,4.7536170e-16
7.5580600e+03,5.3351490e-16
7.5746600e+03,5.7784850e-16
7.5913290e+03,7.1340600e-16
7.6080660e+03,4.7688290e-16
7.6248740e+03,4.9070200e-16
7.6417520e+03,3.8779570e-16
7.6587020e+03,5.0251280e-16
7.6757230e+03,3.8955170e-16
7.6928190e+03,3.4534530e-16
7.7099870e+03,3.3106510e-16
7.7272300e+03,4.6808000e-16
7.7445480e+03,3.2065370e-16
7.7619420e+03,4.2710500e-16
7.7794120e+03,3.9670720e-16
7.7969590e+03,4.4055270e-16
7.8145840e+03,3.5136940e-16
7.8322860e+03,3.3374900e-16
7.8500660e+03,3.9604970e-16
7.8679260e+03,3.6352680e-16
7.8858660e+03,4.0933430e-16
7.9038850e+03,3.9662350e-16
7.9219840e+03,3.4908100e-16
7.9401640e+03,3.8591380e-16
7.9584250e+03,4.1072520e-16
7.9767680e+03,3.3671360e-16
7.9951930e+03,4.4889810e-16
8.0137000e+03,4.0130900e-16
8.0322900e+03,4.1641590e-16
8.0509630e+03,3.8035930e-16
8.0697180e+03,3.5178980e-16
8.0885580e+03,4.8101330e-16
8.1074810e+03,3.8997280e-16
8.1264880e+03,4.1493300e-16
8.1455790e+03,4.0461120e-16
8.1647550e+03,4.0026370e-16
8.1840150e+03,3.4339520e-16
8.2033600e+03,4.1000580e-16
8.2227900e+03,3.2771840e-16
8.2423060e+03,3.7673870e-16
8.2619060e+03,2.6944680e-16
8.2815920e+03,3.6607830e-16
8.3013620e+03,3.7304880e-16
8.3212190e+03,3.5891910e-16
8.3411610e+03,2.8397500e-16
8.3611890e+03,4.3935270e-16
8.3813020e+03,3.4997270e-16
8.4015010e+03,4.1975330e-16
8.4217860e+03,2.1037810e-16
8.4421570e+03,3.8605030e-16
8.4626130e+03,2.9580140e-16
8.4831550e+03,3.6787460e-16
8.5037820e+03,3.3062270e-16
8.5244950e+03,3.7383720e-16
8.5452930e+03,2.8536710e-16
8.5661760e+03,3.2277200e-16
8.5871450e+03,3.2127970e-16
8.6081990e+03,2.9054480e-16
8.6293390e+03,3.7737220e-16
8.6505620e+03,2.8549370e-16
8.6718710e+03,3.8438950e-16
8.6932650e+03,3.4814980e-16
8.7147420e+03,4.0954240e-16
8.7363040e+03,4.2257040e-16
8.7579500e+03,3.4474530e-16
8.7796800e+03,4.6302060e-16
8.8014940e+03,5.1446460e-16
8.8233910e+03,4.6476440e-16
8.8453700e+03,5.3028590e-16
8.8674340e+03,5.2002490e-16
8.8895790e+03,5.0981050e-16
8.9118080e+03,5.8164960e-16
8.9341180e+03,5.8621390e-16
8.9565100e+03,6.4825550e-16
8.9789830e+03,5.8902800e-16
9.0015380e+03,5.2398370e-16
9.0241740e+03,6.2657630e-16
9.0468900e+03,4.9011470e-16
9.0696870e+03,5.0303480e-16
9.0925630e+03,4.8881000e-16
9.1155200e+03,4.2283720e-16
9.1385560e+03,4.1727780e-16
9.1616700e+03,4.6047520e-16
9.1848620e+03,3.9407630e-16
9.2081340e+03,4.1327170e-16
9.2314820e+03,4.0222780e-16
9.2549090e+03,3.9738260e-16
9.2784110e+03,3.6729930e-16
9.3019910e+03,4.2084590e-16
9.3256470e+03,4.2825780e-16
9.3493780e+03,5.0144360e-16
9.3731850e+03,3.4750420e-16
9.3970660e+03,3.7870450e-16
9.4210220e+03,3.1818770e-16
9.4450520e+03,3.6940270e-16
9.4691550e+03,3.3949770e-16
9.4933310e+03,3.3509170e-16
9.5175800e+03,3.2253440e-16
9.5419010e+03,3.7442380e-16
9.5662930e+03,3.3547990e-16
9.5907570e+03,2.9914830e-16
9.6152910e+03,3.0706460e-16
9.6398950e+03,3.6972690e-16
9.6645690e+03,3.2686650e-16
9.6893120e+03,3.4806090e-16
9.7141230e+03,3.1031860e-16
9.7390030e+03,3.3303270e-16
9.7639500e+03,2.9977170e-16
9.7889640e+03,3.2652420e-16
9.8140450e+03,3.2900700e-16
9.8391910e+03,3.1184740e-16
9.8644030e+03,3.3434730e-16
9.8896800e+03,3.0322190e-16
9.9150210e+03,2.9793890e-16
9.9404260e+03,3.1640520e-16
9.9658940e+03,3.2363700e-16
9.9914250e+03,3.2564400e-16
1.0017020e+04,3.4021520e-16
1.0042670e+04,2.8511100e-16
1.0068390e+04,3.1269400e-16
1.0094160e+04,2.7149640e-16
1.0120000e+04,2.9599810e-16
1.0145890e+04,2.7248120e-16
1.0171850e+04,2.7599940e-16
1.0197860e+04,2.8839240e-16
1.0223930e+04,2.9255480e-16
1.0250050e+04,2.9015860e-16
1.0276230e+04,2.5665230e-16
1.0302470e+04,2.8518140e-16
1.0328760e+04,2.3831710e-16
1.0355110e+04,2.9704300e-16
1.0381510e+04,2.4964180e-16
1.0407970e+04,2.5780220e-16
1.0434470e+04,2.6307810e-16
1.0461030e+04,2.9576660e-16
1.0487650e+04,2.5607640e-16
1.0514310e+04,3.1889830e-16
1.0541020e+04,3.1323490e-16
1.0567780e+04,2.1901370e-16
1.0594590e+04,2.8123440e-16
1.0621450e+04,2.5330040e-16
1.0648360e+04,2.6826100e-16
1.0675310e+04,2.8990070e-16
1.0702310e+04,2.5746810e-16
1.0729360e+04,2.6603290e-16
1.0756450e+04,2.1249460e-16
1.0783590e+04,2.8811450e-16
1.0810770e+04,3.0621160e-16
1.0837990e+04,2.3992010e-16
1.0865260e+04,2.3919480e-16
1.0892570e+04,2.6604000e-16
1.0919920e+04,3.1193420e-16
1.0947310e+04,2.8490150e-16
1.0974740e+04,2.7476910e-16
1.1002210e+04,2.5534820e-16
1.1029730e+04,2.9043540e-16
1.1057270e+04,2.9046020e-16
1.1084860e+04,2.9511730e-16
1.1112490e+04,2.6694120e-16
1.1140150e+04,2.8786550e-16
1.1167850e+04,2.9117130e-16
1.1195580e+04,3.1702200e-16
1.1223350e+04,3.0121090e-16
1.1251150e+04,3.1260460e-16
1.1278980e+04,3.1160130e-16
1.1306850e+04,2.8232600e-16
1.1334750e+04,2.9583570e-16
1.1362680e+04,2.6688420e-16
1.1390650e+04,2.4365750e-16
1.1418640e+04,2.8561490e-16
1.1446660e+04,2.5496970e-16
1.1474720e+04,2.6614620e-16
1.1502800e+04,2.7653390e-16
1.1530910e+04,2.7849740e-16
1.1559040e+04,2.1600030e-16
1.1587210e+04,2.4221580e-16
1.1615400e+04,2.6016940e-16
1.1643610e+04,2.9280670e-16
1.1671850e+04,2.1453270e-16
1.1700120e+04,2.9033120e-16
1.1728410e+04,2.6325510e-16
1.1756720e+04,2.7148170e-16
1.1785060e+04,2.5180370e-16
1.1813410e+04,2.2462780e-16
1.1841790e+04,2.2887200e-16
1.1870190e+04,2.3290930e-16
1.1898610e+04,2.1928690e-16
1.1927050e+04,2.4820040e-16
1.1955510e+04,2.0574210e-16
1.1983980e+04,2.4403720e-16
1.2012480e+04,2.3886700e-16
1.2040990e+04,2.6460990e-16
1.2069520e+04,2.0489620e-16
1.2098060e+04,2.2918290e-16
1.2126620e+04,2.5434760e-16
1.2155200e+04,2.2666660e-16
1.2183790e+04,2.1786880e-16
1.2212400e+04,2.4420720e-16
1.2241010e+04,1.8499280e-16
1.2269640e+04,2.7860890e-16
1.2298290e+04,2.1986380e-16
1.2326940e+04,2.4098550e-16
1.2355610e+04,2.4207320e-16
1.2384290e+04,2.5827480e-16
1.2412970e+04,2.3749510e-16
1.2441670e+04,2.4788450e-16
1.2470380e+04,2.4216130e-16
1.2499090e+04,2.3918390e-16
1.2527810e+04,2.4754330e-16
1.2556540e+04,2.4374910e-16
1.2585280e+04,2.6113940e-16
1.2614030e+04,1.8095970e-16
1.2642780e+04,2.2426440e-16
1.2671530e+04,2.0674730e-16
1.2700290e+04,1.9453400e-16
1.2729050e+04,2.2755670e-16
1.2757820e+04,1.7128330e-16
1.2786600e+04,2.0632540e-16
1.2815370e+04,1.8826930e-16
1.2844150e+04,1.8880320e-16
1.2872930e+04,2.0166250e-16
1.2901710e+04,1.8274180e-16
1.2930490e+04,2.3838930e-16
1.2959270e+04,1.9899440e-16
1.2988050e+04,1.8599920e-16
1.3016840e+04,2.2148640e-16
1.3045620e+04,1.7975790e-16
1.3074400e+04,1.9882330e-16
1.3103180e+04,2.0697210e-16
1.3131950e+04,2.0879630e-16
1.3160720e+04,1.5265430e-16
1.3189490e+04,2.2320710e-16
1.3218260e+04,2.4428810e-16
1.3247020e+04,1.9305990e-16
1.3275780e+04,2.1541030e-16
1.3304530e+04,0.0000000e+00
1.3333280e+04,0.0000000e+00
1.3362020e+04,0.0000000e+00
1.3390760e+04,0.0000000e+00
1.3419490e+04,0.0000000e+00
1.3448210e+04,0.0000000e+00
1.3476920e+04,0.0000000e+00
1.3505630e+04,0.0000000e+00
1.3534330e+04,0.0000000e+00
1.3563010e+04,0.0000000e+00
1.3591690e+04,0.0000000e+00
1.3620370e+04,0.0000000e+00
1.3649030e+04,0.0000000e+00
1.3677680e+04,0.0000000e+00
1.3706320e+04,0.0000000e+00
1.3734950e+04,0.0000000e+00
1.3763560e+04,0.0000000e+00
1.3792170e+04,0.0000000e+00
1.3820770e+04,0.0000000e+00
1.3849350e+04,0.0000000e+00
1.3877920e+04,0.0000000e+00
1.3906470e+04,0.0000000e+00
1.3935010e+04,0.0000000e+00
1.3963540e+04,0.0000000e+00
1.3992050e+04,0.0000000e+00
1.4020550e+04,0.0000000e+00
1.4049040e+04,0.0000000e+00
1.4077510e+04,0.0000000e+00
1.4105960e+04,0.0000000e+00
1.4134400e+04,0.0000000e+00
1.4162820e+04,0.0000000e+00
1.4191230e+04,0.0000000e+00
1.4219610e+04,1.4520510e-16
1.4247980e+04,1.7610250e-16
1.4276340e+04,9.3505330e-17
1.4304670e+04,2.3076170e-16
1.4332990e+04,1.5497550e-16
1.4361290e+04,2.2045500e-16
1.4389570e+04,1.5604370e-16
1.4417840e+04,1.9396100e-16
1.4446080e+04,1.3177770e-16
1.4474300e+04,2.1954120e-16
1.4502510e+04,1.6585330e-16
1.4530690e+04,1.6951440e-16
1.4558860e+04,1.5841170e-16
1.4587000e+04,1.8730150e-16
1.4615120e+04,1.0057230e-16
1.4643220e+04,1.5612850e-16
1.4671310e+04,1.3460040e-16
1.4699360e+04,1.6964030e-16
1.4727400e+04,1.8631780e-16
1.4755420e+04,1.3327400e-16
1.4783410e+04,1.6295070e-16
1.4811380e+04,1.5341830e-16
1.4839330e+04,1.7700810e-16
1.4867260e+04,1.4402970e-16
1.4895160e+04,1.3693430e-16
1.4923040e+04,1.7721980e-16
1.4950890e+04,1.6660670e-16
1.4978720e+04,1.8793650e-16
1.5006530e+04,1.7454770e-16
1.5034320e+04,1.3733310e-16
1.5062080e+04,1.7286580e-16
1.5089810e+04,1.6807230e-16
1.5117520e+04,1.5001610e-16
1.5145210e+04,2.0537470e-16
1.5172870e+04,1.3389300e-16
1.5200500e+04,1.9081490e-16
1.5228120e+04,1.2818820e-16
1.5255700e+04,1.7270820e-16
1.5283260e+04,1.3915700e-16
1.5310790e+04,1.9821730e-16
1.5338300e+04,1.4103210e-16
1.5365780e+04,1.6241310e-16
1.5393230e+04,1.6390440e-16
1.5420660e+04,1.3915360e-16
1.5448060e+04,1.2397660e-16
1.5475440e+04,1.3818280e-16
1.5502790e+04,1.3151590e-16
1.5530110e+04,1.5783950e-16
1.5557400e+04,1.7895760e-16
1.5584670e+04,1.5073710e-16
1.5611910e+04,1.6879310e-16
1.5639120e+04,1.6409490e-16
1.5666310e+04,1.8215320e-16
1.5693460e+04,1.6794840e-16
1.5720590e+04,1.7150350e-16
1.5747690e+04,1.5299350e-16
1.5774770e+04,1.5816730e-16
1.5801810e+04,1.7876770e-16
1.5828830e+04,1.4685360e-16
1.5855820e+04,1.4189410e-16
1.5882770e+04,1.5653910e-16
1.5909710e+04,1.6564850e-16
1.5936610e+04,1.9809440e-16
1.5963480e+04,1.5572130e-16
1.5990330e+04,1.2270110e-16
1.6017150e+04,1.7668600e-16
1.6043930e+04,1.5936390e-16
1.6070690e+04,1.6793920e-16
1.6097420e+04,9.6259930e-17
1.6124120e+04,1.2086120e-16
1.6150800e+04,8.8213290e-17
1.6177440e+04,1.7707990e-16
1.6204050e+04,1.4540440e-16
1.6230640e+04,1.1421830e-16
1.6257190e+04,1.4992390e-16
1.6283720e+04,1.3899740e-16
1.6310210e+04,1.3938540e-16
1.6336680e+04,1.3895200e-16
1.6363120e+04,1.3045390e-16
1.6389520e+04,2.0076410e-16
1.6415900e+04,1.7582150e-16
1.6442250e+04,1.5748880e-16
1.6468570e+04,1.6501950e-16
1.6494860e+04,1.5676390e-16
1.6521120e+04,1.5195040e-16
1.6547350e+04,1.7466510e-16
1.6573550e+04,1.2752230e-16
1.6599720e+04,1.3924140e-16
1.6625860e+04,1.5233660e-16
1.6651980e+04,1.3529580e-16
1.6678060e+04,1.9906970e-16
1.6704110e+04,1.4154380e-16
1.6730130e+04,1.0874700e-16
1.6756130e+04,1.5205590e-16
1.6782090e+04,1.2995630e-16
1.6808030e+04,1.5066260e-16
1.6833930e+04,1.5920860e-16
1.6859810e+04,1.4848690e-16
1.6885650e+04,1.3853820e-16
1.6911470e+04,1.5315340e-16
1.6937250e+04,1.4324460e-16
1.6963010e+04,1.1877570e-16
1.6988740e+04,1.5762160e-16
1.7014430e+04,1.5714760e-16
1.7040100e+04,1.7425140e-16
1.7065740e+04,1.5036010e-16
1.7091350e+04,1.3527450e-16
1.7116930e+04,1.6494030e-16
1.7142480e+04,1.3061490e-16
1.7168000e+04,1.5477820e-16
1.7193500e+04,1.4164340e-16
1.7218960e+04,1.3327900e-16
1.7244390e+04,1.3945560e-16
1.7269800e+04,1.3825870e-16
1.7295170e+04,1.2541210e-16
1.7320520e+04,1.0374610e-16
1.7345840e+04,1.3879250e-16
1.7371130e+04,1.2133020e-16
1.7396390e+04,1.2662070e-16
1.7421620e+04,1.3069880e-16
1.7446820e+04,1.3176270e-16
1.7471990e+04,1.2691530e-16
1.7497140e+04,1.2948330e-16
1.7522250e+04,1.2470850e-16
1.7547340e+04,1.1833090e-16
1.7572400e+04,1.4717140e-16
1.7597430e+04,1.6230140e-16
1.7622440e+04,1.2391430e-16
1.7647410e+04,1.1420810e-16
1.7672360e+04,1.0355840e-16
1.7697270e+04,1.3992410e-16
1.7722170e+04,1.1728010e-16
1.7747030e+04,1.2853570e-16
1.7771860e+04,1.0431230e-16
1.7796670e+04,9.3780330e-17
1.7821450e+04,1.6723490e-16
1.7846200e+04,5.7615940e-17
1.7870920e+04,1.2360960e-16
1.7895620e+04,1.3034480e-16
1.7920290e+04,1.5404520e-16
1.7944930e+04,9.8104340e-17
1.7969540e+04,1.4873020e-16
1.7994130e+04,1.2677620e-16
1.8018690e+04,1.5968370e-16
1.8043220e+04,1.3357070e-16
1.8067730e+04,1.2637700e-16
1.8092210e+04,9.0486290e-17
1.8116660e+04,1.2252270e-16
1.8141080e+04,4.9585810e-17
1.8165480e+04,1.3693350e-16
1.8189860e+04,0.0000000e+00
1.8214200e+04,0.0000000e+00
1.8238520e+04,0.0000000e+00
1.8262820e+04,0.0000000e+00
1.8287080e+04,0.0000000e+00
1.8311320e+04,0.0000000e+00
1.8335540e+04,0.0000000e+00
1.8359730e+04,0.0000000e+00
1.8383890e+04,0.0000000e+00
1.8408030e+04,0.0000000e+00
1.8432140e+04,0.0000000e+00
1.8456230e+04,0.0000000e+00
1.8480290e+04,0.0000000e+00
1.8504330e+04,0.0000000e+00
1.8528340e+04,0.0000000e+00
1.8552320e+04,0.0000000e+00
1.8576280e+04,0.0000000e+00
1.8600220e+04,0.0000000e+00
1.8624130e+04,0.0000000e+00
1.8648020e+04,0.0000000e+00
1.8671880e+04,0.0000000e+00
1.8695720e+04,0.0000000e+00
1.8719530e+04,0.0000000e+00
1.8743320e+04,0.0000000e+00
1.8767080e+04,0.0000000e+00
1.8790820e+04,0.0000000e+00
1.8814540e+04,0.0000000e+00
1.8838230e+04,0.0000000e+00
1.8861890e+04,0.0000000e+00
1.8885540e+04,0.0000000e+00
1.8909160e+04,0.0000000e+00
1.8932750e+04,0.0000000e+00
1.8956330e+04,0.0000000e+00
1.8979880e+04,0.0000000e+00
1.9003400e+04,0.0000000e+00
1.9026900e+04,0.0000000e+00
1.9050380e+04,0.0000000e+00
1.9073840e+04,0.0000000e+00
1.9097270e+04,0.0000000e+00
1.9120680e+04,0.0000000e+00
1.9144070e+04,0.0000000e+00
1.9167430e+04,0.0000000e+00
1.9190780e+04,0.0000000e+00
1.9214100e+04,0.0000000e+00
1.9237390e+04,0.0000000e+00
1.9260670e+04,0.0000000e+00
1.9283920e+04,0.0000000e+00
1.9307150e+04,0.0000000e+00
1.9330360e+04,1.2711260e-16
1.9353540e+04,1.0440800e-16
1.9376700e+04,1.0681250e-16
1.9399850e+04,1.1245230e-16
1.9422970e+04,8.6455120e-17
1.9446060e+04,1.0698670e-16
1.9469140e+04,1.0562680e-16
1.9492190e+04,1.4259730e-16
1.9515230e+04,1.0381790e-16
1.9538240e+04,1.4199380e-16
1.9561230e+04,8.0445140e-17
1.9584200e+04,1.1870820e-16
1.9607150e+04,7.9297870e-17
1.9630070e+04,1.0463270e-16
1.9652980e+04,9.0684020e-17
1.9675860e+04,9.4899660e-17
1.9698720e+04,8.6734330e-17
1.9721570e+04,9.7388540e-17
1.9744390e+04,1.0102820e-16
1.9767190e+04,1.1696160e-16
1.9789970e+04,8.6783310e-17
1.9812730e+04,1.2647750e-16
1.9835470e+04,9.7455900e-17
1.9858180e+04,1.0952090e-16
1.9880880e+04,6.5009220e-17
1.9903560e+04,9.2030450e-17
1.9926220e+04,8.3176030e-17
1.9948850e+04,1.1303960e-16
1.9971470e+04,7.7568250e-17
1.9994060e+04,1.4527160e-16
2.0016640e+04,1.5172990e-16
2.0039200e+04,1.3880180e-16
2.0061730e+04,7.6736860e-17
2.0084250e+04,7.0727820e-17
2.0106740e+04,9.5492390e-17
2.0129220e+04,8.0526480e-17
2.0151670e+04,8.0695110e-17
2.0174110e+04,1.4028310e-16
2.0196530e+04,9.3261250e-17
2.0218920e+04,1.0091670e-16
2.0241300e+04,9.6491610e-17
2.0263660e+04,9.9516110e-17
2.0285990e+04,7.5857020e-17
2.0308310e+04,9.1738470e-17
2.0330610e+04,8.3026550e-17
2.0352890e+04,6.1969380e-17
2.0375150e+04,8.3932090e-17
2.0397390e+04,7.7747950e-17
2.0419600e+04,1.1559700e-16
2.0441810e+04,7.9536940e-17
2.0463990e+04,1.1738120e-16
2.0486150e+04,8.3023850e-17
2.0508290e+04,9.0114250e-17
2.0530410e+04,6.7196730e-17
2.0552520e+04,9.0336830e-17
2.0574600e+04,5.4223070e-17
2.0596670e+04,5.9570850e-17
2.0618710e+04,5.9660250e-17
2.0640740e+04,4.3903870e-17
2.0662750e+04,8.3619360e-17
2.0684730e+04,6.0603620e-17
2.0706700e+04,8.7216490e-17
2.0728650e+04,7.5118380e-17
2.0750580e+04,6.2761600e-17
2.0772490e+04,7.1069330e-17
2.0794380e+04,5.8519890e-17
2.0816250e+04,4.9244460e-17
2.0838110e+04,4.3638190e-17
2.0859940e+04,4.7373590e-17
2.0881760e+04,6.9552340e-17
2.0903550e+04,6.7359910e-17
2.0925330e+04,7.3137220e-17
2.0947080e+04,8.0053210e-17
2.0968820e+04,6.5564940e-17
2.0990540e+04,4.2679090e-17
2.1012230e+04,6.1435130e-17
2.1033910e+04,5.6800300e-17
2.1055570e+04,6.4387570e-17
2.1077220e+04,5.0190880e-17
2.1098840e+04,9.2516290e-17
2.1120440e+04,8.3805590e-17
2.1142020e+04,1.0338150e-16
2.1163580e+04,5.9778150e-17
2.1185120e+04,6.6925360e-17
2.1206650e+04,6.3271650e-17
2.1228150e+04,7.2958700e-17
2.1249640e+04,6.0774300e-17
2.1271100e+04,6.3406500e-17
2.1292550e+04,9.9249140e-17
2.1313970e+04,7.5151300e-17
2.1335380e+04,6.2125770e-17
2.1356760e+04,5.0982600e-17
2.1378130e+04,4.8022630e-17
2.1399470e+04,6.0599210e-17
2.1420800e+04,7.7348330e-17
2.1442110e+04,5.4627330e-17
2.1463390e+04,5.9309010e-17
2.1484660e+04,5.9165670e-17
2.1505910e+04,4.1737200e-17
2.1527130e+04,7.7187640e-17
2.1548340e+04,6.9178900e-17
2.1569530e+04,7.0836180e-17
2.1590690e+04,7.4867790e-17
2.1611840e+04,5.8127990e-17
2.1632960e+04,5.8454410e-17
2.1654070e+04,7.1443090e-17
2.1675150e+04,7.3349720e-17
2.1696220e+04,4.3990940e-17
2.1717260e+04,7.4696530e-17
2.1738280e+04,7.1021370e-17
2.1759290e+04,8.0071150e-17
2.1780270e+04,7.5648440e-17
2.1801230e+04,5.2933950e-17
2.1822170e+04,3.5496290e-17
2.1843090e+04,6.6641670e-17
2.1863990e+04,7.7905540e-17
2.1884860e+04,4.9765880e-17
2.1905720e+04,3.2892580e-17
2.1926550e+04,4.6873810e-17
2.1947360e+04,4.9996270e-17
2.1968160e+04,9.0531000e-18
2.1988930e+04,6.3886220e-17
2.2009680e+04,3.6985660e-17
2.2030410e+04,6.5872640e-17
2.2051120e+04,5.0815560e-17
2.2071800e+04,8.6373860e-17
2.2092460e+04,7.3552310e-17
2.2113110e+04,5.2098950e-17
2.2133720e+04,6.2581480e-17
2.2154320e+04,7.5373940e-17
2.2174900e+04,5.1593870e-17
2.2195450e+04,6.0910620e-17
2.2215990e+04,4.2448030e-17
2.2236500e+04,5.4108650e-17
2.2256990e+04,7.1061440e-17
2.2277450e+04,5.0444320e-17
2.2297890e+04,6.2288850e-17
2.2318320e+04,7.6607730e-17
2.2338720e+04,6.8577060e-17
2.2359090e+04,1.3469050e-17
2.2379450e+04,7.7768630e-17
2.2399780e+04,6.8145630e-17
2.2420090e+04,7.3598450e-17
2.2440370e+04,7.3789910e-17
2.2460630e+04,3.1168730e-17
2.2480880e+04,5.0537370e-17
2.2501090e+04,4.1559480e-17
2.2521290e+04,5.7834400e-17
2.2541460e+04,6.9364230e-17
2.2561610e+04,3.5962530e-17
2.2581730e+04,6.9408840e-17
2.2601830e+04,3.4944120e-17
2.2621910e+04,5.1496340e-17
2.2641970e+04,6.8718130e-17
2.2662000e+04,4.9551390e-17
2.2682010e+04,6.7465660e-17
2.2701990e+04,8.6326880e-17
2.2721950e+04,6.4774840e-17
2.2741890e+04,7.1963200e-17
2.2761810e+04,6.2249060e-17
2.2781700e+04,6.5780250e-17
2.2801560e+04,6.3716680e-17
2.2821400e+04,4.4205060e-17
2.2841220e+04,4.3571680e-17
2.2861020e+04,5.7441630e-17
2.2880790e+04,8.0105180e-17
2.2900540e+04,3.7330530e-17
2.2920260e+04,7.7935650e-17
2.2939960e+04,4.5727610e-17
2.2959640e+04,4.7378500e-17
2.2979290e+04,4.8108810e-17
2.2998920e+04,7.7224980e-17
2.3018520e+04,4.9379580e-17
2.3038100e+04,6.5962100e-17
2.3057650e+04,4.1022790e-17
2.3077190e+04,7.9773510e-17
2.3096690e+04,4.7658550e-17
2.3116170e+04,4.6576510e-17
2.3135630e+04,7.5348090e-17
2.3155070e+04,2.7446500e-17
2.3174480e+04,4.6423480e-17
2.3193860e+04,4.7377560e-17
2.3213220e+04,4.4773490e-17
2.3232560e+04,7.7093320e-17
2.3251870e+04,-7.2217970e-18
2.3271160e+04,5.0741120e-17
2.3290430e+04,5.5799250e-17
2.3309670e+04,5.9347040e-17
2.3328890e+04,4.6553150e-17
2.3348080e+04,6.1436060e-17
2.3367250e+04,7.5008610e-17
2.3386390e+04,5.3919030e-17
2.3405510e+04,6.3859940e-17
2.3424610e+04,4.5682520e-17
2.3443680e+04,6.9952800e-17
2.3462730e+04,7.1081220e-17
2.3481760e+04,7.6372050e-17
2.3500760e+04,6.5686190e-17
2.3519740e+04,6.2663230e-17
2.3538690e+04,7.3326870e-17
2.3557620e+04,2.6632280e-17
2.3576530e+04,1.5134020e-17
2.3595420e+04,2.3251070e-17
2.3614280e+04,4.8900710e-17
2.3633120e+04,3.4794010e-17
2.3651930e+04,8.1053540e-17
2.3670730e+04,7.9750040e-17
2.3689500e+04,5.6602400e-17
2.3708240e+04,7.3494290e-17
2.3726970e+04,1.0807080e-17
2.3745670e+04,1.9246640e-17
2.3764350e+04,4.3068060e-17
2.3783010e+04,1.0597850e-17
2.3801640e+04,4.2302020e-17
2.3820260e+04,3.4168660e-17
2.3838850e+04,5.5155210e-17
2.3857420e+04,1.3997890e-17
2.3875970e+04,3.9563650e-17
2.3894500e+04,2.5884180e-17
2.3913010e+04,-1.7262290e-17
2.3931500e+04,6.2294260e-17
2.3949970e+04,5.9122400e-17
2.3968410e+04,1.0310440e-17
2.3986840e+04,1.3675710e-17
2.4005250e+04,2.9996290e-17
2.4023630e+04,3.5285310e-17
2.4042000e+04,2.2103700e-17
2.4060350e+04,8.6576010e-17
2.4078680e+04,2.9809540e-17
2.4096990e+04,6.3767390e-17
2.4115280e+04,4.2702380e-17
2.4133560e+04,2.0377650e-17
2.4151820e+04,2.3912280e-17
2.4170060e+04,7.3943590e-17
2.4188280e+04,5.1938700e-17
2.4206490e+04,2.0601620e-17
2.4224680e+04,8.4543830e-17
2.4242850e+04,8.5382780e-17
2.4261010e+04,5.8461650e-17
2.4279150e+04,3.3465220e-17
2.4297280e+04,3.5570830e-17
2.4315390e+04,3.3919600e-17
2.4333490e+04,6.8869260e-17
2.4351580e+04,6.6533470e-17
2.4369650e+04,4.6846600e-17
2.4387710e+04,5.6421780e-17
2.4405750e+04,3.6492210e-17
2.4423790e+04,3.8124270e-17
2.4441810e+04,5.8577600e-17
2.4459820e+04,6.6913920e-17
2.4477820e+04,4.6573180e-17
2.4495810e+04,6.2557820e-17


==> spectra/spec_2017egm-2458079-Lick_KAST.txt <==
# File created by shivutils (I.Shivvers)
# wl(A)   flm    er(optional)
3632.00   0.04979428   0.02014482
3634.00   0.05805846   0.01886249
3636.00   0.06297649   0.01899278
3638.00   0.09212461   0.01975208
3640.00   0.08131088   0.01935775
3642.00   0.05870698   0.01941376
3644.00   0.04911740   0.01951082
3646.00   0.01022799   0.01948963
3648.00   0.06207234   0.02214491
3650.00   0.09935549   0.02669008
3652.00   0.01766329   0.02696620
3654.00   0.01368781   0.02436295
3656.00   0.06250632   0.02334515
3658.00   0.03563932   0.02075005
3660.00   0.04678762   0.01945543
3662.00   0.02344121   0.02060661
3664.00   0.03958996   0.02183433
3666.00   0.03880589   0.01990516
3668.00   0.01553730   0.01751759
3670.00   0.03890457   0.01733251
3672.00   0.03922970   0.01716992
3674.00   0.03397270   0.01727038
3676.00   0.02669411   0.01687538
3678.00   0.06434470   0.01715942
3680.00   0.05562874   0.01658509
3682.00   0.05809112   0.01621599
3684.00   0.04667036   0.01596412
3686.00   0.03072446   0.01611608
3688.00   0.02204493   0.01613852
3690.00   0.05027588   0.01659213
3692.00   0.05233652   0.01653096
3694.00   0.05557628   0.01601300
3696.00   0.01143948   0.01620083
3698.00   0.01972035   0.01564375
3700.00   0.02068024   0.01656366
3702.00   0.05059621   0.01645532
3704.00   0.05131400   0.01629309
3706.00   0.05382689   0.01620848
3708.00   0.03752562   0.01611385
3710.00   0.03311659   0.01573321
3712.00   0.03552651   0.01581193
3714.00   0.02888025   0.01531348
3716.00   0.03861814   0.01593026
3718.00   0.01669203   0.01519706
3720.00   0.01804397   0.01499445
3722.00   0.04850024   0.01497168
3724.00   0.02462931   0.01492915
3726.00   0.04983896   0.01537072
3728.00   0.06426706   0.01615672
3730.00   0.04585996   0.01558463
3732.00   0.06857846   0.01565280
3734.00   0.03556150   0.01510621
3736.00   0.02743258   0.01517369
3738.00   0.02854875   0.01513254
3740.00   0.05512383   0.01575874
3742.00   0.04618281   0.01531775
3744.00   0.00854642   0.01472952
3746.00   0.05682512   0.01518908
3748.00   0.03935723   0.01466293
3750.00   0.04211137   0.01471318
3752.00   0.04251129   0.01463603
3754.00   0.02403919   0.01461291
3756.00   0.00899812   0.01428478
3758.00   0.02277065   0.01458595
3760.00   0.02739877   0.01428838
3762.00   0.04279799   0.01405281
3764.00   0.04199219   0.01412705
3766.00   0.02306532   0.01374808
3768.00   0.03359337   0.01423432
3770.00   0.03892646   0.01448686
3772.00   0.04328851   0.01402418
3774.00   0.02980896   0.01391143
3776.00   0.01172432   0.01393110
3778.00   0.01749767   0.01395380
3780.00   0.04545148   0.01389430
3782.00   0.04257677   0.01377377
3784.00   0.04150189   0.01400537
3786.00   0.02784568   0.01374621
3788.00   0.04084349   0.01386084
3790.00   0.03989004   0.01347847
3792.00   0.05320714   0.01388132
3794.00   0.02939625   0.01376100
3796.00   0.04563126   0.01362327
3798.00   0.02570110   0.01322723
3800.00   0.03506966   0.01308085
3802.00   0.03253357   0.01314706
3804.00   0.02218268   0.01327914
3806.00   0.04451200   0.01319597
3808.00   0.02867446   0.01275872
3810.00   0.00939318   0.01280466
3812.00   0.02738819   0.01289834
3814.00   0.05819908   0.01328454
3816.00   0.04806191   0.01343465
3818.00   0.02565358   0.01269632
3820.00   0.04453911   0.01291093
3822.00   0.02426909   0.01272566
3824.00   0.05272674   0.01276368
3826.00   0.04959863   0.01260808
3828.00   0.02412828   0.01310700
3830.00   0.03217559   0.01341504
3832.00   0.04872759   0.01311126
3834.00   0.02925537   0.01255999
3836.00   0.07527938   0.01277795
3838.00   0.05651677   0.01392009
3840.00   0.08419939   0.01565777
3842.00   0.11339699   0.01653408
3844.00   0.10328984   0.01566565
3846.00   0.04711720   0.01297683
3848.00   0.02404379   0.01175881
3850.00   0.04419583   0.01210308
3852.00   0.03776594   0.01195183
3854.00   0.02203432   0.01198374
3856.00   0.05268481   0.01202064
3858.00   -0.01875082   0.01269266
3860.00   0.03550532   0.01170989
3862.00   0.05664531   0.01173619
3864.00   0.02911230   0.01125895
3866.00   0.02197882   0.01142742
3868.00   0.01778893   0.01158368
3870.00   0.02964920   0.01170006
3872.00   0.01332731   0.01140033
3874.00   0.04549859   0.01219126
3876.00   0.03978150   0.01248583
3878.00   0.05717562   0.01220809
3880.00   0.04714831   0.01167740
3882.00   0.03136778   0.01117335
3884.00   0.03988510   0.01102578
3886.00   0.05208559   0.01117610
3888.00   0.01524181   0.01178118
3890.00   0.01090806   0.01184129
3892.00   0.02079532   0.01150920
3894.00   0.04470092   0.01207480
3896.00   0.01518308   0.01184095
3898.00   0.06108414   0.01201006
3900.00   0.03828928   0.01171959
3902.00   0.03397641   0.01201435
3904.00   0.03055228   0.01176767
3906.00   0.05609160   0.01267122
3908.00   0.03689415   0.01348734
3910.00   0.00623970   0.01324407
3912.00   0.00642467   0.01342507
3914.00   0.00563859   0.01301576
3916.00   0.02954392   0.01182196
3918.00   0.02498126   0.01157955
3920.00   0.05037161   0.01150170
3922.00   0.04088785   0.01144174
3924.00   0.02771367   0.01145173
3926.00   0.04054516   0.01148650
3928.00   0.01784463   0.01137409
3930.00   0.03965002   0.01113553
3932.00   0.02836921   0.01131503
3934.00   0.04058142   0.01151007
3936.00   0.04347635   0.01128426
3938.00   0.04460984   0.01108990
3940.00   0.01453013   0.01079356
3942.00   0.03062871   0.01089121
3944.00   0.03943012   0.01095934
3946.00   0.04470169   0.01144818
3948.00   0.05136118   0.01079529
3950.00   0.02953744   0.01030559
3952.00   0.01456815   0.01006815
3954.00   0.02854497   0.00992855
3956.00   0.01555450   0.00983517
3958.00   0.02056557   0.01001965
3960.00   0.04178214   0.01096740
3962.00   0.04770328   0.01119320
3964.00   0.02689051   0.01099716
3966.00   0.01561510   0.01021509
3968.00   0.03866861   0.01036291
3970.00   0.04433007   0.01028693
3972.00   0.05179471   0.01041142
3974.00   0.04482412   0.01061640
3976.00   0.04740534   0.01067303
3978.00   0.04652092   0.01079229
3980.00   0.02767489   0.01055280
3982.00   0.06592073   0.01092285
3984.00   0.03942299   0.01062940
3986.00   0.05528060   0.01082000
3988.00   0.04131728   0.01081517
3990.00   0.04405526   0.01064187
3992.00   0.04290558   0.01066562
3994.00   0.05391666   0.01058071
3996.00   0.05386348   0.01099230
3998.00   0.05567661   0.01111868
4000.00   0.04540074   0.01060723
4002.00   0.04543052   0.01029026
4004.00   0.02748636   0.00964964
4006.00   0.03937816   0.00972621
4008.00   0.02580333   0.00999318
4010.00   0.02169371   0.01000984
4012.00   0.05341504   0.01036932
4014.00   0.03969197   0.01038619
4016.00   0.02424207   0.01016221
4018.00   0.07382394   0.01098507
4020.00   0.06601699   0.01204598
4022.00   0.04887373   0.01279485
4024.00   0.04908929   0.01273725
4026.00   0.06248788   0.01216170
4028.00   0.05793230   0.01157964
4030.00   0.05287581   0.01131209
4032.00   0.06409927   0.01128170
4034.00   0.04387488   0.01101746
4036.00   0.05823827   0.01110024
4038.00   0.07117123   0.01105633
4040.00   0.06576920   0.01076991
4042.00   0.05341313   0.01061135
4044.00   0.06159610   0.01294886
4046.00   0.09898615   0.01889914
4048.00   0.11443780   0.02045959
4050.00   0.04547935   0.01524249
4052.00   0.04678692   0.01104251
4054.00   0.04880813   0.01099144
4056.00   0.04057617   0.01085042
4058.00   0.04083432   0.01058866
4060.00   0.05376885   0.01047653
4062.00   0.06132767   0.01063695
4064.00   0.05533903   0.01053483
4066.00   0.04592377   0.01046696
4068.00   0.05706013   0.01072161
4070.00   0.03867888   0.01032523
4072.00   0.04452375   0.01021428
4074.00   0.05506688   0.01040099
4076.00   0.04477563   0.01106222
4078.00   0.04706337   0.01190898
4080.00   0.04219245   0.01174319
4082.00   0.04106689   0.01116530
4084.00   0.03828964   0.01071551
4086.00   0.03316278   0.01030915
4088.00   0.04792129   0.01008463
4090.00   0.04438459   0.00968284
4092.00   0.06496166   0.00961585
4094.00   0.03781222   0.00912181
4096.00   0.04725863   0.00933067
4098.00   0.03708206   0.00940411
4100.00   0.04875034   0.00970691
4102.00   0.04289452   0.00968972
4104.00   0.04479541   0.00968903
4106.00   0.04013687   0.00981010
4108.00   0.04121426   0.00958211
4110.00   0.03518038   0.00974333
4112.00   0.07260752   0.00978176
4114.00   0.05843432   0.00983750
4116.00   0.04658627   0.00978070
4118.00   0.05297768   0.00984415
4120.00   0.05030651   0.00972948
4122.00   0.04079232   0.00946546
4124.00   0.04560944   0.00977315
4126.00   0.03807105   0.00978781
4128.00   0.05244732   0.00985352
4130.00   0.03847358   0.00967391
4132.00   0.04168990   0.01001010
4134.00   0.05710867   0.01039653
4136.00   0.05156383   0.01011342
4138.00   0.03689757   0.00985122
4140.00   0.05956680   0.01034753
4142.00   0.06134279   0.01029288
4144.00   0.04838340   0.00969874
4146.00   0.04527098   0.00971320
4148.00   0.02958852   0.00930783
4150.00   0.04192052   0.00964618
4152.00   0.04191194   0.01004011
4154.00   0.04141758   0.01012278
4156.00   0.05068498   0.00986679
4158.00   0.05374666   0.00978295
4160.00   0.04756024   0.00983118
4162.00   0.05109735   0.00990370
4164.00   0.01658359   0.01036161
4166.00   0.02724238   0.01071826
4168.00   0.03403500   0.01023168
4170.00   0.02774411   0.00971009
4172.00   0.04242880   0.00969704
4174.00   0.03599649   0.00960602
4176.00   0.03737364   0.00944707
4178.00   0.04528343   0.00959994
4180.00   0.04290251   0.00959386
4182.00   0.05971183   0.00944736
4184.00   0.05556263   0.00934434
4186.00   0.04841710   0.00923966
4188.00   0.05141397   0.00931306
4190.00   0.03420933   0.00929882
4192.00   0.04837157   0.00946956
4194.00   0.04537562   0.00953235
4196.00   0.05265541   0.00936599
4198.00   0.03825606   0.00911620
4200.00   0.04507495   0.00903461
4202.00   0.05563354   0.00920523
4204.00   0.04965968   0.00932858
4206.00   0.03821697   0.00924281
4208.00   0.05195517   0.00924953
4210.00   0.03349319   0.00927840
4212.00   0.05265743   0.00942000
4214.00   0.06229065   0.00953909
4216.00   0.04842703   0.00931792
4218.00   0.03818398   0.00916315
4220.00   0.04410596   0.00912100
4222.00   0.03334897   0.00884215
4224.00   0.02582315   0.00865529
4226.00   0.03969907   0.00898108
4228.00   0.06866843   0.00926616
4230.00   0.03280378   0.00882841
4232.00   0.03269689   0.00892866
4234.00   0.03465009   0.00920944
4236.00   0.02819777   0.00914408
4238.00   0.02772866   0.00941864
4240.00   0.02219407   0.00949865
4242.00   0.05512981   0.00939271
4244.00   0.03628226   0.00950832
4246.00   0.05759798   0.01033939
4248.00   0.06435233   0.01079706
4250.00   0.03676771   0.01007210
4252.00   0.03308104   0.00929533
4254.00   0.03842266   0.00937682
4256.00   0.01818278   0.00924398
4258.00   0.03331920   0.00936628
4260.00   0.06560316   0.00958419
4262.00   0.04469270   0.00929903
4264.00   0.04553638   0.00932006
4266.00   0.02928735   0.00915552
4268.00   0.04517598   0.00938006
4270.00   0.03730422   0.00903255
4272.00   0.04992363   0.00924953
4274.00   0.05207573   0.00931442
4276.00   0.04754610   0.00941642
4278.00   0.01823081   0.00927828
4280.00   0.04107223   0.00927044
4282.00   0.03419098   0.00929893
4284.00   0.02318622   0.00936642
4286.00   0.02114741   0.00922321
4288.00   0.04138768   0.00929061
4290.00   0.03059247   0.00924774
4292.00   -0.01147937   0.00966903
4294.00   0.01315497   0.00969210
4296.00   0.05705997   0.00942430
4298.00   0.04542457   0.00934904
4300.00   0.02987280   0.00913485
4302.00   0.04257228   0.00908719
4304.00   0.04146023   0.00928743
4306.00   0.04322001   0.00932784
4308.00   0.02094102   0.00915078
4310.00   0.04773055   0.00933957
4312.00   0.01032348   0.00931508
4314.00   0.03438475   0.01018964
4316.00   0.03070447   0.01015617
4318.00   0.04807726   0.00990454
4320.00   0.03147353   0.00995113
4322.00   0.03643783   0.01021407
4324.00   0.03969591   0.00991762
4326.00   0.05086518   0.00991404
4328.00   0.03105751   0.00962123
4330.00   0.04861912   0.00952372
4332.00   0.02955863   0.00934419
4334.00   0.03710497   0.00944102
4336.00   0.03534652   0.00959240
4338.00   0.04847397   0.00982701
4340.00   0.02722402   0.00969505
4342.00   0.02681071   0.00966821
4344.00   0.04605814   0.00990156
4346.00   0.03789972   0.01008873
4348.00   0.04216294   0.01045996
4350.00   0.02105559   0.01035306
4352.00   0.04318637   0.01009227
4354.00   0.03315856   0.01007147
4356.00   0.07979517   0.01393580
4358.00   0.07098761   0.02032872
4360.00   0.06783169   0.02148764
4362.00   0.04975920   0.01619600
4364.00   0.04837884   0.01191718
4366.00   0.05306900   0.01065689
4368.00   0.02571791   0.01027748
4370.00   0.02464090   0.01011186
4372.00   0.03575693   0.01023245
4374.00   0.03911224   0.01053758
4376.00   0.00622175   0.01037445
4378.00   0.03454278   0.01025694
4380.00   0.04541498   0.00999717
4382.00   0.03345016   0.00971410
4384.00   0.03427608   0.00974431
4386.00   0.03864626   0.00976833
4388.00   0.06542124   0.00978041
4390.00   0.05631337   0.00976122
4392.00   0.06148504   0.00994431
4394.00   0.03916473   0.00980438
4396.00   0.04042437   0.00975599
4398.00   0.04338592   0.00976147
4400.00   0.04584527   0.01010481
4402.00   0.04194371   0.01010034
4404.00   0.05649780   0.00999577
4406.00   0.05851428   0.00985313
4408.00   0.03429386   0.00982773
4410.00   0.02725859   0.01003473
4412.00   0.03088049   0.00979722
4414.00   0.04168241   0.00999644
4416.00   0.02501422   0.01000977
4418.00   0.04253357   0.01002482
4420.00   0.04156370   0.00995099
4422.00   0.04630379   0.00985508
4424.00   0.02438527   0.00979918
4426.00   0.04783206   0.00978969
4428.00   0.05395714   0.00968832
4430.00   0.03993031   0.00979301
4432.00   0.05689980   0.00977953
4434.00   0.04925049   0.00968332
4436.00   0.01821832   0.00961095
4438.00   0.03000296   0.00973331
4440.00   0.03772961   0.00969456
4442.00   0.02362364   0.00955324
4444.00   0.02809664   0.00960127
4446.00   0.03763847   0.00959255
4448.00   0.03484746   0.00970880
4450.00   0.02076065   0.00973143
4452.00   0.03065269   0.00974272
4454.00   0.01985062   0.00962875
4456.00   0.03272525   0.00955812
4458.00   0.03311727   0.00944870
4460.00   0.03809737   0.00945856
4462.00   0.04036447   0.00949337
4464.00   0.03576527   0.00944150
4466.00   0.02525686   0.00936367
4468.00   0.02412147   0.00923844
4470.00   0.03491767   0.00932538
4472.00   0.05373890   0.00971335
4474.00   0.07796440   0.00990373
4476.00   0.02725026   0.00938900
4478.00   0.04283862   0.00929373
4480.00   0.04683027   0.00932904
4482.00   0.01967904   0.00923604
4484.00   0.03564122   0.00935621
4486.00   0.02674730   0.00941135
4488.00   0.03253626   0.00940179
4490.00   0.03409021   0.00945656
4492.00   0.03153959   0.00956988
4494.00   0.03843241   0.00953119
4496.00   0.02789247   0.00944512
4498.00   0.05280133   0.00956770
4500.00   0.04334561   0.00959797
4502.00   0.03636344   0.00937482
4504.00   0.03833869   0.00944121
4506.00   0.04034458   0.00943086
4508.00   0.03119698   0.00947935
4510.00   0.02815434   0.00917410
4512.00   0.03405048   0.00937113
4514.00   0.02967597   0.00929359
4516.00   0.02164898   0.00923114
4518.00   0.04320836   0.00915388
4520.00   0.03827213   0.00909131
4522.00   0.03210075   0.00911968
4524.00   0.03711392   0.00907853
4526.00   0.04652077   0.00916426
4528.00   0.05073549   0.00901961
4530.00   0.04206532   0.00902167
4532.00   0.03906512   0.00898346
4534.00   0.04690326   0.00897089
4536.00   0.02682499   0.00889905
4538.00   0.04890364   0.00887996
4540.00   0.04405934   0.00882331
4542.00   0.05190314   0.00902502
4544.00   0.03064894   0.00896190
4546.00   0.00336254   0.00879046
4548.00   0.03008884   0.00895721
4550.00   0.03592752   0.00881532
4552.00   0.03300682   0.00863710
4554.00   0.02029510   0.00858354
4556.00   0.04384398   0.00873582
4558.00   0.03448729   0.00877696
4560.00   0.03340062   0.00865872
4562.00   0.04223475   0.00866091
4564.00   0.02745995   0.00837905
4566.00   0.03094837   0.00842918
4568.00   0.02937867   0.00839033
4570.00   0.03791789   0.00830053
4572.00   0.03515544   0.00841227
4574.00   0.02002641   0.00843353
4576.00   0.05256087   0.00851114
4578.00   0.03789356   0.00827689
4580.00   0.03501763   0.00827511
4582.00   0.04807447   0.00829221
4584.00   0.03283713   0.00814143
4586.00   0.04181861   0.00818491
4588.00   0.03232838   0.00814418
4590.00   0.02028280   0.00801572
4592.00   0.02499474   0.00805227
4594.00   0.02975745   0.00805112
4596.00   0.03936102   0.00806195
4598.00   0.04508969   0.00803725
4600.00   0.02930695   0.00799899
4602.00   0.06485732   0.00812381
4604.00   0.02557107   0.00775215
4606.00   0.03738276   0.00794850
4608.00   0.04761108   0.00806853
4610.00   0.03789828   0.00813367
4612.00   0.04291529   0.00802868
4614.00   0.03619875   0.00794083
4616.00   0.02517471   0.00785839
4618.00   0.03449479   0.00765252
4620.00   0.04705448   0.00769495
4622.00   0.03384129   0.00776483
4624.00   0.04832736   0.00786645
4626.00   0.03499723   0.00780809
4628.00   0.04982869   0.00790435
4630.00   0.03221184   0.00775728
4632.00   0.03635757   0.00768362
4634.00   0.03535316   0.00769474
4636.00   0.03443391   0.00773825
4638.00   0.04716604   0.00771865
4640.00   0.03553595   0.00760664
4642.00   0.04098735   0.00765810
4644.00   0.04894595   0.00778258
4646.00   0.03377334   0.00762438
4648.00   0.05313230   0.00786257
4650.00   0.04350137   0.00783601
4652.00   0.06031403   0.00787394
4654.00   0.04964070   0.00779495
4656.00   0.04331020   0.00781608
4658.00   0.03736323   0.00773292
4660.00   0.05226805   0.00789163
4662.00   0.03348571   0.00792700
4664.00   0.03806932   0.00794536
4666.00   0.05105316   0.00807430
4668.00   0.03704719   0.00793481
4670.00   0.04533762   0.00822099
4672.00   0.06016558   0.00819257
4674.00   0.03463427   0.00805418
4676.00   0.03366967   0.00800999
4678.00   0.04964377   0.00799908
4680.00   0.04647115   0.00774224
4682.00   0.04309985   0.00767802
4684.00   0.04964453   0.00773215
4686.00   0.04676538   0.00759819
4688.00   0.05309367   0.00757941
4690.00   0.03683481   0.00753762
4692.00   0.04169715   0.00744487
4694.00   0.04546750   0.00752575
4696.00   0.03873564   0.00747412
4698.00   0.04919888   0.00753593
4700.00   0.04287513   0.00753381
4702.00   0.03510956   0.00748467
4704.00   0.06829199   0.00762531
4706.00   0.04597217   0.00737738
4708.00   0.05630570   0.00763148
4710.00   0.03027787   0.00759183
4712.00   0.04891700   0.00766953
4714.00   0.04065534   0.00752666
4716.00   0.05523334   0.00754301
4718.00   0.05131473   0.00752373
4720.00   0.04973504   0.00745536
4722.00   0.04188746   0.00738105
4724.00   0.04236928   0.00739266
4726.00   0.02890612   0.00733496
4728.00   0.03681659   0.00771447
4730.00   0.04138673   0.00795337
4732.00   0.04388228   0.00802649
4734.00   0.04741790   0.00792768
4736.00   0.03273435   0.00813718
4738.00   0.03309325   0.00817514
4740.00   0.04080807   0.00848244
4742.00   0.05206591   0.00869090
4744.00   0.04283331   0.00863038
4746.00   0.04640249   0.00829221
4748.00   0.04547171   0.00785380
4750.00   0.05595465   0.00781667
4752.00   0.04260193   0.00771058
4754.00   0.04558410   0.00786702
4756.00   0.04743839   0.00761554
4758.00   0.05117657   0.00747794
4760.00   0.03087413   0.00722363
4762.00   0.03892401   0.00716358
4764.00   0.04815242   0.00724835
4766.00   0.05389388   0.00719368
4768.00   0.06245260   0.00720670
4770.00   0.03355418   0.00702799
4772.00   0.02938634   0.00701431
4774.00   0.05102764   0.00707555
4776.00   0.05038493   0.00719310
4778.00   0.05327059   0.00735541
4780.00   0.04989765   0.00747544
4782.00   0.03729788   0.00724830
4784.00   0.03877962   0.00722377
4786.00   0.04577167   0.00707006
4788.00   0.03845035   0.00699189
4790.00   0.04578635   0.00713353
4792.00   0.05339761   0.00721447
4794.00   0.04488853   0.00707615
4796.00   0.04375360   0.00700258
4798.00   0.02786503   0.00713799
4800.00   0.05365851   0.00708319
4802.00   0.05308955   0.00704101
4804.00   0.05720844   0.00711007
4806.00   0.04352805   0.00701960
4808.00   0.04121565   0.00691461
4810.00   0.02942528   0.00692115
4812.00   0.02908505   0.00679078
4814.00   0.03360392   0.00706351
4816.00   0.04348132   0.00705348
4818.00   0.04055679   0.00703981
4820.00   0.04235906   0.00712789
4822.00   0.04677693   0.00718102
4824.00   0.03375330   0.00713772
4826.00   0.02844422   0.00718835
4828.00   0.03655029   0.00724733
4830.00   0.04004438   0.00728202
4832.00   0.03305156   0.00727077
4834.00   0.02866301   0.00720042
4836.00   0.02878690   0.00718424
4838.00   0.02930943   0.00735182
4840.00   0.03066383   0.00743529
4842.00   0.03887318   0.00727641
4844.00   0.03197600   0.00720578
4846.00   0.02754813   0.00717857
4848.00   0.03481502   0.00722973
4850.00   0.02882797   0.00722594
4852.00   0.03488428   0.00723409
4854.00   0.03606040   0.00721207
4856.00   0.02272219   0.00703405
4858.00   0.03704454   0.00711126
4860.00   0.04102348   0.00725091
4862.00   0.06077496   0.00743788
4864.00   0.03289746   0.00741888
4866.00   0.03631594   0.00738906
4868.00   0.04170452   0.00722630
4870.00   0.03836289   0.00730941
4872.00   0.03707983   0.00731086
4874.00   0.02305635   0.00714578
4876.00   0.02726589   0.00710500
4878.00   0.03130246   0.00724769
4880.00   0.03469258   0.00735348
4882.00   0.03298046   0.00729897
4884.00   0.02562752   0.00719922
4886.00   0.02747527   0.00716615
4888.00   0.03355519   0.00707838
4890.00   0.04261879   0.00709379
4892.00   0.04647289   0.00714201
4894.00   0.02965994   0.00722303
4896.00   0.03182068   0.00719140
4898.00   0.03961087   0.00725847
4900.00   0.04701863   0.00709321
4902.00   0.04356532   0.00718410
4904.00   0.02358573   0.00702463
4906.00   0.04087396   0.00697058
4908.00   0.04645361   0.00716096
4910.00   0.03089512   0.00715176
4912.00   0.02567086   0.00708460
4914.00   0.03050215   0.00707638
4916.00   0.03420385   0.00722168
4918.00   0.05102859   0.00722930
4920.00   0.04059089   0.00715590
4922.00   0.04312254   0.00716975
4924.00   0.03334133   0.00713819
4926.00   0.01676471   0.00709577
4928.00   0.02461008   0.00702568
4930.00   0.02625631   0.00696142
4932.00   0.03852680   0.00700084
4934.00   0.03192171   0.00697337
4936.00   0.02297948   0.00691043
4938.00   0.03267761   0.00693986
4940.00   0.03655259   0.00707796
4942.00   0.03077911   0.00705062
4944.00   0.03375170   0.00691442
4946.00   0.02647339   0.00680810
4948.00   0.04880834   0.00702254
4950.00   0.03568897   0.00698705
4952.00   0.03465248   0.00694375
4954.00   0.03609539   0.00708199
4956.00   0.03611195   0.00705307
4958.00   0.03423014   0.00692398
4960.00   0.03953748   0.00699574
4962.00   0.03630691   0.00692046
4964.00   0.02583178   0.00696563
4966.00   0.03386588   0.00716444
4968.00   0.02279527   0.00699072
4970.00   0.02546985   0.00719527
4972.00   0.04421161   0.00741025
4974.00   0.02252143   0.00740702
4976.00   0.03690556   0.00770958
4978.00   0.04500327   0.00794594
4980.00   0.03689411   0.00836130
4982.00   0.01615300   0.00854653
4984.00   0.04456893   0.00864513
4986.00   0.03128895   0.00857548
4988.00   0.02354275   0.00823711
4990.00   0.01622948   0.00795105
4992.00   0.02526959   0.00784630
4994.00   0.03812683   0.00761948
4996.00   0.01384686   0.00734431
4998.00   0.02262936   0.00716459
5000.00   0.03584518   0.00700365
5002.00   0.03597633   0.00694675
5004.00   0.02645110   0.00675745
5006.00   0.04012246   0.00685298
5008.00   0.06904436   0.00756756
5010.00   0.09946074   0.00812693
5012.00   0.07821061   0.00764499
5014.00   0.06159130   0.00709907
5016.00   0.04267901   0.00686328
5018.00   0.03298623   0.00680561
5020.00   0.02699909   0.00674173
5022.00   0.02997267   0.00681831
5024.00   0.01447191   0.00669745
5026.00   0.02710371   0.00671131
5028.00   0.04088692   0.00686879
5030.00   0.02093716   0.00688012
5032.00   0.03167702   0.00694130
5034.00   0.04821601   0.00696066
5036.00   0.02616765   0.00670989
5038.00   0.02416630   0.00664716
5040.00   0.02806172   0.00668676
5042.00   0.04185858   0.00685538
5044.00   0.03941315   0.00689547
5046.00   0.03050643   0.00689462
5048.00   0.02381735   0.00687821
5050.00   0.02856969   0.00691894
5052.00   0.03819979   0.00700023
5054.00   0.04444911   0.00696532
5056.00   0.04193682   0.00689695
5058.00   0.03215646   0.00695957
5060.00   0.03343168   0.00694253
5062.00   0.02164647   0.00687841
5064.00   0.05304568   0.00721053
5066.00   0.03005425   0.00721119
5068.00   0.04344489   0.00747684
5070.00   0.03106452   0.00738847
5072.00   0.04952759   0.00747573
5074.00   0.02353944   0.00727973
5076.00   0.03630100   0.00723922
5078.00   0.01932579   0.00718309
5080.00   0.02759615   0.00761518
5082.00   0.02765702   0.00822355
5084.00   0.00928343   0.00863971
5086.00   0.02723325   0.00891912
5088.00   0.03632449   0.00881989
5090.00   0.04255304   0.00833090
5092.00   0.04166116   0.00778370
5094.00   0.04194658   0.00752135
5096.00   0.03896526   0.00738654
5098.00   0.02718592   0.00753124
5100.00   0.02746657   0.00771091
5102.00   0.03136019   0.00760380
5104.00   0.03029682   0.00737899
5106.00   0.03785867   0.00720007
5108.00   0.03692559   0.00723358
5110.00   0.04798551   0.00726314
5112.00   0.04689015   0.00723290
5114.00   0.03899452   0.00731775
5116.00   0.04650889   0.00729356
5118.00   0.04141971   0.00723652
5120.00   0.01616600   0.00696072
5122.00   0.03080261   0.00700263
5124.00   0.04410516   0.00708929
5126.00   0.03847471   0.00705219
5128.00   0.05544322   0.00711593
5130.00   0.03585861   0.00692249
5132.00   0.03077216   0.00701026
5134.00   0.04148674   0.00697855
5136.00   0.03752998   0.00690321
5138.00   0.03163742   0.00686129
5140.00   0.04062574   0.00702243
5142.00   0.03562695   0.00698636
5144.00   0.03762890   0.00706727
5146.00   0.03873258   0.00697492
5148.00   0.04515126   0.00718050
5150.00   0.03939106   0.00730751
5152.00   0.04110999   0.00750675
5154.00   0.04153039   0.00765206
5156.00   0.02927639   0.00760039
5158.00   0.03227643   0.00753412
5160.00   0.04963344   0.00764146
5162.00   0.05080234   0.00753467
5164.00   0.04393757   0.00719760
5166.00   0.03913992   0.00705447
5168.00   0.03512712   0.00697662
5170.00   0.04954829   0.00701266
5172.00   0.03373994   0.00689128
5174.00   0.02197677   0.00673262
5176.00   0.03443783   0.00680427
5178.00   0.03392696   0.00692516
5180.00   0.03662064   0.00698360
5182.00   0.02122804   0.00685050
5184.00   0.02604251   0.00685656
5186.00   0.03270835   0.00691481
5188.00   0.04234856   0.00704888
5190.00   0.02024260   0.00696500
5192.00   0.02684621   0.00695938
5194.00   0.03386030   0.00696379
5196.00   0.05049804   0.00706390
5198.00   0.02462883   0.00708414
5200.00   0.02933744   0.00701673
5202.00   0.03088639   0.00701072
5204.00   0.03969134   0.00702008
5206.00   0.02575550   0.00690806
5208.00   0.03376690   0.00706414
5210.00   0.03421709   0.00713294
5212.00   0.04570419   0.00724817
5214.00   0.03101372   0.00712803
5216.00   0.02763238   0.00705559
5218.00   0.02628998   0.00713959
5220.00   0.03085633   0.00701066
5222.00   0.03129558   0.00708731
5224.00   0.02786070   0.00702786
5226.00   0.02982763   0.00692793
5228.00   0.01743468   0.00680885
5230.00   0.02810168   0.00692697
5232.00   0.03108220   0.00692304
5234.00   0.03665936   0.00701827
5236.00   0.04075409   0.00693857
5238.00   0.02438427   0.00685587
5240.00   0.02960003   0.00684320
5242.00   0.04697435   0.00702686
5244.00   0.03363267   0.00688046
5246.00   0.03001569   0.00702003
5248.00   0.03232199   0.00690946
5250.00   0.03872516   0.00691173
5252.00   0.03430862   0.00704112
5254.00   0.02494577   0.00684292
5256.00   0.04256723   0.00701886
5258.00   0.02497893   0.00703785
5260.00   0.03101563   0.00705047
5262.00   0.02839940   0.00695568
5264.00   0.04023015   0.00691151
5266.00   0.02325770   0.00682378
5268.00   0.01946102   0.00672086
5270.00   0.03449150   0.00681364
5272.00   0.02398518   0.00685460
5274.00   0.02514712   0.00683956
5276.00   0.04137128   0.00696289
5278.00   0.03054180   0.00692861
5280.00   0.03581889   0.00695325
5282.00   0.02665801   0.00680753
5284.00   0.03545061   0.00693737
5286.00   0.02768804   0.00698536
5288.00   0.04250855   0.00702970
5290.00   0.05042513   0.00703155
5292.00   0.04201414   0.00696317
5294.00   0.03602657   0.00691235
5296.00   0.02934737   0.00684674
5298.00   0.02589526   0.00692624
5300.00   0.01805503   0.00683733
5302.00   0.03229320   0.00693107
5304.00   0.03457336   0.00696537
5306.00   0.03548913   0.00699259
5308.00   0.03796578   0.00677344
5310.00   0.03096942   0.00685695
5312.00   0.04166401   0.00701417
5314.00   0.03953990   0.00696448
5316.00   0.03090536   0.00685203
5318.00   0.02723457   0.00696545
5320.00   0.03947880   0.00696976
5322.00   0.03462502   0.00697771
5324.00   0.04683195   0.00692154
5326.00   0.02695762   0.00684807
5328.00   0.03619896   0.00685846
5330.00   0.03302238   0.00684419
5332.00   0.02737796   0.00686411
5334.00   0.03828537   0.00702546
5336.00   0.05221545   0.00705544
5338.00   0.03823433   0.00705098
5340.00   0.06188254   0.00725165
5342.00   0.03349238   0.00718849
5344.00   0.03469685   0.00717561
5346.00   0.03497698   0.00718147
5348.00   0.03683962   0.00737957
5350.00   0.03766996   0.00741054
5352.00   0.04845152   0.00751808
5354.00   0.03452034   0.00766127
5356.00   0.03103887   0.00766228
5358.00   0.03349563   0.00766788
5360.00   0.03186697   0.00750490
5362.00   0.04410588   0.00740257
5364.00   0.03818381   0.00727918
5366.00   0.04531286   0.00725327
5368.00   0.03448829   0.00712738
5370.00   0.02466796   0.00710229
5372.00   0.04689770   0.00727304
5374.00   0.02650292   0.00724558
5376.00   0.03715522   0.00752737
5378.00   0.04373409   0.00746042
5380.00   0.00362918   0.00731351
5382.00   0.03612285   0.00735071
5384.00   0.02879812   0.00729812
5386.00   0.03951241   0.00731342
5388.00   0.05100949   0.00742954
5390.00   0.03778209   0.00753296
5392.00   0.03746596   0.00770350
5394.00   0.03581703   0.00775270
5396.00   0.02300174   0.00762405
5398.00   0.02605782   0.00767055
5400.00   0.04594430   0.00770549
5402.00   0.03760053   0.00777818
5404.00   0.04497945   0.00787940
5406.00   0.03884051   0.00786740
5408.00   0.03743028   0.00791174
5410.00   0.04167413   0.00800189
5412.00   0.02979404   0.00816606
5414.00   0.02954510   0.00832917
5416.00   0.02815670   0.00854350
5418.00   0.04238609   0.00885581
5420.00   0.03355490   0.00883502
5422.00   0.03418992   0.00898631
5424.00   0.03279511   0.00887623
5426.00   0.03926435   0.00890822
5428.00   0.02831505   0.00882583
5430.00   0.04631040   0.00890475
5432.00   0.03103149   0.00894889
5434.00   0.03633285   0.00894465
5436.00   0.04754637   0.00906607
5438.00   0.04133481   0.00918811
5440.00   0.04993658   0.00932500
5442.00   0.04337304   0.00930116
5444.00   0.03785531   0.00950181
5446.00   0.03359417   0.00950501
5448.00   0.02979971   0.00951736
5450.00   0.03113866   0.00965483
5452.00   0.03031193   0.00975776
5454.00   0.04208672   0.00974320
5456.00   0.05182749   0.01016659
5458.00   0.04722738   0.01242801
5460.00   0.06532995   0.01574119
5462.00   0.02344761   0.01681020
5464.00   0.01974205   0.01546738
5466.00   0.04031315   0.01407543
5468.00   0.04329056   0.01287199
5470.00   0.02299169   0.01183592
5472.00   0.02558871   0.01091768
5474.00   0.03563668   0.01041571
5476.00   0.02906504   0.01008924
5478.00   0.01962514   0.00988158
5480.00   0.04886044   0.01019915
5482.00   0.04339924   0.01049432
5484.00   0.03409703   0.01061092
5486.00   0.03965430   0.01043902
5488.00   0.05129374   0.01037252
5490.00   0.05430935   0.01017175
5492.00   0.04591432   0.00997424
5494.00   0.03050302   0.00975072
5496.00   0.03107595   0.00977755
5498.00   0.02766566   0.00965505
5500.00   0.03289917   0.00957058
5502.00   0.04258198   0.00946558
5504.00   0.02281078   0.00944921
5506.00   0.04256813   0.00955429
5508.00   0.02669781   0.00952755
5510.00   0.03470250   0.00948338
5512.00   0.02474842   0.00960469
5514.00   0.03767896   0.00981838
5516.00   0.02213453   0.00969772
5518.00   0.03680406   0.00986904
5520.00   0.02718430   0.01012835
5522.00   0.04918660   0.01022517
5524.00   0.02288127   0.00984528
5526.00   0.02755119   0.00978210
5528.00   0.04388007   0.00989287
5530.00   0.01665591   0.00948464
5532.00   0.02284984   0.00948710
5534.00   0.03729720   0.00955685
5536.00   0.01305986   0.00928308
5538.00   0.03008208   0.00940185
5540.00   0.02150415   0.00933046
5542.00   0.03682382   0.00954487
5544.00   0.03568760   0.00949726
5546.00   0.02925858   0.00954851
5548.00   0.02583834   0.00951413
5550.00   0.03446282   0.00954321
5552.00   0.02656741   0.00947886
5554.00   0.03877600   0.00946998
5556.00   0.03249198   0.00938800
5558.00   0.02560284   0.00951935
5560.00   0.02404638   0.00953168
5562.00   0.01718409   0.00934203
5564.00   0.01892455   0.00945628
5566.00   0.02323332   0.00939222
5568.00   0.03968266   0.00946996
5570.00   0.02960406   0.00947461
5572.00   0.03161478   0.00963687
5574.00   0.03950723   0.01102392
5576.00   0.04106120   0.01386562
5578.00   0.05360560   0.01512888
5580.00   0.01525140   0.01394615
5582.00   0.04443669   0.01282252
5584.00   0.02127836   0.01194663
5586.00   0.05247771   0.01138676
5588.00   0.01947568   0.01071440
5590.00   0.01779245   0.01433900
5592.00   0.02557004   0.01424165
5594.00   0.02771682   0.01414167
5596.00   0.02862718   0.01397064
5598.00   0.02530008   0.01369455
5600.00   0.02340810   0.01360474
5602.00   0.02971412   0.01375536
5604.00   0.03794359   0.01377442
5606.00   0.03607995   0.01362397
5608.00   0.03075123   0.01357778
5610.00   0.03679488   0.01359112
5612.00   0.01881622   0.01332260
5614.00   0.02180230   0.01324151
5616.00   0.02679359   0.01324473
5618.00   0.02735602   0.01324120
5620.00   0.03124453   0.01310914
5622.00   0.03430484   0.01300313
5624.00   0.03087717   0.01296347
5626.00   0.03775078   0.01297779
5628.00   0.04219196   0.01285178
5630.00   0.03690541   0.01278329
5632.00   0.03137009   0.01278795
5634.00   0.03211212   0.01277934
5636.00   0.02715320   0.01266003
5638.00   0.02664942   0.01268285
5640.00   0.03223016   0.01275626
5642.00   0.02945376   0.01289329
5644.00   0.02399445   0.01293580
5646.00   0.01619755   0.01294472
5648.00   0.00099044   0.01305075
5650.00   0.01152538   0.01310755
5652.00   0.02949293   0.01317202
5654.00   0.03825872   0.01330795
5656.00   0.03823787   0.01345744
5658.00   0.02996168   0.01353039
5660.00   0.02626998   0.01367102
5662.00   0.03233322   0.01391042
5664.00   0.02926811   0.01405090
5666.00   0.02025960   0.01407742
5668.00   0.01861314   0.01433171
5670.00   0.04161807   0.01490228
5672.00   0.03979416   0.01514637
5674.00   0.03227056   0.01531590
5676.00   0.03472407   0.01562421
5678.00   0.04211189   0.01586539
5680.00   0.03237709   0.01606475
5682.00   0.02421598   0.01650129
5684.00   0.02336187   0.01700259
5686.00   0.02465287   0.01725565
5688.00   0.03098154   0.01720659
5690.00   0.02203055   0.01673872
5692.00   0.02653618   0.01610236
5694.00   0.03377568   0.01526985
5696.00   0.02255899   0.01433129
5698.00   0.02518379   0.01366277
5700.00   0.01483419   0.01314515
5702.00   0.00606066   0.01284702
5704.00   0.01352363   0.01275396
5706.00   0.01912357   0.01237434
#5708.00   0.09481695   0.01299864
#5710.00   0.08894230   0.01277439
5712.00   0.02349387   0.01191020
5714.00   0.01416047   0.01168282
5716.00   0.01783782   0.01157685
5718.00   0.02981704   0.01154891
5720.00   0.02941277   0.01141041
5722.00   0.02432517   0.01121911
5724.00   0.01885371   0.01099918
5726.00   0.02066426   0.01090347
5728.00   0.01902254   0.01078555
5730.00   0.02296822   0.01073195
5732.00   0.02478366   0.01067123
5734.00   0.01993528   0.01060725
5736.00   0.02292174   0.01049053
5738.00   0.02707567   0.01048737
5740.00   0.03226915   0.01059478
5742.00   0.03373731   0.01066899
5744.00   0.02997265   0.01058320
5746.00   0.02201355   0.01047031
5748.00   0.02328813   0.01049641
5750.00   0.02723535   0.01058000
5752.00   0.02939691   0.01066548
5754.00   0.02826542   0.01070239
5756.00   0.02639177   0.01086509
5758.00   0.02930961   0.01110514
5760.00   0.02507711   0.01135706
5762.00   0.02454608   0.01162445
5764.00   0.03581459   0.01192546
5766.00   0.04109299   0.01247948
5768.00   0.03956139   0.01282034
5770.00   0.03170700   0.01283193
5772.00   0.02944619   0.01265489
5774.00   0.03560562   0.01240913
5776.00   0.02090388   0.01181627
5778.00   0.02071404   0.01147337
5780.00   0.02709875   0.01139506
5782.00   0.03086860   0.01155351
5784.00   0.02199125   0.01174082
5786.00   0.02415402   0.01214436
5788.00   0.03374681   0.01258188
5790.00   0.04116250   0.01289990
5792.00   0.03486653   0.01291727
5794.00   0.00901895   0.01266145
5796.00   0.01079853   0.01219064
5798.00   0.01651792   0.01162874
5800.00   0.02509885   0.01130325
5802.00   0.03722015   0.01116379
5804.00   0.02420851   0.01111935
5806.00   0.00299001   0.01107629
5808.00   0.00476822   0.01105374
5810.00   0.02300472   0.01105151
5812.00   0.02861471   0.01106810
5814.00   0.01725078   0.01104121
5816.00   0.01781449   0.01103715
5818.00   0.02304213   0.01108530
5820.00   0.03035374   0.01118228
5822.00   0.03232865   0.01111608
5824.00   0.02831543   0.01124253
5826.00   0.03140004   0.01137422
5828.00   0.02974246   0.01141735
5830.00   0.02769386   0.01138046
5832.00   0.03560185   0.01148082
5834.00   0.03250306   0.01152280
5836.00   0.02787226   0.01154412
5838.00   0.02526539   0.01160054
5840.00   0.02422572   0.01164672
5842.00   0.02403617   0.01166605
5844.00   0.02683581   0.01177730
5846.00   0.01921554   0.01190354
5848.00   0.01526888   0.01189255
5850.00   0.02235777   0.01192946
5852.00   0.04273155   0.01214452
5854.00   0.04094527   0.01217322
5856.00   0.02761640   0.01214067
5858.00   0.02086732   0.01220402
5860.00   0.01700587   0.01230918
5862.00   0.00750660   0.01232228
5864.00   0.01145760   0.01243818
5866.00   0.01848719   0.01257458
5868.00   0.02686010   0.01266897
5870.00   0.03435224   0.01270953
5872.00   0.03089034   0.01265838
5874.00   0.02540582   0.01259494
5876.00   0.02120389   0.01274232
5878.00   0.01095269   0.01319899
5880.00   0.00589411   0.01406923
5882.00   0.01776986   0.01569021
5884.00   0.02040335   0.01809247
5886.00   0.00620444   0.02098650
5888.00   0.00099527   0.02382697
5890.00   0.02644426   0.02579616
5892.00   0.02715841   0.02703299
5894.00   0.01308524   0.02736495
5896.00   -0.00130244   0.02631108
5898.00   0.01676412   0.02359493
5900.00   0.02613082   0.02079550
5902.00   0.01514748   0.01788677
5904.00   0.00787488   0.01488117
5906.00   0.01437555   0.01256442
5908.00   0.01880938   0.01212083
5910.00   0.02013700   0.01211807
5912.00   0.02007142   0.01210804
5914.00   0.02411442   0.01214233
5916.00   0.01951236   0.01221906
5918.00   0.02692556   0.01229245
5920.00   0.02824200   0.01230344
5922.00   0.02588021   0.01232395
5924.00   0.02558410   0.01236738
5926.00   0.02054284   0.01238598
5928.00   0.01772666   0.01252042
5930.00   0.01707451   0.01256619
5932.00   0.01170870   0.01258171
5934.00   0.01276169   0.01257025
5936.00   0.02590421   0.01249165
5938.00   0.02646453   0.01224509
5940.00   0.01565512   0.01199751
5942.00   0.00770327   0.01180282
5944.00   0.01081075   0.01169631
5946.00   0.02221209   0.01167962
5948.00   0.01683679   0.01166513
5950.00   0.02130229   0.01171009
5952.00   0.02087891   0.01174780
5954.00   0.01103972   0.01173309
5956.00   0.01127324   0.01176927
5958.00   0.00845189   0.01172649
5960.00   0.01310364   0.01163034
5962.00   0.01815270   0.01155526
5964.00   0.01367210   0.01154785
5966.00   0.00979132   0.01147898
5968.00   0.01273358   0.01143238
5970.00   0.01294769   0.01142538
5972.00   0.01401449   0.01145095
5974.00   0.02534664   0.01153037
5976.00   0.03202918   0.01149466
5978.00   0.02387601   0.01143959
5980.00   0.02132904   0.01139004
5982.00   0.01888645   0.01132315
5984.00   0.01483736   0.01129339
5986.00   0.01852353   0.01132039
5988.00   0.03149146   0.01137567
5990.00   0.02861178   0.01130557
5992.00   0.01776998   0.01114754
5994.00   0.02523149   0.01122023
5996.00   0.02040547   0.01123684
5998.00   0.02115278   0.01118891
6000.00   0.02194953   0.01111284
6002.00   0.02684250   0.01111107
6004.00   0.03051161   0.01111080
6006.00   0.02353594   0.01102340
6008.00   0.01590781   0.01094066
6010.00   0.01616394   0.01089286
6012.00   0.01762574   0.01078840
6014.00   0.01420688   0.01071716
6016.00   0.02014726   0.01073625
6018.00   0.02167226   0.01072514
6020.00   0.02368325   0.01074087
6022.00   0.03136071   0.01079887
6024.00   0.03218945   0.01072161
6026.00   0.02757213   0.01061823
6028.00   0.02472198   0.01061738
6030.00   0.03015806   0.01065865
6032.00   0.02441603   0.01052101
6034.00   0.02540976   0.01051626
6036.00   0.02372003   0.01048336
6038.00   0.01912059   0.01046156
6040.00   0.01575615   0.01043399
6042.00   0.02752641   0.01036380
6044.00   0.03076210   0.01034745
6046.00   0.02854502   0.01037276
6048.00   0.03402701   0.01046200
6050.00   0.03440438   0.01045196
6052.00   0.03980547   0.01041622
6054.00   0.03477490   0.01034649
6056.00   0.03315746   0.01032315
6058.00   0.03612592   0.01029358
6060.00   0.03345338   0.01020755
6062.00   0.02150929   0.01009906
6064.00   0.02097321   0.01007158
6066.00   0.02612027   0.01003134
6068.00   0.03072780   0.01005727
6070.00   0.03719013   0.01011529
6072.00   0.03725527   0.01005186
6074.00   0.03380090   0.01004847
6076.00   0.03079486   0.01004688
6078.00   0.03106173   0.01004004
6080.00   0.02992395   0.01005852
6082.00   0.02525455   0.01009047
6084.00   0.02725493   0.01009398
6086.00   0.03388546   0.01011016
6088.00   0.03729365   0.01013121
6090.00   0.03476414   0.01016675
6092.00   0.03688991   0.01020652
6094.00   0.03258558   0.01027706
6096.00   0.03099958   0.01037990
6098.00   0.03829190   0.01051943
6100.00   0.04036018   0.01063473
6102.00   0.03153415   0.01080953
6104.00   0.02793885   0.01109705
6106.00   0.02742899   0.01140932
#6108.00   0.01551326   0.01173568
#6110.00   -0.00053088   0.01237817
#6112.00   0.00201420   0.01253017
#6114.00   0.01283934   0.01247356
#6116.00   0.01874374   0.01244184
#6118.00   0.02036003   0.01238014
6120.00   0.03079337   0.01171891
6122.00   0.03181107   0.01125198
6124.00   0.02708796   0.01085806
6126.00   0.02112119   0.01054647
6128.00   0.02572740   0.01040438
6130.00   0.03223768   0.01042280
6132.00   0.03921510   0.01046354
6134.00   0.03464525   0.01040069
6136.00   0.03270699   0.01029012
6138.00   0.03725086   0.01028530
6140.00   0.03051231   0.01027677
6142.00   0.02798822   0.01030618
6144.00   0.02875611   0.01035996
6146.00   0.02848242   0.01037308
6148.00   0.02256573   0.01032097
6150.00   0.02673270   0.01042864
6152.00   0.02916371   0.01059441
6154.00   0.02711440   0.01076420
6156.00   0.02518562   0.01091008
6158.00   0.03124678   0.01105503
6160.00   0.02948919   0.01106812
6162.00   0.02716801   0.01090537
6164.00   0.03012715   0.01065708
6166.00   0.03256805   0.01038321
6168.00   0.03102525   0.01004191
6170.00   0.02655046   0.00971966
6172.00   0.02327716   0.00950960
6174.00   0.02220192   0.00940220
6176.00   0.02434368   0.00936380
6178.00   0.02274775   0.00933074
6180.00   0.02686459   0.00935285
6182.00   0.02784842   0.00936415
6184.00   0.02657271   0.00934618
6186.00   0.02831350   0.00935094
6188.00   0.02761008   0.00934208
6190.00   0.02381574   0.00930079
6192.00   0.02187600   0.00923556
6194.00   0.02817798   0.00924564
6196.00   0.03107704   0.00930324
6198.00   0.03514642   0.00935763
6200.00   0.03487630   0.00935922
6202.00   0.03207198   0.00934476
6204.00   0.02651726   0.00934709
6206.00   0.02599526   0.00941120
6208.00   0.01968576   0.00943697
6210.00   0.02016801   0.00949544
6212.00   0.02530952   0.00947953
6214.00   0.02792183   0.00943273
6216.00   0.02522563   0.00930625
6218.00   0.01916469   0.00916820
6220.00   0.02460728   0.00917408
6222.00   0.03620416   0.00918816
6224.00   0.02879800   0.00902055
6226.00   0.02165063   0.00902705
6228.00   0.02656715   0.00911909
6230.00   0.02584572   0.00920387
6232.00   0.02247293   0.00930790
6234.00   0.02247285   0.00948678
6236.00   0.02203421   0.00967407
6238.00   0.02694417   0.00978475
6240.00   0.03480985   0.00979615
6242.00   0.03684972   0.00972650
6244.00   0.02316387   0.00949923
6246.00   0.01674062   0.00925341
6248.00   0.01922205   0.00906710
6250.00   0.02594112   0.00904377
6252.00   0.02474400   0.00914139
6254.00   0.01500147   0.00924395
6256.00   0.02202024   0.00940303
6258.00   0.03154107   0.00954740
6260.00   0.03147399   0.00960360
6262.00   0.02148342   0.00948270
6264.00   0.02981006   0.00934658
6266.00   0.02763342   0.00911470
6268.00   0.02542868   0.00896964
6270.00   0.02751064   0.00898520
6272.00   0.03310140   0.00902758
6274.00   0.02934815   0.00902113
6276.00   0.02520554   0.00898311
6278.00   0.02329705   0.00894988
6280.00   0.03002965   0.00898662
6282.00   0.03524857   0.00904722
6284.00   0.03217466   0.00901737
6286.00   0.02737783   0.00899405
6288.00   0.02577103   0.00903005
6290.00   0.02888226   0.00908218
6292.00   0.03123235   0.00914284
6294.00   0.02910506   0.00951147
6296.00   0.02563310   0.01023697
6298.00   0.02774287   0.01098688
6300.00   0.02972064   0.01139677
6302.00   0.02984813   0.01158012
6304.00   0.02509474   0.01144304
6306.00   0.02771562   0.01094632
6308.00   0.03114404   0.01017313
6310.00   0.02929082   0.00955468
6312.00   0.02121240   0.00914945
6314.00   0.02769065   0.00895053
6316.00   0.03587217   0.00878503
6318.00   0.03415195   0.00866233
6320.00   0.02261265   0.00856249
6322.00   0.02408785   0.00850043
6324.00   0.02774349   0.00857835
6326.00   0.02542529   0.00863777
6328.00   0.02130716   0.00860887
6330.00   0.02851146   0.00862887
6332.00   0.02978727   0.00865122
6334.00   0.03329970   0.00861611
6336.00   0.03749245   0.00854258
6338.00   0.02840318   0.00839205
6340.00   0.02945483   0.00835709
6342.00   0.03358430   0.00838271
6344.00   0.03271414   0.00837150
6346.00   0.02839475   0.00829826
6348.00   0.03112788   0.00825198
6350.00   0.03200370   0.00821871
6352.00   0.03502412   0.00826679
6354.00   0.03889800   0.00838449
6356.00   0.03415831   0.00842865
6358.00   0.02643943   0.00850704
6360.00   0.02928060   0.00872826
6362.00   0.03360590   0.00890903
6364.00   0.03712336   0.00897255
6366.00   0.03823090   0.00893794
6368.00   0.03329653   0.00878808
6370.00   0.03291112   0.00848624
6372.00   0.03227857   0.00824040
6374.00   0.03063361   0.00811344
6376.00   0.03123929   0.00810546
6378.00   0.02906846   0.00809791
6380.00   0.02890029   0.00822917
6382.00   0.03119037   0.00835964
6384.00   0.03332752   0.00833074
6386.00   0.03410589   0.00812424
6388.00   0.03585273   0.00801921
6390.00   0.03403879   0.00799627
6392.00   0.02705499   0.00793809
6394.00   0.02150293   0.00784888
6396.00   0.02690651   0.00784895
6398.00   0.02649256   0.00789065
6400.00   0.02827545   0.00799249
6402.00   0.02929481   0.00806552
6404.00   0.02996077   0.00805674
6406.00   0.03302012   0.00799235
6408.00   0.02963309   0.00793753
6410.00   0.02884041   0.00790463
6412.00   0.03019812   0.00788896
6414.00   0.03891852   0.00795669
6416.00   0.03948703   0.00798375
6418.00   0.03767699   0.00794390
6420.00   0.03158959   0.00783188
6422.00   0.03270282   0.00776865
6424.00   0.03677102   0.00772906
6426.00   0.03692964   0.00770438
6428.00   0.03174401   0.00763409
6430.00   0.02983806   0.00759983
6432.00   0.02792590   0.00756327
6434.00   0.02448596   0.00750689
6436.00   0.03478664   0.00758403
6438.00   0.03529957   0.00756631
6440.00   0.03044514   0.00754406
6442.00   0.03323779   0.00761431
6444.00   0.03821737   0.00760005
6446.00   0.03226106   0.00759585
6448.00   0.02807710   0.00757890
6450.00   0.03112390   0.00757149
6452.00   0.03245932   0.00760918
6454.00   0.03794532   0.00767043
6456.00   0.03581339   0.00766686
6458.00   0.02911717   0.00763160
6460.00   0.02869667   0.00764577
6462.00   0.03607301   0.00777514
6464.00   0.03764743   0.00781736
6466.00   0.03920059   0.00785308
6468.00   0.03708023   0.00786750
6470.00   0.03398232   0.00779312
6472.00   0.03454903   0.00767130
6474.00   0.03635794   0.00751536
6476.00   0.03456195   0.00738903
6478.00   0.03147212   0.00730679
6480.00   0.02734390   0.00727479
6482.00   0.02748526   0.00730528
6484.00   0.03021022   0.00730037
6486.00   0.03444973   0.00730198
6488.00   0.04087612   0.00738497
6490.00   0.04486579   0.00748159
6492.00   0.04571603   0.00754208
6494.00   0.04007458   0.00765755
6496.00   0.03706447   0.00781127
6498.00   0.03369470   0.00789903
6500.00   0.03053770   0.00792912
6502.00   0.03156875   0.00796932
6504.00   0.03755154   0.00797055
6506.00   0.03872389   0.00785601
6508.00   0.03639898   0.00767391
6510.00   0.03606853   0.00755997
6512.00   0.03725423   0.00744103
6514.00   0.03758787   0.00726177
6516.00   0.03264939   0.00713623
6518.00   0.03006229   0.00715771
6520.00   0.03329398   0.00723924
6522.00   0.04117827   0.00735084
6524.00   0.04138357   0.00739191
6526.00   0.03826015   0.00746110
6528.00   0.03267710   0.00755762
6530.00   0.03307673   0.00764084
6532.00   0.04118094   0.00769752
6534.00   0.03984439   0.00764534
6536.00   0.02926878   0.00750376
6538.00   0.02603675   0.00740177
6540.00   0.03371877   0.00739143
6542.00   0.03467377   0.00740424
6544.00   0.03159903   0.00736802
6546.00   0.03134677   0.00732964
6548.00   0.03869032   0.00738828
6550.00   0.04220646   0.00750976
6552.00   0.03683353   0.00750671
6554.00   0.03304876   0.00747162
6556.00   0.03028243   0.00747149
6558.00   0.03169747   0.00762540
6560.00   0.03344771   0.00776293
6562.00   0.03521349   0.00773590
6564.00   0.03708695   0.00777030
6566.00   0.03806759   0.00777802
6568.00   0.03570035   0.00759480
6570.00   0.03629932   0.00740684
6572.00   0.03493341   0.00733244
6574.00   0.03527043   0.00739732
6576.00   0.03983714   0.00749428
6578.00   0.03418894   0.00742954
6580.00   0.03019663   0.00739821
6582.00   0.02666186   0.00731987
6584.00   0.02501089   0.00724784
6586.00   0.02437664   0.00719283
6588.00   0.02828640   0.00718302
6590.00   0.03239327   0.00715304
6592.00   0.03097578   0.00716149
6594.00   0.03215231   0.00718427
6596.00   0.03502138   0.00723288
6598.00   0.03094155   0.00722013
6600.00   0.02129783   0.00716753
6602.00   0.02783632   0.00725395
6604.00   0.03825143   0.00735848
6606.00   0.03164900   0.00724874
6608.00   0.02764304   0.00717251
6610.00   0.02942847   0.00706204
6612.00   0.03387603   0.00701052
6614.00   0.03357175   0.00702702
6616.00   0.03073768   0.00699936
6618.00   0.03106975   0.00698574
6620.00   0.02888197   0.00698951
6622.00   0.02902771   0.00701338
6624.00   0.03540853   0.00708741
6626.00   0.03040198   0.00705437
6628.00   0.02641853   0.00702693
6630.00   0.03332682   0.00710675
6632.00   0.03857168   0.00715973
6634.00   0.03674166   0.00708357
6636.00   0.03212045   0.00704869
6638.00   0.03433714   0.00710876
6640.00   0.03330887   0.00707958
6642.00   0.02989184   0.00698467
6644.00   0.02292704   0.00688262
6646.00   0.02408399   0.00687802
6648.00   0.02949471   0.00693837
6650.00   0.03354392   0.00694218
6652.00   0.03468460   0.00691054
6654.00   0.03315587   0.00691205
6656.00   0.02974187   0.00691393
6658.00   0.02980720   0.00692884
6660.00   0.03068702   0.00693148
6662.00   0.03102495   0.00694068
6664.00   0.03322132   0.00696627
6666.00   0.03143108   0.00699823
6668.00   0.03067557   0.00697447
6670.00   0.02869452   0.00691768
6672.00   0.02993110   0.00691036
6674.00   0.03038307   0.00698324
6676.00   0.02924873   0.00698663
6678.00   0.02935836   0.00698850
6680.00   0.03361960   0.00700472
6682.00   0.03538530   0.00699105
6684.00   0.03581205   0.00698033
6686.00   0.03300706   0.00692428
6688.00   0.03271291   0.00685227
6690.00   0.03440868   0.00682821
6692.00   0.03491765   0.00685570
6694.00   0.03184274   0.00683741
6696.00   0.02890975   0.00682899
6698.00   0.03005513   0.00684003
6700.00   0.03091192   0.00687600
6702.00   0.03367241   0.00699612
6704.00   0.03665966   0.00724709
6706.00   0.03653796   0.00739011
6708.00   0.03197957   0.00740033
6710.00   0.02853471   0.00737727
6712.00   0.02741767   0.00734163
6714.00   0.03099035   0.00724234
6716.00   0.03298146   0.00710304
6718.00   0.03503459   0.00701717
6720.00   0.04132311   0.00704751
6722.00   0.03879723   0.00702391
6724.00   0.02920630   0.00689649
6726.00   0.02581369   0.00685202
6728.00   0.02753955   0.00686349
6730.00   0.02498322   0.00684929
6732.00   0.02888535   0.00679620
6734.00   0.03526277   0.00686854
6736.00   0.03399893   0.00692229
6738.00   0.03157672   0.00694155
6740.00   0.03431980   0.00695972
6742.00   0.04208410   0.00708468
6744.00   0.04338769   0.00725110
6746.00   0.05237558   0.00744211
6748.00   0.05978979   0.00752488
6750.00   0.05499756   0.00743717
6752.00   0.04463443   0.00719886
6754.00   0.03693977   0.00698134
6756.00   0.04617482   0.00727123
6758.00   0.09193816   0.00848264
6760.00   0.16725981   0.01035135
6762.00   0.25541392   0.01130350
6764.00   0.29196382   0.01139109
6766.00   0.26374236   0.01072659
6768.00   0.17895778   0.00942370
6770.00   0.08478258   0.00780783
6772.00   0.03609107   0.00686093
6774.00   0.03151254   0.00664222
6776.00   0.04047614   0.00676266
6778.00   0.04341243   0.00699640
6780.00   0.05728995   0.00760252
6782.00   0.08488028   0.00831980
6784.00   0.10788608   0.00870065
6786.00   0.11343700   0.00862206
6788.00   0.09596622   0.00822211
6790.00   0.06726312   0.00755388
6792.00   0.03763614   0.00689954
6794.00   0.02147040   0.00653628
6796.00   0.02248201   0.00647548
6798.00   0.03097717   0.00658710
6800.00   0.03488149   0.00664274
6802.00   0.03016947   0.00662990
6804.00   0.03029826   0.00662669
6806.00   0.03268153   0.00659918
6808.00   0.02726368   0.00659497
6810.00   0.02414674   0.00653311
6812.00   0.02571232   0.00653140
6814.00   0.02520595   0.00655785
6816.00   0.02659923   0.00660100
6818.00   0.02529410   0.00662437
6820.00   0.02521977   0.00662462
6822.00   0.02783974   0.00672761
6824.00   0.03002394   0.00693583
6826.00   0.03085753   0.00717063
6828.00   0.03065324   0.00740290
6830.00   0.03268076   0.00769047
6832.00   0.03243290   0.00779518
6834.00   0.02952326   0.00768232
6836.00   0.02829986   0.00748369
6838.00   0.02713276   0.00726108
6840.00   0.02759553   0.00706351
6842.00   0.03021141   0.00689873
6844.00   0.02655626   0.00674651
6846.00   0.02815453   0.00665386
6848.00   0.03003390   0.00657932
6850.00   0.02829154   0.00651462
6852.00   0.02860119   0.00652022
6854.00   0.03145258   0.00654145
6856.00   0.03330268   0.00658064
6858.00   0.02852045   0.00668860
#6860.00   0.02414961   0.00700940
#6862.00   0.02231826   0.00742540
#6864.00   0.01255462   0.00788567
#6866.00   0.02236149   0.00869010
6868.00   0.02731348   0.00918163
6870.00   0.02972212   0.00888512
6872.00   0.02910957   0.00806473
6874.00   0.02755579   0.00733519
6876.00   0.02690580   0.00700245
6878.00   0.03154229   0.00685982
6880.00   0.03124135   0.00674617
6882.00   0.02652610   0.00674942
6884.00   0.02821719   0.00696447
6886.00   0.02578220   0.00717226
6888.00   0.02572569   0.00721320
6890.00   0.02301575   0.00711887
6892.00   0.01893298   0.00701708
6894.00   0.02039177   0.00698574
6896.00   0.02637143   0.00697873
6898.00   0.02770990   0.00691583
6900.00   0.02433014   0.00686209
6902.00   0.01890796   0.00677025
6904.00   0.02339539   0.00679013
6906.00   0.02542636   0.00682422
6908.00   0.02870151   0.00690514
6910.00   0.02556136   0.00692362
6912.00   0.01780855   0.00690191
6914.00   0.02576711   0.00697572
6916.00   0.03473008   0.00720199
6918.00   0.04635632   0.00758353
6920.00   0.05908018   0.00796196
6922.00   0.06884261   0.00811075
6924.00   0.05484965   0.00802579
6926.00   0.04586123   0.00787625
6928.00   0.03754470   0.00746704
6930.00   0.02703666   0.00695824
6932.00   0.02729421   0.00693108
6934.00   0.03904024   0.00724711
6936.00   0.04754068   0.00754515
6938.00   0.05001644   0.00767874
6940.00   0.04381293   0.00751599
6942.00   0.03079758   0.00711698
6944.00   0.02274641   0.00698725
6946.00   0.01618366   0.00700703
6948.00   0.01161009   0.00698347
6950.00   0.01763783   0.00694551
6952.00   0.02494623   0.00698419
6954.00   0.02456310   0.00689532
6956.00   0.02173360   0.00667245
6958.00   0.01883004   0.00642392
6960.00   0.01566951   0.00623062
6962.00   0.01483428   0.00617091
6964.00   0.01808704   0.00625739
6966.00   0.02145354   0.00635152
6968.00   0.02072189   0.00639555
6970.00   0.02015465   0.00642123
6972.00   0.02441470   0.00654521
6974.00   0.02405713   0.00665477
6976.00   0.01905148   0.00668313
6978.00   0.01762065   0.00668064
6980.00   0.02369071   0.00671487
6982.00   0.02391387   0.00673619
6984.00   0.02284463   0.00667176
6986.00   0.02085773   0.00654589
6988.00   0.02118106   0.00644481
6990.00   0.02088529   0.00642096
6992.00   0.02144666   0.00636494
6994.00   0.02206465   0.00630794
6996.00   0.02301395   0.00629854
6998.00   0.02152249   0.00631625
7000.00   0.02013578   0.00633840
7002.00   0.01851498   0.00640065
7004.00   0.02118093   0.00644391
7006.00   0.02366295   0.00646910
7008.00   0.02331884   0.00646189
7010.00   0.01876319   0.00642723
7012.00   0.02127076   0.00643231
7014.00   0.02427245   0.00647654
7016.00   0.02338973   0.00640956
7018.00   0.01831252   0.00619449
7020.00   0.01946970   0.00614284
7022.00   0.01977388   0.00622174
7024.00   0.02050661   0.00629974
7026.00   0.02036425   0.00629195
7028.00   0.02238936   0.00627959
7030.00   0.01935483   0.00626229
7032.00   0.02002726   0.00629325
7034.00   0.02307221   0.00633679
7036.00   0.02422117   0.00636553
7038.00   0.01725056   0.00636641
7040.00   0.01994431   0.00630544
7042.00   0.01814560   0.00621872
7044.00   0.01453306   0.00618772
7046.00   0.01591586   0.00628792
7048.00   0.02133940   0.00642134
7050.00   0.02097304   0.00650344
7052.00   0.01865922   0.00648972
7054.00   0.02026880   0.00638478
7056.00   0.02014209   0.00626473
7058.00   0.01701107   0.00625857
7060.00   0.01675775   0.00626358
7062.00   0.01934488   0.00625010
7064.00   0.01846186   0.00625788
7066.00   0.01895216   0.00632060
7068.00   0.02251534   0.00634435
7070.00   0.02079064   0.00631135
7072.00   0.01674431   0.00628847
7074.00   0.01544408   0.00630964
7076.00   0.01656600   0.00632570
7078.00   0.01776100   0.00630801
7080.00   0.02001007   0.00631787
7082.00   0.02362270   0.00631171
7084.00   0.02557530   0.00633804
7086.00   0.02390354   0.00637298
7088.00   0.01856280   0.00638790
7090.00   0.01880218   0.00637760
7092.00   0.01992866   0.00638168
7094.00   0.02036947   0.00636311
7096.00   0.02366968   0.00629349
7098.00   0.01990139   0.00617429
7100.00   0.01198729   0.00607319
7102.00   0.01216511   0.00606672
7104.00   0.02080943   0.00613142
7106.00   0.01693781   0.00602110
7108.00   0.01525505   0.00599551
7110.00   0.01824806   0.00604106
7112.00   0.02094189   0.00605953
7114.00   0.01654600   0.00602127
7116.00   0.01368781   0.00603054
7118.00   0.01767810   0.00610815
7120.00   0.01963218   0.00615999
7122.00   0.01718502   0.00615901
7124.00   0.02294111   0.00625344
7126.00   0.02153116   0.00629401
7128.00   0.01930990   0.00627522
7130.00   0.01818007   0.00621766
7132.00   0.01731300   0.00613806
7134.00   0.01920385   0.00607703
7136.00   0.02042760   0.00604251
7138.00   0.01673379   0.00604206
7140.00   0.01222542   0.00605874
7142.00   0.01669213   0.00611111
7144.00   0.01554539   0.00612553
7146.00   0.01835101   0.00618458
7148.00   0.02147698   0.00621413
7150.00   0.02238991   0.00620477
7152.00   0.02354150   0.00618958
7154.00   0.02377558   0.00615760
7156.00   0.02208331   0.00610362
7158.00   0.01812540   0.00607027
7160.00   0.01877065   0.00615237
7162.00   0.02051297   0.00623075
7164.00   0.01542838   0.00628272
7166.00   0.01563979   0.00642843
7168.00   0.02173371   0.00663946
7170.00   0.02248978   0.00681599
7172.00   0.02037282   0.00687719
7174.00   0.01628319   0.00681469
7176.00   0.01844864   0.00669522
7178.00   0.02095190   0.00653103
7180.00   0.01944319   0.00649449
7182.00   0.01831403   0.00674352
7184.00   0.01434893   0.00691787
7186.00   0.01655658   0.00680721
7188.00   0.01961207   0.00659015
7190.00   0.02229553   0.00658094
7192.00   0.02058654   0.00668746
7194.00   0.02367614   0.00665320
7196.00   0.02632488   0.00668832
7198.00   0.02688046   0.00680065
7200.00   0.02323028   0.00683785
7202.00   0.01794137   0.00665764
7204.00   0.02072120   0.00651888
7206.00   0.02704445   0.00643614
7208.00   0.02528667   0.00627935
7210.00   0.02763204   0.00619629
7212.00   0.02455756   0.00607608
7214.00   0.02310685   0.00633154
7216.00   0.02534778   0.00675902
7218.00   0.03247633   0.00654469
7220.00   0.03159361   0.00627044
7222.00   0.02973465   0.00625139
7224.00   0.02654652   0.00628913
7226.00   0.02217596   0.00624339
7228.00   0.02152425   0.00630478
7230.00   0.02335447   0.00657299
7232.00   0.02673891   0.00693268
7234.00   0.02105502   0.00723457
7236.00   0.01952446   0.00764298
7238.00   0.02329318   0.00830671
7240.00   0.01207793   0.00903107
7242.00   0.01519923   0.00966936
7244.00   0.02072794   0.00965820
7246.00   0.02267400   0.00908023
7248.00   0.01662350   0.00854490
7250.00   0.01542135   0.00832885
7252.00   0.01979869   0.00780613
7254.00   0.02500168   0.00717620
7256.00   0.02427725   0.00677057
7258.00   0.01889597   0.00664627
7260.00   0.01567980   0.00658237
7262.00   0.01669784   0.00665928
7264.00   0.01941951   0.00665508
7266.00   0.02265760   0.00644733
7268.00   0.02208543   0.00630219
7270.00   0.02207410   0.00669458
7272.00   0.02358219   0.00778635
7274.00   0.02178757   0.00886779
7276.00   0.01757346   0.00919876
7278.00   0.02650372   0.00885687
7280.00   0.02388424   0.00846164
7282.00   0.02052428   0.00796751
7284.00   0.02174213   0.00755124
7286.00   0.01829794   0.00744788
7288.00   0.01963652   0.00763991
7290.00   0.02472511   0.00752585
7292.00   0.02258562   0.00703369
7294.00   0.01574699   0.00648597
7296.00   0.01966130   0.00638083
7298.00   0.02207282   0.00658286
7300.00   0.02395060   0.00694692
7302.00   0.02417031   0.00712104
7304.00   0.02202207   0.00695917
7306.00   0.01872727   0.00675300
7308.00   0.02208988   0.00679344
7310.00   0.02224457   0.00694394
7312.00   0.02133157   0.00733902
7314.00   0.02256211   0.00793266
7316.00   0.03022083   0.00831165
7318.00   0.02214049   0.00810614
7320.00   0.02035413   0.00771853
7322.00   0.02413420   0.00723498
7324.00   0.02566739   0.00675832
7326.00   0.02372726   0.00663741
7328.00   0.02782074   0.00680298
7330.00   0.02702831   0.00699299
7332.00   0.02444739   0.00701916
7334.00   0.02923479   0.00693163
7336.00   0.02445360   0.00708187
7338.00   0.02173045   0.00743686
7340.00   0.02320870   0.00781677
7342.00   0.02421126   0.00800555
7344.00   0.02551506   0.00802144
7346.00   0.02357396   0.00755671
7348.00   0.02216253   0.00683455
7350.00   0.01985729   0.00622710
7352.00   0.02093341   0.00608867
7354.00   0.02473926   0.00637484
7356.00   0.02543371   0.00671111
7358.00   0.02751423   0.00689201
7360.00   0.02810348   0.00688644
7362.00   0.02685123   0.00684798
7364.00   0.02829797   0.00697668
7366.00   0.02802489   0.00721879
7368.00   0.02544195   0.00733496
7370.00   0.02464999   0.00732261
7372.00   0.02662268   0.00730472
7374.00   0.02210427   0.00704773
7376.00   0.02229261   0.00658506
7378.00   0.02755237   0.00622531
7380.00   0.03241642   0.00612896
7382.00   0.02872911   0.00606072
7384.00   0.03325721   0.00606892
7386.00   0.03683656   0.00622980
7388.00   0.03770808   0.00645996
7390.00   0.03543423   0.00659133
7392.00   0.03552204   0.00666069
7394.00   0.03496924   0.00667444
7396.00   0.03576563   0.00681104
7398.00   0.03434361   0.00695126
7400.00   0.03243093   0.00705621
7402.00   0.03605404   0.00709387
7404.00   0.03804510   0.00711094
7406.00   0.04050630   0.00695592
7408.00   0.04124487   0.00663618
7410.00   0.03982063   0.00628564
7412.00   0.03980349   0.00612165
7414.00   0.03279657   0.00606125
7416.00   0.02965393   0.00606411
7418.00   0.03512456   0.00611895
7420.00   0.04045039   0.00616982
7422.00   0.04172643   0.00614653
7424.00   0.04136406   0.00643650
7426.00   0.03860208   0.00664874
7428.00   0.03393672   0.00658963
7430.00   0.03127834   0.00636517
7432.00   0.03311567   0.00646569
7434.00   0.04245968   0.00668409
7436.00   0.04641136   0.00678317
7438.00   0.03969033   0.00674214
7440.00   0.03758046   0.00669758
7442.00   0.04335186   0.00674496
7444.00   0.04414344   0.00658011
7446.00   0.04147743   0.00632751
7448.00   0.03918441   0.00616956
7450.00   0.04033403   0.00618608
7452.00   0.03787032   0.00616918
7454.00   0.03829781   0.00621431
7456.00   0.04148636   0.00626579
7458.00   0.04776698   0.00633205
7460.00   0.04678309   0.00640378
7462.00   0.04905790   0.00654916
7464.00   0.05048064   0.00663196
7466.00   0.05127835   0.00671774
7468.00   0.04659309   0.00683172
7470.00   0.04666257   0.00692306
7472.00   0.04845182   0.00697322
7474.00   0.05326812   0.00709057
7476.00   0.05483608   0.00723115
7478.00   0.05001550   0.00724212
7480.00   0.04506565   0.00716096
7482.00   0.04778020   0.00716481
7484.00   0.05036000   0.00714851
7486.00   0.04820751   0.00701823
7488.00   0.04384143   0.00680557
7490.00   0.04561967   0.00668173
7492.00   0.04697246   0.00658955
7494.00   0.04988820   0.00656336
7496.00   0.05036886   0.00656726
7498.00   0.05219462   0.00656198
7500.00   0.05868590   0.00656385
7502.00   0.06053524   0.00655887
7504.00   0.05499550   0.00645859
7506.00   0.05615235   0.00651111
#7508.00   0.07371812   0.00706796
#7510.00   0.07029849   0.00781474
#7512.00   0.06112815   0.00766562
#7514.00   0.05230680   0.00761197
#7516.00   0.04276273   0.00810174
#7518.00   0.03433939   0.00830680
#7520.00   0.05256321   0.00761188
7522.00   0.05771906   0.00752479
7524.00   0.05611037   0.00788115
7526.00   0.05954221   0.00791309
7528.00   0.05916142   0.00785457
7530.00   0.06157014   0.00756819
7532.00   0.06552716   0.00721291
7534.00   0.06190387   0.00695387
7536.00   0.05506973   0.00681044
7538.00   0.04933731   0.00666957
7540.00   0.05119250   0.00660662
7542.00   0.05568656   0.00659566
7544.00   0.05874863   0.00662814
7546.00   0.05748333   0.00661363
7548.00   0.05656892   0.00656470
7550.00   0.05485752   0.00651298
7552.00   0.05215292   0.00651839
7554.00   0.05206237   0.00663771
7556.00   0.05143161   0.00674670
7558.00   0.05241089   0.00676927
7560.00   0.04991383   0.00672582
7562.00   0.04772193   0.00668867
7564.00   0.04710479   0.00669095
7566.00   0.04431510   0.00674801
7568.00   0.04509480   0.00699162
7570.00   0.05140748   0.00726302
7572.00   0.05304394   0.00734069
7574.00   0.05239346   0.00730200
7576.00   0.04959556   0.00714296
7578.00   0.04783847   0.00683767
7580.00   0.04395623   0.00653278
7582.00   0.04181944   0.00648706
7584.00   0.04521686   0.00666101
7586.00   0.04508640   0.00669585
7588.00   0.04543076   0.00671439
7590.00   0.04446671   0.00698039
7592.00   0.03732278   0.00776355
7594.00   0.03485883   0.00926299
7596.00   0.04203716   0.01122083
7598.00   0.03935325   0.01304674
7600.00   0.03350956   0.01452562
7602.00   0.04494799   0.01584498
7604.00   0.03945540   0.01549651
7606.00   0.04023493   0.01359798
7608.00   0.03836127   0.01151742
7610.00   0.03255694   0.01005748
7612.00   0.03182498   0.00884559
7614.00   0.04091851   0.00789783
7616.00   0.04125051   0.00713436
7618.00   0.03600754   0.00704981
7620.00   0.03209834   0.00786116
7622.00   0.03768458   0.00895616
7624.00   0.03159401   0.00958083
7626.00   0.03039873   0.00978725
7628.00   0.03472705   0.00972813
7630.00   0.04200279   0.00952510
7632.00   0.03526786   0.00917227
7634.00   0.03441770   0.00880250
7636.00   0.03180801   0.00829893
7638.00   0.02683921   0.00782112
7640.00   0.03141667   0.00764600
7642.00   0.02695475   0.00740712
7644.00   0.02810673   0.00729110
7646.00   0.02877955   0.00715786
7648.00   0.02799199   0.00703493
7650.00   0.02809919   0.00703494
7652.00   0.02473511   0.00695420
7654.00   0.02306245   0.00684372
7656.00   0.02546991   0.00684505
7658.00   0.02531606   0.00689490
7660.00   0.02261913   0.00694410
7662.00   0.02322900   0.00699842
7664.00   0.02306963   0.00699540
7666.00   0.02106369   0.00687674
7668.00   0.02342319   0.00674527
7670.00   0.02410595   0.00651620
7672.00   0.02147557   0.00624127
7674.00   0.01602201   0.00606122
7676.00   0.01664725   0.00602113
7678.00   0.02187232   0.00604609
7680.00   0.02211727   0.00601754
7682.00   0.02096019   0.00606349
7684.00   0.01802673   0.00608970
7686.00   0.01627398   0.00609859
7688.00   0.01819587   0.00611852
7690.00   0.01764564   0.00611394
7692.00   0.02169630   0.00614146
7694.00   0.02313604   0.00632438
7696.00   0.01638336   0.00655586
7698.00   0.01449429   0.00669266
7700.00   0.02092756   0.00674212
7702.00   0.02357935   0.00668309
7704.00   0.01892918   0.00647012
7706.00   0.01003004   0.00630018
7708.00   0.01128680   0.00671410
7710.00   0.02187593   0.00752943
7712.00   0.01822607   0.00835777
7714.00   0.01245069   0.00903402
7716.00   0.00682176   0.00928751
7718.00   0.01566116   0.00895218
7720.00   0.01688209   0.00844120
7722.00   0.02110865   0.00785013
7724.00   0.01957545   0.00717603
7726.00   0.01558897   0.00667591
7728.00   0.02020189   0.00659235
7730.00   0.02096342   0.00646872
7732.00   0.01875548   0.00631708
7734.00   0.01570656   0.00617952
7736.00   0.00764126   0.00601566
7738.00   0.00815823   0.00599492
7740.00   0.01353894   0.00600111
7742.00   0.01559774   0.00599422
7744.00   0.01247579   0.00620461
7746.00   0.01288759   0.00708762
7748.00   0.01554125   0.00806774
7750.00   0.01712023   0.00844887
7752.00   0.01152066   0.00847059
7754.00   0.00893746   0.00841305
7756.00   0.00867895   0.00812078
7758.00   0.01788432   0.00751330
7760.00   0.01733266   0.00700314
7762.00   0.01439810   0.00679889
7764.00   0.01434694   0.00675866
7766.00   0.01613452   0.00643075
7768.00   0.01833992   0.00620903
7770.00   0.01873245   0.00619029
7772.00   0.01808094   0.00631042
7774.00   0.01819846   0.00642834
7776.00   0.01501253   0.00652797
7778.00   0.01190179   0.00660710
7780.00   0.01421690   0.00662984
7782.00   0.01738406   0.00657975
7784.00   0.01761958   0.00651074
7786.00   0.01678450   0.00629569
7788.00   0.01625028   0.00646838
7790.00   0.01499884   0.00704424
7792.00   0.01423005   0.00765883
7794.00   0.01641339   0.00791896
7796.00   0.01550063   0.00792133
7798.00   0.01481140   0.00766632
7800.00   0.01332081   0.00707066
7802.00   0.01194577   0.00636428
7804.00   0.01239145   0.00629398
7806.00   0.01225873   0.00658941
7808.00   0.01134011   0.00678626
7810.00   0.01176786   0.00686364
7812.00   0.01696452   0.00688835
7814.00   0.01847758   0.00668417
7816.00   0.01883154   0.00692997
7818.00   0.01977147   0.00762113
7820.00   0.01966003   0.00823822
7822.00   0.01554849   0.00833539
7824.00   0.01561813   0.00825169
7826.00   0.01798862   0.00786047
7828.00   0.01892646   0.00712148
7830.00   0.01697812   0.00629384
7832.00   0.01925112   0.00595542
7834.00   0.02162217   0.00600134
7836.00   0.01950929   0.00621002
7838.00   0.01406981   0.00648272
7840.00   0.01388268   0.00672657
7842.00   0.02035017   0.00684360
7844.00   0.02262000   0.00686700
7846.00   0.01955687   0.00691607
7848.00   0.01817937   0.00726550
7850.00   0.01749656   0.00797003
7852.00   0.01714170   0.00865281
7854.00   0.01666223   0.00894051
7856.00   0.02056972   0.00907899
7858.00   0.02208583   0.00889448
7860.00   0.01872745   0.00821238
7862.00   0.01578435   0.00748373
7864.00   0.01388577   0.00736634
7866.00   0.01767582   0.00745066
7868.00   0.01891002   0.00746048
7870.00   0.01893524   0.00749879
7872.00   0.02215862   0.00753037
7874.00   0.01567349   0.00750499
7876.00   0.01113208   0.00739472
7878.00   0.01614658   0.00723736
7880.00   0.02191432   0.00713649
7882.00   0.02291722   0.00714155
7884.00   0.02019211   0.00728909
7886.00   0.01592702   0.00749080
7888.00   0.01510023   0.00761246
7890.00   0.01270707   0.00757372
7892.00   0.01810040   0.00764153
7894.00   0.02025091   0.00741892
7896.00   0.02154379   0.00689384
7898.00   0.02380727   0.00625791
7900.00   0.01842739   0.00597461
7902.00   0.01639607   0.00588017
7904.00   0.01760611   0.00588652
7906.00   0.01706742   0.00613983
7908.00   0.01660320   0.00690220
7910.00   0.01865320   0.00818575
7912.00   0.01343779   0.00883598
7914.00   0.01649846   0.00919950
7916.00   0.02362007   0.00950582
7918.00   0.02384790   0.00958893
7920.00   0.02272100   0.00885820
7922.00   0.02297388   0.00796084
7924.00   0.02429110   0.00751016
7926.00   0.02136053   0.00743964
7928.00   0.02116824   0.00726941
7930.00   0.02183007   0.00706938
7932.00   0.02401415   0.00698390
7934.00   0.02001874   0.00686540
7936.00   0.01830817   0.00668266
7938.00   0.02120207   0.00631752
7940.00   0.01854612   0.00593011
7942.00   0.02096508   0.00594025
7944.00   0.02009816   0.00619299
7946.00   0.02013640   0.00652413
7948.00   0.02339941   0.00683679
7950.00   0.02358749   0.00684157
7952.00   0.02532948   0.00670558
7954.00   0.02102813   0.00648768
7956.00   0.01561520   0.00623721
7958.00   0.01834285   0.00639762
7960.00   0.01741795   0.00720351
7962.00   0.01650414   0.00790044
7964.00   0.02291364   0.00827143
7966.00   0.02490689   0.00831930
7968.00   0.02086481   0.00823423
7970.00   0.02196432   0.00772808
7972.00   0.02757552   0.00705425
7974.00   0.02944827   0.00669544
7976.00   0.03099326   0.00694014
7978.00   0.02969335   0.00716743
7980.00   0.02540442   0.00726517
7982.00   0.02566837   0.00726996
7984.00   0.03138324   0.00713552
7986.00   0.03412739   0.00675393
7988.00   0.03298534   0.00700897
7990.00   0.03268980   0.00782912
7992.00   0.03477002   0.00850232
7994.00   0.03627158   0.00867453
7996.00   0.03561299   0.00870336
7998.00   0.03757638   0.00828812
8000.00   0.03484337   0.00735862
8002.00   0.02969694   0.00643123
8004.00   0.02764462   0.00614301
8006.00   0.02874163   0.00615536
8008.00   0.03021372   0.00627087
8010.00   0.03062057   0.00654579
8012.00   0.02859700   0.00681987
8014.00   0.03219806   0.00688492
8016.00   0.03313114   0.00692580
8018.00   0.03318334   0.00694608
8020.00   0.03016751   0.00713469
8022.00   0.02927130   0.00758978
8024.00   0.03354184   0.00816777
8026.00   0.03006743   0.00827133
8028.00   0.02952846   0.00821870
8030.00   0.02929641   0.00795747
8032.00   0.02943576   0.00735865
8034.00   0.02616162   0.00661948
8036.00   0.02576604   0.00623794
8038.00   0.02753914   0.00612580
8040.00   0.02979923   0.00611603
8042.00   0.02781544   0.00611781
8044.00   0.02357529   0.00604742
8046.00   0.02353971   0.00610329
8048.00   0.02440560   0.00631911
8050.00   0.02722519   0.00656332
8052.00   0.03299892   0.00667404
8054.00   0.03185721   0.00660876
8056.00   0.02485718   0.00667430
8058.00   0.02175916   0.00686012
8060.00   0.02462588   0.00707050
8062.00   0.02913420   0.00714873
8064.00   0.02779590   0.00718017
8066.00   0.02204806   0.00704481
8068.00   0.01992819   0.00670857
8070.00   0.02238421   0.00627356
8072.00   0.02101585   0.00597292
8074.00   0.02030393   0.00595156
8076.00   0.02220305   0.00599961
8078.00   0.02191189   0.00604277
8080.00   0.02268635   0.00609836
8082.00   0.02846536   0.00621022
8084.00   0.02890035   0.00622717
8086.00   0.02489108   0.00617449
8088.00   0.02244463   0.00617779
8090.00   0.02661674   0.00626659
8092.00   0.02720757   0.00634279
8094.00   0.02278090   0.00629253
8096.00   0.01801528   0.00628154
8098.00   0.02090231   0.00642653
8100.00   0.02675811   0.00662752
8102.00   0.02602030   0.00666019
8104.00   0.02628323   0.00666432
8106.00   0.02430547   0.00663401
8108.00   0.02104711   0.00655945
8110.00   0.02047832   0.00645812
8112.00   0.01795129   0.00642983
8114.00   0.01875149   0.00638576
8116.00   0.02064510   0.00635849
8118.00   0.01925035   0.00633744
8120.00   0.01638002   0.00631639
8122.00   0.01846542   0.00625845
8124.00   0.01725688   0.00616790
8126.00   0.01393803   0.00620036
8128.00   0.01780842   0.00620877
8130.00   0.01794964   0.00640991
8132.00   0.01802975   0.00653179
8134.00   0.01973893   0.00649929
8136.00   0.02429035   0.00644938
8138.00   0.02718567   0.00647532
8140.00   0.02723699   0.00665307
8142.00   0.02621869   0.00672018
8144.00   0.02338600   0.00677655
8146.00   0.01916621   0.00681767
8148.00   0.01632721   0.00675488
8150.00   0.01346210   0.00665660
8152.00   0.01915026   0.00657866
8154.00   0.02023722   0.00642507
8156.00   0.01920945   0.00633776
8158.00   0.02182248   0.00658028
8160.00   0.02250461   0.00703864
8162.00   0.02264010   0.00714988
8164.00   0.02335848   0.00694815
8166.00   0.02162747   0.00678538
8168.00   0.01319050   0.00676176
8170.00   0.01256941   0.00672755
8172.00   0.01589187   0.00685347
8174.00   0.01905107   0.00742938
8176.00   0.02573174   0.00851165
8178.00   0.01679427   0.00951706
8180.00   0.01672042   0.01029170
8182.00   0.02340616   0.01086707
8184.00   0.02690644   0.01137934
8186.00   0.02466692   0.01184378
8188.00   0.01732522   0.01204251
8190.00   0.01828674   0.01220093
#8192.00   0.01439155   0.01240997
#8194.00   0.00821528   0.01276352
#8196.00   -0.00062938   0.01311721
#8198.00   0.01623501   0.01301239
8200.00   0.01791444   0.01165339
8202.00   0.01194913   0.00981572
8204.00   0.01055884   0.00854132
8206.00   0.01373671   0.00829998
8208.00   0.01066685   0.00823057
8210.00   0.01577950   0.00795020
8212.00   0.01866431   0.00747883
8214.00   0.01521134   0.00702389
8216.00   0.01003739   0.00682357
8218.00   0.01222104   0.00676548
8220.00   0.01094354   0.00668978
8222.00   0.01024090   0.00682956
8224.00   0.01445747   0.00747422
8226.00   0.01948355   0.00820770
8228.00   0.01886813   0.00799254
8230.00   0.01643194   0.00713220
8232.00   0.01502969   0.00627290
8234.00   0.01587238   0.00586972
8236.00   0.01335798   0.00570782
8238.00   0.01364766   0.00580407
#8240.00   0.03254382   0.00641126
#8242.00   0.08073089   0.00746008
#8244.00   0.13211642   0.00824809
#8246.00   0.16210838   0.00857197
#8248.00   0.20575345   0.00910202
#8250.00   0.02074574   0.00979691
#8252.00   0.01964642   0.01001882
#8254.00   0.15638770   0.00900605
#8256.00   0.09736279   0.00787206
#8258.00   0.08143977   0.00723702
#8260.00   0.07698683   0.00713977
#8262.00   0.07491498   0.00695364
#8264.00   0.08011747   0.00682624
#8266.00   0.06621177   0.00664861
#8268.00   0.04900203   0.00670333
#8270.00   0.04773753   0.00721268
#8272.00   0.05539462   0.00777510
#8274.00   0.05319402   0.00810095
#8276.00   0.05814241   0.00873407
#8278.00   0.07279894   0.00965716
#8280.00   0.08756376   0.01040502
#8282.00   0.05829288   0.00996842
#8284.00   0.04789900   0.01012805
#8286.00   0.04980996   0.01041954
#8288.00   0.05067077   0.01006061
#8290.00   0.04343347   0.00943944
#8292.00   0.01949772   0.00907551
#8294.00   0.02350058   0.00919167
#8296.00   0.03223233   0.00925966
#8298.00   0.03524873   0.00935979
#8300.00   0.03468649   0.00963437
#8302.00   0.02158316   0.00930584
8304.00   0.00960422   0.00826311
8306.00   0.00982956   0.00720329
8308.00   0.01582454   0.00670403
8310.00   0.01445745   0.00679292
8312.00   0.01801155   0.00693410
8314.00   0.02025871   0.00702823
8316.00   0.01420255   0.00687015
8318.00   0.01252261   0.00651364
8320.00   0.01813226   0.00619201
8322.00   0.01741335   0.00592952
8324.00   0.01010494   0.00571958
8326.00   0.01093756   0.00577446
8328.00   0.01700172   0.00594366
8330.00   0.02069665   0.00602718
8332.00   0.01425604   0.00594005
8334.00   0.01180280   0.00592704
8336.00   0.01262136   0.00606798
8338.00   0.01521665   0.00682272
8340.00   0.01359478   0.00870624
8342.00   0.00679031   0.01028834
8344.00   0.00906066   0.01093919
8346.00   0.02255804   0.01120813
8348.00   0.02941479   0.01134758
8350.00   0.02866150   0.01089124
8352.00   0.01580494   0.00941732
8354.00   0.01013236   0.00832658
8356.00   0.01418226   0.00796420
8358.00   0.01604815   0.00765185
8360.00   0.01015716   0.00707678
8362.00   0.00667119   0.00683655
8364.00   0.00669147   0.00682267
8366.00   0.00916961   0.00681984
8368.00   0.01369306   0.00673408
8370.00   0.01696075   0.00651823
8372.00   0.01617852   0.00624847
8374.00   0.01150076   0.00606021
8376.00   0.01147567   0.00620878
8378.00   0.01181293   0.00681303
8380.00   0.01240370   0.00740710
8382.00   0.01674872   0.00771285
8384.00   0.01979859   0.00773830
8386.00   0.01625313   0.00748577
8388.00   0.01656765   0.00690313
8390.00   0.01469322   0.00624758
8392.00   0.01347268   0.00628622
8394.00   0.01711522   0.00745055
8396.00   0.02315321   0.00909560
8398.00   0.01837946   0.00990274
8400.00   0.01707417   0.00999794
8402.00   0.02111155   0.00993928
8404.00   0.02192149   0.00939831
8406.00   0.01592729   0.00776658
8408.00   0.01393137   0.00628779
8410.00   0.01316324   0.00633435
8412.00   0.01244991   0.00705588
8414.00   0.01330772   0.00754265
8416.00   0.00900305   0.00756840
8418.00   0.00663841   0.00757236
8420.00   0.01007777   0.00729471
8422.00   0.01483335   0.00689373
8424.00   0.01770545   0.00706160
8426.00   0.02338845   0.00850624
8428.00   0.02062590   0.00994545
8430.00   0.01534918   0.01036250
8432.00   0.01170482   0.01024777
8434.00   0.01149905   0.00990719
8436.00   0.01681174   0.00870513
8438.00   0.01976290   0.00697421
8440.00   0.01597107   0.00594894
8442.00   0.01376817   0.00589665
8444.00   0.01361371   0.00606412
8446.00   0.01966888   0.00636280
8448.00   0.02032677   0.00699383
8450.00   0.01960882   0.00751432
8452.00   0.01523387   0.00765558
8454.00   0.00608370   0.00744327
8456.00   0.00499120   0.00719355
8458.00   0.00623170   0.00692873
8460.00   0.00913368   0.00722550
8462.00   0.01313280   0.00817830
8464.00   0.01040604   0.00901212
8466.00   0.01240999   0.00922192
8468.00   0.01281589   0.00910797
8470.00   0.01508408   0.00857157
8472.00   0.01531622   0.00743999
8474.00   0.01112289   0.00616701
8476.00   0.01272106   0.00585989
8478.00   0.01360627   0.00579433
8480.00   0.01262552   0.00576079
8482.00   0.00948842   0.00566624
8484.00   0.01054256   0.00563148
8486.00   0.00620162   0.00563140
8488.00   0.01102348   0.00597821
8490.00   0.01610597   0.00647887
8492.00   0.01470796   0.00679486
8494.00   0.01205817   0.00679829
8496.00   0.01098995   0.00679173
8498.00   0.00672753   0.00682092
8500.00   0.00408053   0.00700216
8502.00   0.00952198   0.00751089
8504.00   0.00739989   0.00775841
8506.00   -0.00138114   0.00781545
8508.00   0.00007273   0.00770097
8510.00   0.00964138   0.00726720
8512.00   0.00972578   0.00629291
8514.00   0.00978765   0.00570475
8516.00   0.00890725   0.00554817
8518.00   0.00919401   0.00564751
8520.00   0.01144246   0.00575803
8522.00   0.01555248   0.00580695
8524.00   0.01292204   0.00575580
8526.00   0.00790452   0.00567788
8528.00   0.00439919   0.00557685
8530.00   0.00457516   0.00551422
8532.00   0.01066867   0.00557888
8534.00   0.01394998   0.00578877
8536.00   0.00898267   0.00593710
8538.00   0.00454529   0.00600629
8540.00   0.00779819   0.00603106
8542.00   0.01033445   0.00614277
8544.00   0.01211433   0.00638439
8546.00   0.01307023   0.00658230
8548.00   0.01216699   0.00663726
8550.00   0.00694350   0.00657689
8552.00   0.00496865   0.00649668
8554.00   0.00617143   0.00622457
8556.00   0.00771645   0.00585288
8558.00   0.00624946   0.00553993
8560.00   0.00838654   0.00546917
8562.00   0.01401993   0.00542969
8564.00   0.01266877   0.00540813
8566.00   0.00938136   0.00543308
8568.00   0.01169750   0.00552240
8570.00   0.01187142   0.00551217
8572.00   0.00952428   0.00552530
8574.00   0.01050826   0.00555221
8576.00   0.01213816   0.00557316
8578.00   0.01041459   0.00557263
8580.00   0.00830506   0.00557176
8582.00   0.00803103   0.00557100
8584.00   0.00868132   0.00564872
8586.00   0.01335800   0.00575826
8588.00   0.01348258   0.00578079
8590.00   0.01541243   0.00584708
8592.00   0.01146362   0.00594345
8594.00   0.01114742   0.00602478
8596.00   0.01655437   0.00604854
8598.00   0.01719136   0.00600381
8600.00   0.01602121   0.00595554
8602.00   0.01381065   0.00586114
8604.00   0.01662033   0.00572792
8606.00   0.01725430   0.00560832
8608.00   0.01410513   0.00562270
8610.00   0.01701695   0.00574219
8612.00   0.01717614   0.00586866
8614.00   0.01300749   0.00604703
8616.00   0.01437521   0.00631703
8618.00   0.01777383   0.00660004
8620.00   0.02122703   0.00690274
8622.00   0.01869059   0.00717651
8624.00   0.01853703   0.00749248
8626.00   0.02182131   0.00776648
8628.00   0.01629473   0.00784646
8630.00   0.01645634   0.00788992
8632.00   0.02378031   0.00791859
8634.00   0.02622353   0.00786141
8636.00   0.01562400   0.00757407
8638.00   0.01855357   0.00729385
8640.00   0.01802415   0.00694397
8642.00   0.01945373   0.00665083
8644.00   0.02179199   0.00654546
8646.00   0.02295572   0.00668012
8648.00   0.02099450   0.00691157
8650.00   0.02262456   0.00727430
8652.00   0.02166495   0.00758995
8654.00   0.02050002   0.00781187
8656.00   0.02965975   0.00799808
8658.00   0.02895742   0.00793913
8660.00   0.02381116   0.00792435
8662.00   0.02010409   0.00792394
8664.00   0.01990610   0.00786334
8666.00   0.02472591   0.00772082
8668.00   0.03064577   0.00760894
8670.00   0.03063018   0.00743615
8672.00   0.02619442   0.00721536
8674.00   0.02479371   0.00707606
8676.00   0.02435052   0.00689572
8678.00   0.02284987   0.00672180
8680.00   0.02584930   0.00660003
8682.00   0.02645868   0.00647892
8684.00   0.02281057   0.00631741
8686.00   0.02785570   0.00622681
8688.00   0.03364398   0.00615910
8690.00   0.03073300   0.00606723
8692.00   0.02503967   0.00596838
8694.00   0.03161206   0.00596523
8696.00   0.03487945   0.00595085
8698.00   0.03259756   0.00592683
8700.00   0.03079800   0.00590754
8702.00   0.03543206   0.00596146
8704.00   0.03800604   0.00600257
8706.00   0.03740993   0.00601829
8708.00   0.03548975   0.00598307
8710.00   0.03877267   0.00597075
8712.00   0.04458908   0.00598287
8714.00   0.04155484   0.00594605
8716.00   0.03552354   0.00583761
8718.00   0.03133282   0.00573757
8720.00   0.03010459   0.00572129
8722.00   0.03123476   0.00577035
8724.00   0.04283105   0.00589890
8726.00   0.04816338   0.00593815
8728.00   0.04559264   0.00588105
8730.00   0.04062294   0.00584338
8732.00   0.04167609   0.00592388
8734.00   0.04459402   0.00596340
8736.00   0.04375709   0.00594789
8738.00   0.04633671   0.00595906
8740.00   0.05020729   0.00601956
8742.00   0.04807602   0.00609805
8744.00   0.04601039   0.00634380
8746.00   0.04354422   0.00633682
8748.00   0.04901870   0.00655310
8750.00   0.05761370   0.00709336
8752.00   0.06008251   0.00766881
8754.00   0.05412792   0.00710386
8756.00   0.04801014   0.00736119
8758.00   0.04635750   0.00851572
8760.00   0.04957661   0.00939632
8762.00   0.04968944   0.01003892
8764.00   0.04658904   0.01091587
8766.00   0.04644242   0.01117265
8768.00   0.04614515   0.01066750
8770.00   0.05235512   0.01009291
8772.00   0.05504794   0.01011867
8774.00   0.05152306   0.01017664
8776.00   0.05503750   0.01021602
8778.00   0.05841540   0.01020652
8780.00   0.06569460   0.01016349
8782.00   0.05556527   0.00965747
8784.00   0.05911669   0.00855069
8786.00   0.06393874   0.00753513
8788.00   0.06853690   0.00736049
8790.00   0.06564967   0.00752822
8792.00   0.06926402   0.00763874
8794.00   0.06712499   0.00760867
8796.00   0.06623924   0.00735634
8798.00   0.06925281   0.00679395
8800.00   0.06932840   0.00627787
8802.00   0.06868964   0.00611095
8804.00   0.06918786   0.00612094
8806.00   0.07134668   0.00621348
8808.00   0.07448369   0.00633417
8810.00   0.07178500   0.00634823
8812.00   0.06591993   0.00634538
8814.00   0.06382670   0.00633982
8816.00   0.06550284   0.00630801
8818.00   0.06663486   0.00635651
8820.00   0.07187963   0.00700395
8822.00   0.07710584   0.00905957
8824.00   0.07818932   0.01124819
8826.00   0.07539637   0.01264097
8828.00   0.07244090   0.01288118
8830.00   0.06339002   0.01291356
8832.00   0.06117565   0.01241025
8834.00   0.06897867   0.01131794
8836.00   0.07698020   0.01001299
8838.00   0.08055375   0.00942341
8840.00   0.07986479   0.00912568
8842.00   0.07775394   0.00845065
8844.00   0.07392760   0.00761731
8846.00   0.07595360   0.00724704
8848.00   0.07713265   0.00752656
8850.00   0.08211990   0.00765817
8852.00   0.08365259   0.00767549
8854.00   0.08338357   0.00756770
8856.00   0.08254769   0.00725823
8858.00   0.08080117   0.00685184
8860.00   0.08386502   0.00683684
8862.00   0.08729547   0.00729307
8864.00   0.08822960   0.00802093
8866.00   0.08919555   0.00863086
8868.00   0.09086835   0.00874857
8870.00   0.08267026   0.00855168
8872.00   0.07876240   0.00816972
8874.00   0.08098473   0.00754553
8876.00   0.08524197   0.00681919
8878.00   0.08851912   0.00673790
8880.00   0.08809825   0.00764004
8882.00   0.09039459   0.00930938
8884.00   0.08714940   0.01085034
8886.00   0.08360220   0.01124212
8888.00   0.07635160   0.01120079
8890.00   0.08069389   0.01071364
8892.00   0.08424893   0.00944538
8894.00   0.09099848   0.00759765
8896.00   0.08823884   0.00694347
8898.00   0.08627758   0.00741179
8900.00   0.08924790   0.00828910
8902.00   0.09075340   0.00891592
8904.00   0.09042636   0.00899196
8906.00   0.08476331   0.00891541
8908.00   0.08485446   0.00847392
8910.00   0.08370757   0.00764704
8912.00   0.08329841   0.00704765
8914.00   0.08860743   0.00785479
8916.00   0.08685837   0.00997389
8918.00   0.08465591   0.01131476
8920.00   0.08220197   0.01171573
8922.00   0.07908672   0.01154985
8924.00   0.07850272   0.01121509
8926.00   0.08097161   0.00966120
8928.00   0.08300909   0.00788729
8930.00   0.07916573   0.00678085
8932.00   0.07291940   0.00657258
8934.00   0.07517534   0.00652596
8936.00   0.08087827   0.00662541
8938.00   0.08332726   0.00727907
8940.00   0.08161510   0.00816865
8942.00   0.08083286   0.00884122
8944.00   0.08778951   0.00916200
8946.00   0.09230012   0.00930860
8948.00   0.09032436   0.00902783
8950.00   0.08911327   0.00849619
8952.00   0.08555657   0.00845436
8954.00   0.07907366   0.00971746
8956.00   0.07532217   0.01081456
8958.00   0.08085533   0.01157304
8960.00   0.08315030   0.01222600
8962.00   0.07864463   0.01264379
8964.00   0.07264940   0.01091543
8966.00   0.07630551   0.00856487
8968.00   0.07965002   0.00717328
8970.00   0.07897041   0.00732657
8972.00   0.07832628   0.00749450
8974.00   0.07724527   0.00710372
8976.00   0.07680698   0.00686705
8978.00   0.07406585   0.00685412
8980.00   0.07082824   0.00691763
8982.00   0.06441331   0.00705493
8984.00   0.05797340   0.00829350
8986.00   0.05081896   0.01042418
8988.00   0.05311648   0.01167412
8990.00   0.06867985   0.01070473
8992.00   0.07326651   0.00883495
8994.00   0.07130992   0.00763540
8996.00   0.07223520   0.00785495
8998.00   0.07277843   0.00938492
9000.00   0.06833676   0.01111772
9002.00   0.06244426   0.01130619
9004.00   0.05647397   0.01108519
9006.00   0.05884607   0.01038637
9008.00   0.06512074   0.00906974
9010.00   0.06253648   0.00739191
9012.00   0.06506804   0.00696001
9014.00   0.06221945   0.00699021
9016.00   0.05809261   0.00691877
9018.00   0.05472166   0.00669228
9020.00   0.05401431   0.00669591
9022.00   0.05241023   0.00690030
9024.00   0.05481591   0.00696471
9026.00   0.05478997   0.00673845
9028.00   0.05127228   0.00640985
9030.00   0.04825963   0.00627081
9032.00   0.04992154   0.00627351
9034.00   0.05594147   0.00652013
9036.00   0.05767838   0.00689535
9038.00   0.05499031   0.00725141
9040.00   0.05697512   0.00749837
9042.00   0.05486700   0.00738132
9044.00   0.05179308   0.00725395
9046.00   0.05211848   0.00745871
9048.00   0.05131589   0.00789973
9050.00   0.05512510   0.00824192
9052.00   0.04791583   0.00817268
9054.00   0.04455526   0.00776473
9056.00   0.04669559   0.00716903
9058.00   0.04465579   0.00680151
9060.00   0.04530877   0.00683904
9062.00   0.04462256   0.00672121
9064.00   0.04107679   0.00653496
9066.00   0.04175595   0.00662405
9068.00   0.04423705   0.00703400
9070.00   0.04164391   0.00712778
9072.00   0.03960943   0.00676760
9074.00   0.03831828   0.00631827
9076.00   0.03858309   0.00629986
9078.00   0.03864471   0.00669379
9080.00   0.03763390   0.00662411
9082.00   0.03632586   0.00628240
#9084.00   0.03967697   0.00744513
#9086.00   0.05500511   0.01113734
#9088.00   0.08597749   0.01587488
#9090.00   0.14182211   0.02412888
#9092.00   0.24427891   0.04661179
#9094.00   0.33983228   0.06057483
#9096.00   0.33464220   0.05290158
#9098.00   0.26039353   0.05510912
#9100.00   0.24198771   0.05872772
#9102.00   0.25513729   0.06000352
#9104.00   0.28731689   0.05857776
#9106.00   0.29718399   0.05603999
#9108.00   0.37081602   0.05724486
#9110.00   0.37507224   0.05602080
#9112.00   0.26934621   0.04354240
#9114.00   0.10207584   0.01776325
#9116.00   0.05038599   0.00837288
9118.00   0.03325414   0.00609951
9120.00   0.02934841   0.00587741
9122.00   0.03270786   0.00594512
9124.00   0.03403397   0.00619237
9126.00   0.03289002   0.00681720
9128.00   0.03586437   0.00729409
9130.00   0.03489612   0.00728026
9132.00   0.02865961   0.00705187
9134.00   0.02599024   0.00702086
9136.00   0.02895827   0.00662890
9138.00   0.03190123   0.00625260
9140.00   0.03028057   0.00630540
9142.00   0.02779163   0.00630943
9144.00   0.02285212   0.00590978
9146.00   0.02501587   0.00614781
9148.00   0.01931493   0.00674887
9150.00   0.01905774   0.00827055
9152.00   0.02700439   0.00923831
9154.00   0.03461801   0.00818405
9156.00   0.03149016   0.00725841
9158.00   0.02916314   0.00688478
9160.00   0.03564481   0.00680432
9162.00   0.03959789   0.00667776
9164.00   0.03096390   0.00675669
9166.00   0.02529362   0.00658516
9168.00   0.02421746   0.00652417
9170.00   0.03037059   0.00683595
9172.00   0.02913311   0.00738072
9174.00   0.02761496   0.00727288
9176.00   0.02583694   0.00659196
9178.00   0.02825452   0.00608195
9180.00   0.03199397   0.00607631
9182.00   0.02883776   0.00628666
9184.00   0.03230785   0.00628049
9186.00   0.02840440   0.00590358
9188.00   0.02581218   0.00564954
9190.00   0.03006484   0.00584559
9192.00   0.03221714   0.00616777
9194.00   0.03059887   0.00619802
9196.00   0.02850779   0.00595503
9198.00   0.02660629   0.00569447
9200.00   0.02135230   0.00560316
9202.00   0.02737830   0.00584763
9204.00   0.02777694   0.00605967
9206.00   0.02750010   0.00614044
9208.00   0.02617338   0.00610302
9210.00   0.02785358   0.00612239
9212.00   0.03316293   0.00637236
9214.00   0.03222418   0.00659554
9216.00   0.02724411   0.00651913
9218.00   0.02360979   0.00631169
9220.00   0.02349461   0.00631591
9222.00   0.02740055   0.00654904
9224.00   0.03018368   0.00666509
9226.00   0.02793025   0.00665519
9228.00   0.02381700   0.00661234
9230.00   0.02574994   0.00655061
9232.00   0.02334804   0.00636967
9234.00   0.01931191   0.00622853
9236.00   0.01855198   0.00616354
9238.00   0.02387211   0.00612888
9240.00   0.02786261   0.00611461
9242.00   0.02633367   0.00615413
9244.00   0.02344281   0.00616869
9246.00   0.02441839   0.00616427
9248.00   0.03233733   0.00620542
9250.00   0.03032406   0.00613664
9252.00   0.01884742   0.00596942
9254.00   0.01394051   0.00590432
9256.00   0.01772220   0.00602943
9258.00   0.02162790   0.00622418
9260.00   0.02008897   0.00619704
9262.00   0.01973403   0.00597575
9264.00   0.02115048   0.00582990
9266.00   0.02121069   0.00581348
9268.00   0.02121962   0.00590034
9270.00   0.02283572   0.00607564
9272.00   0.02119311   0.00614285
9274.00   0.01980647   0.00629704
9276.00   0.01955898   0.00658311
9278.00   0.01787055   0.00672284
9280.00   0.01625930   0.00656855
9282.00   0.01737134   0.00659508
9284.00   0.01701830   0.00670984
#9286.00   0.01492760   0.00670846
#9288.00   0.02032293   0.00676923
#9290.00   0.02495444   0.00693837
#9292.00   0.02115929   0.00754891
#9294.00   0.01201828   0.00827093
#9296.00   0.00183397   0.00841492
#9298.00   -0.00084835   0.00404834
#9300.00   0.03118821   0.00316512
#9302.00   0.07630236   0.09332142
#9304.00   0.10435804   0.14867391
#9306.00   0.08427367   0.15440214
#9308.00   0.24219978   0.17881007
#9310.00   0.56685859   0.20466352
#9312.00   0.39442381   0.22804135
#9314.00   0.05640911   0.24740191
#9316.00   0.49996692   0.25866854
#9318.00   0.27678159   0.26048887
#9320.00   0.28918344   0.24431339
#9322.00   0.26942268   0.22180946
#9324.00   0.21183170   0.20996779
#9326.00   0.06668812   0.20720735
#9328.00   0.24306948   0.21035868
#9330.00   0.28163221   0.17417544
#9332.00   0.15924507   0.10035500
#9334.00   0.06728312   0.06833061
#9336.00   0.06855064   0.06641220
#9338.00   0.05937485   0.05292299
#9340.00   0.04092264   0.03410412
#9342.00   0.03254605   0.02139240
#9344.00   0.01628658   0.01479764
#9346.00   0.00701220   0.00937677
#9348.00   0.01103714   0.00772047
9350.00   0.01780886   0.00927357
9352.00   0.02133093   0.01263376
9354.00   0.02416624   0.01594137
9356.00   0.02943726   0.01448020
9358.00   0.02288798   0.01082016
9360.00   0.01625267   0.00827923
9362.00   0.01663632   0.00860752
9364.00   0.02271004   0.01061264
9366.00   0.02590995   0.01358002
9368.00   0.02040873   0.01816191
9370.00   0.01589276   0.02291570
#9372.00   0.02317968   0.02709577
#9374.00   0.03726812   0.03154973
#9376.00   0.03920000   0.03913350
#9378.00   0.04238921   0.06051378
#9380.00   0.03835820   0.09065399
#9382.00   -0.00518777   0.10870024
#9384.00   -0.00717303   0.09134968
#9386.00   0.11187289   0.09035718
#9388.00   0.16642304   0.08514937
#9390.00   0.13580857   0.06631411
#9392.00   0.11172517   0.04148699
#9394.00   0.07604558   0.02731050
#9396.00   0.03891953   0.01749563
#9398.00   0.02677592   0.01126679
9400.00   0.01894778   0.01031054
9402.00   0.01311153   0.01096298
9404.00   0.00344614   0.01035322
9406.00   0.00567273   0.01046531
9408.00   0.01407361   0.01047555
9410.00   0.02371789   0.00952535
9412.00   0.01781193   0.00807804
9414.00   0.02112372   0.00870020
9416.00   0.01531323   0.01126015
9418.00   0.00463547   0.01302318
9420.00   0.01120929   0.01337747
9422.00   0.01658049   0.01398879
9424.00   0.01335971   0.01767232
9426.00   0.01017783   0.01920079
9428.00   0.00628532   0.01570528
9430.00   0.01371260   0.00881695
9432.00   0.00783714   0.00705993
9434.00   0.01061565   0.00805515
9436.00   0.02385060   0.01582299
9438.00   0.02484660   0.02693936
9440.00   0.02315441   0.03485674
9442.00   0.03538701   0.02769156
9444.00   0.02916907   0.01881725
9446.00   0.02247370   0.01264817
9448.00   0.01486725   0.00930913
9450.00   0.00976786   0.00873433
9452.00   0.01586293   0.01092781
9454.00   0.01759209   0.01556018
9456.00   0.01622501   0.01978723
9458.00   0.02095247   0.02172189
9460.00   0.02705144   0.02008964
9462.00   0.01539546   0.01709330
9464.00   0.01106469   0.01457499
9466.00   0.01131513   0.01224977
9468.00   0.02007147   0.00992758
9470.00   0.01761904   0.00930045
9472.00   0.02429696   0.01188584
9474.00   0.02828113   0.01520866
9476.00   0.02421635   0.01837893
9478.00   0.01310671   0.02130940
9480.00   0.03092011   0.02262873
9482.00   0.03181393   0.01838627
9484.00   0.02257927   0.01240586
9486.00   0.01116997   0.00791242
9488.00   0.00859684   0.00694684
9490.00   0.00304137   0.00793813
9492.00   0.00847813   0.00974380
9494.00   0.01253330   0.01253017
#9496.00   0.00261838   0.01735470
#9498.00   -0.01814241   0.01768228
#9500.00   -0.01789681   0.01997760
#9502.00   -0.00765072   0.01511768
#9504.00   0.00224071   0.01113248
9506.00   0.01365663   0.01020413
9508.00   0.02197842   0.00965851
9510.00   0.03293187   0.00891972
9512.00   0.02959395   0.00854967
9514.00   0.01899282   0.00928801
9516.00   0.01665696   0.01103478
9518.00   0.01777740   0.01236489
9520.00   0.02482605   0.01202967
9522.00   0.02588830   0.01078435
9524.00   0.01921207   0.00959929
9526.00   0.01504799   0.00899216
9528.00   0.02557856   0.00848199
9530.00   0.02726127   0.00781755
9532.00   0.02816070   0.00781230
9534.00   0.02827373   0.00833102
9536.00   0.02220596   0.00867735
9538.00   0.02813436   0.00906925
9540.00   0.03073581   0.00988948
9542.00   0.02923998   0.01034293
9544.00   0.02935786   0.00983840
9546.00   0.03117523   0.00873934
9548.00   0.03994050   0.00937191
9550.00   0.03897579   0.01161504
9552.00   0.03503218   0.01433091
9554.00   0.03327652   0.01577796
9556.00   0.02811782   0.01393316
9558.00   0.02247444   0.01114417
9560.00   0.01741927   0.00992434
9562.00   0.01738635   0.01212712
9564.00   0.01756778   0.01598182
9566.00   0.01852603   0.01750535
9568.00   0.01379943   0.01602639
9570.00   0.02494012   0.01364022
9572.00   0.02517698   0.01125745
9574.00   0.00957148   0.00938585
9576.00   0.01233268   0.00855919
9578.00   0.02179211   0.00888703
9580.00   0.02252767   0.00862502
9582.00   0.01824095   0.00767206
9584.00   0.01880963   0.00737713
9586.00   0.02377850   0.00852414
9588.00   0.02448047   0.01012717
9590.00   0.02809565   0.01051657
9592.00   0.03099772   0.00937087
9594.00   0.01869137   0.00794629
9596.00   0.01540815   0.00741046
9598.00   0.01760953   0.00704741
9600.00   0.01920785   0.00704578
9602.00   0.02091672   0.00777434
9604.00   0.01975741   0.00920576
9606.00   0.02321180   0.00964075
9608.00   0.02046210   0.00906806
9610.00   0.01453060   0.00839299
9612.00   0.01168519   0.00823603
9614.00   0.01478282   0.00825015
9616.00   0.01594475   0.00879672
9618.00   0.01666139   0.01002025
9620.00   0.01471908   0.01108023
9622.00   0.01448479   0.01130975
9624.00   0.02141445   0.01078498
9626.00   0.02296003   0.00945000
9628.00   0.01656846   0.00774956
9630.00   0.01258911   0.00667506
9632.00   0.01737842   0.00695624
9634.00   0.02055759   0.00809109
9636.00   0.01519618   0.00841411
9638.00   0.01265555   0.00780981
9640.00   0.01523024   0.00703944
9642.00   0.01717374   0.00713353
9644.00   0.01296550   0.00736954
9646.00   0.00827133   0.00724033
9648.00   0.00713647   0.00693011
9650.00   0.01048099   0.00684893
9652.00   0.01752068   0.00710074
9654.00   0.01651314   0.00727496
9656.00   0.01594705   0.00763705
9658.00   0.01467359   0.00821611
9660.00   0.01175041   0.00887838
9662.00   0.00780852   0.00926340
9664.00   0.01242619   0.00927248
9666.00   0.02216881   0.00945696
9668.00   0.02686252   0.00953290
9670.00   0.01269321   0.00894979
9672.00   0.01601397   0.00830690
9674.00   0.01429989   0.00797180
9676.00   0.01268486   0.00833215
9678.00   0.01440512   0.00933874
9680.00   0.02480112   0.01042400
9682.00   0.01825796   0.01015954
9684.00   0.00916663   0.00962448
9686.00   0.01183772   0.00926028
9688.00   0.01986918   0.00899361
9690.00   0.01967288   0.00842803
9692.00   0.01779142   0.00801380
9694.00   0.01192384   0.00848050
9696.00   0.01251805   0.00970741
9698.00   0.01953887   0.01086231
9700.00   0.02049929   0.01096102
9702.00   0.01887559   0.01028941
9704.00   0.01979492   0.00947379
9706.00   0.01977779   0.00866987
9708.00   0.01848952   0.00801258
#9710.00   0.02140747   0.00823491
#9712.00   0.04773093   0.00955241
#9714.00   0.03794932   0.01088339
#9716.00   0.02173827   0.01166995
#9718.00   0.01458958   0.01213199
#9720.00   -0.00454437   0.01310360
#9722.00   -0.00349194   0.01255169
#9724.00   0.00515867   0.01141418
#9726.00   0.00738396   0.00987904
#9728.00   0.01296943   0.00834624
9730.00   0.01514231   0.00764396
9732.00   0.01354048   0.00834194
9734.00   0.00905694   0.00947162
9736.00   0.00839122   0.01007272
9738.00   0.01924630   0.00977811
9740.00   0.01492603   0.00955198
9742.00   0.01083618   0.00940194
9744.00   0.01157922   0.00908878
9746.00   0.01343954   0.00855497
9748.00   0.01382511   0.00816635
9750.00   0.01752982   0.00793046
9752.00   0.01871345   0.00778786
9754.00   0.01839425   0.00764962
9756.00   0.02290420   0.00750120
9758.00   0.02279529   0.00729137
9760.00   0.01354143   0.00721613
9762.00   0.01028576   0.00708779
9764.00   0.01382292   0.00681152
9766.00   0.01564506   0.00643134
9768.00   0.01687234   0.00622833
9770.00   0.01910774   0.00640893
9772.00   0.01108535   0.00676978
9774.00   0.00122075   0.00701554
9776.00   0.00982147   0.00699356
9778.00   0.01500221   0.00708054
9780.00   0.01071426   0.00701790
9782.00   0.00918896   0.00704462
9784.00   0.01106519   0.00756866
9786.00   0.00579122   0.00884145
9788.00   0.01300585   0.01054271
9790.00   0.02163214   0.01175404
9792.00   0.01838342   0.01208892
9794.00   0.00954484   0.01170410
9796.00   0.01324162   0.01144664
9798.00   0.01932272   0.01117230
9800.00   0.01933069   0.01079416
9802.00   0.01142584   0.01020952
9804.00   0.00843711   0.00947740
9806.00   0.00170938   0.00886305
9808.00   0.00546928   0.00862868
9810.00   0.01033589   0.00874552
9812.00   0.01508661   0.00911287
9814.00   0.01064582   0.00925727
9816.00   0.01532598   0.00926478
9818.00   0.03663022   0.00921872
9820.00   0.05552956   0.00924238
9822.00   0.06140130   0.00935607
9824.00   0.05944421   0.00933562
9826.00   0.04549524   0.00884715
9828.00   0.03112596   0.00823395
9830.00   0.02224766   0.00778279
9832.00   0.01980549   0.00760004
9834.00   0.02026417   0.00744198
9836.00   0.02302273   0.00732569
9838.00   0.02027605   0.00723414
9840.00   0.01689087   0.00732360
9842.00   0.01533719   0.00767928
9844.00   0.00757661   0.00852316
9846.00   0.00763285   0.00962251
9848.00   0.01474562   0.01022181
9850.00   0.01801063   0.01023278
9852.00   0.01260947   0.00987369
9854.00   0.01377595   0.00923192
9856.00   0.02196003   0.00838171
9858.00   0.01679037   0.00761707
9860.00   0.00796275   0.00721299
9862.00   0.01420312   0.00725088
9864.00   0.02151214   0.00774809
9866.00   0.01963911   0.00922000
9868.00   0.00843037   0.01162526
9870.00   -0.00177796   0.01403596
9872.00   0.00272129   0.01526977
9874.00   0.01054057   0.01549042
9876.00   0.00983325   0.01495803
9878.00   0.00087729   0.01333863
9880.00   0.00494948   0.01061458
9882.00   0.01386747   0.00886478
9884.00   0.01423093   0.00826377
9886.00   0.01804697   0.00825950
9888.00   0.02195300   0.00866136
9890.00   0.01733030   0.00960222
9892.00   0.00206924   0.01087058
9894.00   0.00407586   0.01170358
9896.00   0.01108373   0.01182617
9898.00   0.00989202   0.01146526
9900.00   0.00490368   0.01082712
9902.00   0.00636120   0.00968901
9904.00   0.00983364   0.00868353
9906.00   0.01078454   0.00838992
9908.00   0.01218840   0.00936220
9910.00   0.01755096   0.01166339
9912.00   0.01004089   0.01428297
9914.00   -0.00558046   0.01577318
9916.00   -0.00699143   0.01626105
9918.00   0.00586118   0.01599764
9920.00   0.00591235   0.01466305
9922.00   0.00296969   0.01213123
9924.00   0.01117722   0.00978561
9926.00   0.01448755   0.00852438
9928.00   0.00488521   0.00826884
9930.00   0.00025012   0.00811770
9932.00   0.00383829   0.00824623
9934.00   0.01088033   0.00877136
9936.00   0.01561657   0.00998416
9938.00   0.00805997   0.01203571
9940.00   0.00914787   0.01483627
9942.00   0.01657451   0.01770377
9944.00   0.00897779   0.02007464
9946.00   -0.00835600   0.02137079
9948.00   -0.00274830   0.02122334
9950.00   0.01118052   0.02022988
9952.00   0.01147394   0.01930930
9954.00   0.01044361   0.01872411
9956.00   0.02745073   0.01863590
9958.00   0.01650838   0.01927661
9960.00   0.01456900   0.02007747
9962.00   0.00774422   0.01964542
9964.00   -0.00335245   0.01814659
9966.00   -0.00253148   0.01635087
9968.00   0.01257684   0.01476555
9970.00   0.00859240   0.01326476
9972.00   0.00778384   0.01245448
9974.00   0.00359302   0.01230681
9976.00   0.00335766   0.01241945
9978.00   0.00637175   0.01219938
9980.00   0.01296705   0.01140066
9982.00   0.01259668   0.01060661
9984.00   0.01428952   0.01015827
9986.00   0.01156545   0.00975902
9988.00   0.01454833   0.00946547
9990.00   0.01974476   0.00936590
9992.00   0.01971498   0.00941872
9994.00   0.02152304   0.00975136
9996.00   0.02087385   0.01041016
9998.00   0.01786297   0.01111792
10000.00   0.00896068   0.01149074
10002.00   -0.00228448   0.01183274
10004.00   0.00040388   0.01240262
10006.00   0.02387591   0.01358314
10008.00   0.01893532   0.01684510
10010.00   0.01199329   0.02057255
10012.00   0.00370655   0.02324955
10014.00   0.00867028   0.02437422
10016.00   -0.00217109   0.02417502
10018.00   -0.00632306   0.02250022
10020.00   -0.00692534   0.01960149
10022.00   -0.00283405   0.01707345
10024.00   0.01195776   0.01649759
10026.00   0.02040704   0.01663492
10028.00   0.02606411   0.01642273
10030.00   0.01675408   0.01548158
10032.00   0.01112645   0.01386289
10034.00   0.00701311   0.01199782
10036.00   0.00412334   0.01126856
10038.00   0.00948923   0.01141663
10040.00   0.01120113   0.01199635
10042.00   0.00424218   0.01258082
10044.00   0.00527350   0.01279689
10046.00   0.00363772   0.01275121
10048.00   0.00524390   0.01249521
10050.00   0.00774771   0.01182631
10052.00   0.01142195   0.01110961
10054.00   0.01173148   0.01128900
10056.00   0.01079412   0.01262923
10058.00   0.01606165   0.01415939
10060.00   0.02405227   0.01530951
10062.00   0.02416382   0.01583845
10064.00   0.01105487   0.01601393
10066.00   0.00819679   0.01574832
10068.00   0.00444847   0.01516334
10070.00   0.00085666   0.01456237
10072.00   0.01104747   0.01425368
10074.00   0.02252028   0.01418580
10076.00   0.02515252   0.01498459
10078.00   0.02112013   0.01706950
10080.00   0.00850900   0.01960148
10082.00   -0.00321761   0.02140550
10084.00   -0.01061528   0.02195092
10086.00   -0.00554429   0.02152156
10088.00   0.00548468   0.01969819
10090.00   0.02198510   0.01650653
10092.00   0.00723818   0.01354764
10094.00   0.00846362   0.01259731
10096.00   0.00680063   0.01280997
10098.00   0.00803699   0.01373023
10100.00   0.02371990   0.01528068
10102.00   0.02766704   0.01692388
10104.00   0.01397806   0.01766129
10106.00   0.00988138   0.01768197
10108.00   0.00985923   0.01701475
10110.00   0.01031500   0.01569550
10112.00   0.00125746   0.01390324
10114.00   0.00816129   0.01302997
10116.00   0.00920222   0.01361496
10118.00   -0.00077107   0.01600923
10120.00   -0.01428726   0.01995534
10122.00   -0.00648624   0.02380267
10124.00   -0.01349676   0.02570187
10126.00   -0.01446460   0.02628760
10128.00   0.00266725   0.02560590
10130.00   0.01947864   0.02312469
10132.00   0.03738690   0.01939660
10134.00   0.02545817   0.01694801
10136.00   0.01797951   0.01648902
10138.00   0.02054748   0.01689519
10140.00   0.02103705   0.01715473
10142.00   0.00883709   0.01756587
10144.00   0.00755696   0.01796522
10146.00   -0.00731410   0.01829678
10148.00   -0.01140925   0.01908131
10150.00   0.00131424   0.02024354
10152.00   0.00795667   0.02133413
10154.00   0.00188334   0.02206483
10156.00   0.00681301   0.02229607
10158.00   0.02813469   0.02196033
10160.00   0.02400484   0.02096665
10162.00   0.01592011   0.02015193
10164.00   0.01802331   0.02024495
10166.00   0.01485474   0.02205723
10168.00   -0.00302017   0.02554392
10170.00   0.00850690   0.02910018
10172.00   0.01132404   0.03073487
10174.00   0.02218392   0.03112827
10176.00   0.03006662   0.03026609
10178.00   -0.00527072   0.02791349
10180.00   -0.01549608   0.02405337
10182.00   -0.02061582   0.02198208
10184.00   -0.01252762   0.02257802
10186.00   0.00310133   0.02476913
10188.00   -0.00651125   0.02679448
10190.00   -0.00560733   0.02814875
10192.00   0.00546906   0.02884180
10194.00   0.01221928   0.02805758
10196.00   -0.01163534   0.02579530
10198.00   0.00495767   0.02359691
10200.00   0.01399608   0.02333292
10202.00   0.01282430   0.02445624
10204.00   0.00846320   0.02680228
10206.00   0.01527588   0.02998551
10208.00   0.02361037   0.03349949
10210.00   0.00613734   0.03512806
10212.00   0.00165963   0.03509124
10214.00   0.01194097   0.03386129
10216.00   0.01973408   0.03159790
10218.00   0.01675118   0.02731691
10220.00   0.02244092   0.02509534
10222.00   0.01570690   0.02593789
10224.00   -0.00379573   0.02832792
10226.00   -0.00912141   0.03037380
10228.00   0.00848448   0.03179750
10230.00   0.02204964   0.03192748
10232.00   0.02176951   0.03053362
10234.00   -0.00006481   0.02802086
10236.00   -0.00022808   0.02529047
10238.00   0.00762468   0.02297239
10240.00   0.00020265   0.02106181
10242.00   -0.00451695   0.02000179
10244.00   0.02140565   0.01977050
10246.00   0.01469764   0.01987023
10248.00   -0.00466135   0.01994380
10250.00   -0.01459005   0.02009899
10252.00   -0.00377887   0.02006127
10254.00   -0.00349559   0.02019197
10256.00   0.00520785   0.02057788
10258.00   0.02452811   0.02109412
10260.00   0.04182436   0.02165873
10262.00   0.03595008   0.02217091
10264.00   0.01114316   0.02258606
10266.00   0.00896111   0.02365757
10268.00   0.00637215   0.02522335
10270.00   0.00108202   0.02633264
10272.00   -0.00389198   0.02695827
10274.00   0.01609679   0.02752454
10276.00   0.00651021   0.02775698
10278.00   -0.01188930   0.02919784
10280.00   -0.00355650   0.03469350
10282.00   0.03527057   0.04431930
10284.00   0.07669343   0.05486320
10286.00   0.05855333   0.06108272
10288.00   0.04312173   0.06355875
10290.00   0.01086540   0.06346420
10292.00   -0.01426980   0.06119313
10294.00   -0.02493159   0.05547495
10296.00   0.01275400   0.04942961
10298.00   0.03403915   0.04554987
10300.00   0.04463081   0.04314382
10302.00   0.02883665   0.03974125
10304.00   -0.01054124   0.03656350
10306.00   -0.01578101   0.03483420
10308.00   0.00156920   0.03452130
10310.00   0.01705456   0.03490004
10312.00   -0.01514284   0.03476198
10314.00   -0.02495931   0.03445685
10316.00   -0.00370393   0.03295537
10318.00   0.01286884   0.03128166
10320.00   -0.00448345   0.03061281
10322.00   -0.01924830   0.03048883
10324.00   -0.02789271   0.03109859
10326.00   -0.02325515   0.03182972
10328.00   0.00123264   0.03194206
10330.00   0.00937469   0.03233310
10332.00   0.01867801   0.03307286
10334.00   0.03097694   0.03340466
10336.00   0.00930023   0.03352129
10338.00   -0.02830164   0.03440922
10340.00   -0.01808663   0.03685495
10342.00   0.00089308   0.03980358
10344.00   0.00791278   0.04324126
10346.00   0.01519590   0.04660357
10348.00   0.00436192   0.04838474
10350.00   0.01379182   0.04887875
10352.00   0.05049386   0.04937077
10354.00   0.05791244   0.04671375
10356.00   0.02693205   0.04294287
10358.00   0.01622121   0.04072809
10360.00   0.02357186   0.04055570
10362.00   0.00137202   0.03878721
10364.00   -0.01469985   0.04042507
10366.00   -0.00244506   0.04613574
10368.00   -0.00454786   0.05506922
10370.00   -0.04971972   0.06535188
10372.00   -0.00499139   0.07257225
10374.00   0.03867769   0.07596430
10376.00   0.04230771   0.07503290
10378.00   0.06242234   0.06997019
10380.00   0.06126471   0.06071744
10382.00   0.04576901   0.05196831
10384.00   0.01849730   0.04693240
10386.00   0.01008482   0.04524333
10388.00   -0.01395253   0.04693389
10390.00   0.00034065   0.04899670
10392.00   -0.00533766   0.05373688
10394.00   0.00588881   0.05891613
10396.00   0.01986791   0.06264617
10398.00   -0.01710545   0.06385114
10400.00   0.01835094   0.06322116
10402.00   0.03677903   0.06128128
10404.00   0.02151240   0.05736166
10406.00   -0.00870657   0.05285263
10408.00   -0.02042084   0.05169506
10410.00   -0.04704712   0.05416872
10412.00   -0.00476956   0.06172760
10414.00   0.04718113   0.07350707
10416.00   0.05872339   0.08598880
10418.00   0.02188479   0.09212074
10420.00   0.01944884   0.09355894
10422.00   -0.00000611   0.09246027
10424.00   0.01328425   0.08537677
10426.00   -0.00631428   0.07285082
10428.00   -0.00702075   0.06454328
10430.00   0.04660792   0.05876696
10432.00   0.05514151   0.05621930
10434.00   0.01710362   0.05602385
10436.00   -0.01711187   0.05470921
10438.00   -0.00043449   0.05359304
10440.00   0.01623355   0.05401580
10442.00   -0.00693871   0.05535194
10444.00   -0.04189189   0.05752482
10446.00   0.00869138   0.06128363
10448.00   0.03165681   0.06669805
10450.00   0.04226029   0.06987946
10452.00   0.01735114   0.07092211
10454.00   -0.00964549   0.07068729
10456.00   -0.00308821   0.06740663
10458.00   -0.01700399   0.06204942
10460.00   -0.02403298   0.05974488
10462.00   0.03778959   0.06406707
10464.00   0.09790123   0.07303908
#10466.00   0.15612771   0.08343107
10468.00   0.07701943   0.09000055
10470.00   0.04209973   0.09249368
10472.00   0.04005644   0.08489898
10474.00   0.05938187   0.07984958
10476.00   -0.00482332   0.06926680
10478.00   -0.03288769   0.06512021
10480.00   -0.03693976   0.06222406
10482.00   -0.05224702   0.06325763
10484.00   -0.07848384   0.06241462
10486.00   -0.06399449   0.06081336
10488.00   -0.02091956   0.06029079
10490.00   -0.01320229   0.06140918
10492.00   -0.02418085   0.06179619
10494.00   -0.01657892   0.05950140
10496.00   -0.03267861   0.05857356
10498.00   -0.02164725   0.05999193
10500.00   -0.00833768   0.06082220
10502.00   0.01808648   0.06156699
10504.00   0.00117317   0.06603784
10506.00   0.02346022   0.07029549
10508.00   -0.00899230   0.07195061
10510.00   -0.01068361   0.07728665
10512.00   0.02121865   0.07391276
10514.00   0.03099771   0.07293151
10516.00   -0.03065962   0.07086263
10518.00   -0.04020968   0.07089502
10520.00   -0.00778300   0.07472212
10522.00   -0.01740173   0.08519383
10524.00   -0.00796703   0.08211454
10526.00   0.02342620   0.08187068
10528.00   0.03363578   0.08156145
10530.00   -0.01451205   0.07946929
10532.00   -0.03663531   0.06853782
10534.00   -0.01828418   0.06811222
10536.00   0.00302825   0.06564582
10538.00   -0.02310586   0.06529522
10540.00   -0.04151481   0.06537179
10542.00   -0.03028814   0.06510601
10544.00   -0.03351691   0.06558665
10546.00   -0.01415761   0.06635959
10548.00   0.01200741   0.06656278
10550.00   0.00763435   0.06700487
10552.00   -0.05871805   0.07036494
10554.00   -0.02188020   0.06997254
10556.00   -0.03940553   0.06745422
10558.00   -0.03825422   0.06698919
10560.00   -0.00835352   0.06949131
10562.00   0.03260253   0.07048794
10564.00   0.06507271   0.06972032
10566.00   0.04943606   0.07156073
10568.00   0.01420682   0.07338398
10570.00   -0.01289338   0.07402403
10572.00   0.01077921   0.07714345
10574.00   0.00541182   0.07837531
10576.00   -0.01274612   0.07793304
10578.00   0.00888077   0.07694211
10580.00   0.04135874   0.07666193
10582.00   0.07655600   0.08120203
10584.00   0.07827842   0.08330027
10586.00   0.06676554   0.08370239
10588.00   0.09285916   0.08413217
10590.00   0.08528607   0.08547900
10592.00   0.05870325   0.08250561
10594.00   0.05799506   0.07960146
10596.00   0.08294431   0.08040196
10598.00   0.11358439   0.08380405
10600.00   0.06812830   0.08020931
10602.00   0.00987683   0.08152559
10604.00   -0.01948566   0.08186226
10606.00   0.01395282   0.08126163
10608.00   0.06228198   0.08100225
10610.00   0.09397089   0.08247864
10612.00   0.09461615   0.08298532
10614.00   0.06215240   0.08302218
10616.00   0.06214735   0.08501654
10618.00   0.06856179   0.08488569
10620.00   0.07748755   0.08401916
10622.00   -0.01696465   0.08509488
10624.00   -0.01280138   0.08763114
10626.00   0.03232337   0.08899564
10628.00   -0.01938933   0.09125223
10630.00   0.04173513   0.08686282
10632.00   -0.02507685   0.08489934
10634.00   -0.01576695   0.08737162
10636.00   0.08115011   0.08909205
10638.00   0.07472382   0.09387294
10640.00   -0.00169604   0.09414684
10642.00   -0.07340723   0.09571687
10644.00   -0.01897549   0.09630799
10646.00   0.10883120   0.09508409
10648.00   0.06806327   0.09937549
10650.00   0.04583301   0.10226061
10652.00   -0.05618003   0.10225436
#10654.00   -0.12885116   0.09619913
10656.00   -0.01397708   0.09698774
10658.00   0.06308023   0.10393880
10660.00   0.06917674   0.10456783
10662.00   0.11908581   0.10561890
10664.00   0.14343512   0.10341759
10666.00   0.01177935   0.10778483
10668.00   -0.03303020   0.10900674
10670.00   -0.03807424   0.10820010
10672.00   -0.01355447   0.10939273
10674.00   0.00138889   0.11214620
10676.00   0.00677178   0.11322421
10678.00   0.08321359   0.11705524
10680.00   -0.01106096   0.11822558
10682.00   -0.01315388   0.11913561
10684.00   0.14311926   0.13008377
10686.00   0.09700378   0.13115722
10688.00   0.08225620   0.13661255
10690.00   0.08914389   0.13597618
10692.00   0.07260103   0.13301621
10694.00   0.05566997   0.13879380
10696.00   0.10190662   0.13892408
10698.00   0.03354446   0.14206357
10700.00   -0.05477259   0.14287777
10702.00   -0.04553830   0.14503312
10704.00   0.03324733   0.14650829
10706.00   -0.02024597   0.15028927
10708.00   0.07316490   0.15660989
10710.00   0.15522908   0.16237067


==> spectra/spec_2017egm-2458099.98-KAST.txt <==
3632.00,0.524433,0.0784868
3634.00,0.749982,0.0785313
3636.00,0.738279,0.0790101
3638.00,0.809284,0.0805976
3640.00,0.659391,0.0801940
3642.00,0.778840,0.0812604
3644.00,0.683867,0.0815661
3646.00,0.868867,0.0825694
3648.00,0.657211,0.0942243
3650.00,0.804150,0.109906
3652.00,0.585383,0.107981
3654.00,0.745177,0.0980246
3656.00,0.562673,0.0921389
3658.00,0.736663,0.0829553
3660.00,0.566681,0.0807587
3662.00,0.653438,0.0881599
3664.00,0.751536,0.0882883
3666.00,0.830463,0.0808982
3668.00,0.732609,0.0731918
3670.00,0.611318,0.0708878
3672.00,0.774142,0.0729117
3674.00,0.737231,0.0712511
3676.00,0.718106,0.0696500
3678.00,0.728814,0.0684038
3680.00,0.622230,0.0668104
3682.00,0.661262,0.0676498
3684.00,0.747782,0.0676696
3686.00,0.722070,0.0664362
3688.00,0.579933,0.0639962
3690.00,0.737189,0.0676101
3692.00,0.673816,0.0683649
3694.00,0.625742,0.0670329
3696.00,0.663102,0.0672824
3698.00,0.642248,0.0686381
3700.00,0.671817,0.0688893
3702.00,0.760208,0.0693593
3704.00,0.688116,0.0668032
3706.00,0.695549,0.0666034
3708.00,0.716874,0.0661714
3710.00,0.628005,0.0662035
3712.00,0.616136,0.0658950
3714.00,0.683668,0.0660138
3716.00,0.799325,0.0662629
3718.00,0.589072,0.0633850
3720.00,0.656125,0.0628013
3722.00,0.620469,0.0612495
3724.00,0.674362,0.0632577
3726.00,0.724365,0.0634910
3728.00,0.672591,0.0645279
3730.00,0.648367,0.0643865
3732.00,0.648446,0.0633243
3734.00,0.656801,0.0613459
3736.00,0.768336,0.0615086
3738.00,0.641441,0.0629688
3740.00,0.624116,0.0642347
3742.00,0.672241,0.0639496
3744.00,0.671007,0.0607860
3746.00,0.728653,0.0606313
3748.00,0.735106,0.0592700
3750.00,0.673351,0.0596520
3752.00,0.754860,0.0618736
3754.00,0.787042,0.0626616
3756.00,0.768316,0.0617328
3758.00,0.624397,0.0598987
3760.00,0.540429,0.0594761
3762.00,0.642319,0.0591242
3764.00,0.632964,0.0581693
3766.00,0.707635,0.0580034
3768.00,0.829788,0.0583264
3770.00,0.690900,0.0585207
3772.00,0.735405,0.0597020
3774.00,0.814813,0.0602067
3776.00,0.638802,0.0589216
3778.00,0.639262,0.0585301
3780.00,0.736244,0.0594851
3782.00,0.695779,0.0586390
3784.00,0.636991,0.0580500
3786.00,0.591930,0.0564466
3788.00,0.685753,0.0564364
3790.00,0.663931,0.0570608
3792.00,0.741965,0.0574804
3794.00,0.725176,0.0566197
3796.00,0.745054,0.0555271
3798.00,0.804743,0.0545993
3800.00,0.682909,0.0549328
3802.00,0.659589,0.0556496
3804.00,0.886489,0.0570815
3806.00,0.683515,0.0545285
3808.00,0.637204,0.0537959
3810.00,0.729327,0.0550138
3812.00,0.709584,0.0550028
3814.00,0.782139,0.0539199
3816.00,0.646311,0.0522444
3818.00,0.730118,0.0528565
3820.00,0.720005,0.0521889
3822.00,0.736719,0.0525516
3824.00,0.673883,0.0514951
3826.00,0.716332,0.0515948
3828.00,0.590213,0.0524150
3830.00,0.707721,0.0540935
3832.00,0.720269,0.0539450
3834.00,0.691782,0.0517701
3836.00,0.687812,0.0507386
3838.00,0.888698,0.0552100
3840.00,1.34485,0.0614672
3842.00,1.77686,0.0656821
3844.00,1.63649,0.0640093
3846.00,0.822339,0.0537863
3848.00,0.643667,0.0499997
3850.00,0.672406,0.0485800
3852.00,0.719284,0.0499648
3854.00,0.715836,0.0528049
3856.00,0.794086,0.0539193
3858.00,0.770069,0.0519794
3860.00,0.672444,0.0505540
3862.00,0.725918,0.0516357
3864.00,0.610467,0.0504105
3866.00,0.588339,0.0499143
3868.00,0.649945,0.0506603
3870.00,0.743058,0.0512623
3872.00,0.760000,0.0513745
3874.00,0.802343,0.0544844
3876.00,0.862840,0.0548742
3878.00,0.819385,0.0524025
3880.00,0.805786,0.0510489
3882.00,0.685139,0.0491386
3884.00,0.640946,0.0479783
3886.00,0.635458,0.0476196
3888.00,0.495597,0.0471683
3890.00,0.725946,0.0491536
3892.00,0.814029,0.0507826
3894.00,0.770783,0.0522789
3896.00,0.793482,0.0531281
3898.00,0.862777,0.0530155
3900.00,0.904672,0.0530162
3902.00,0.832117,0.0526789
3904.00,0.778005,0.0534420
3906.00,0.794495,0.0567144
3908.00,0.682745,0.0581980
3910.00,0.821334,0.0579656
3912.00,0.653013,0.0562879
3914.00,0.559119,0.0533645
3916.00,0.678289,0.0521954
3918.00,0.774633,0.0511888
3920.00,0.766909,0.0498158
3922.00,0.826684,0.0491866
3924.00,0.805751,0.0494826
3926.00,0.810769,0.0492187
3928.00,0.798825,0.0479005
3930.00,0.806380,0.0467467
3932.00,0.718953,0.0462426
3934.00,0.703817,0.0462904
3936.00,0.767821,0.0455851
3938.00,0.796508,0.0459346
3940.00,0.848913,0.0473994
3942.00,0.786090,0.0483467
3944.00,0.746762,0.0486822
3946.00,0.730944,0.0485468
3948.00,0.766922,0.0472069
3950.00,0.604252,0.0451361
3952.00,0.501225,0.0440872
3954.00,0.677910,0.0437404
3956.00,0.576188,0.0435117
3958.00,0.737508,0.0456316
3960.00,0.795545,0.0477745
3962.00,0.802453,0.0477040
3964.00,0.779302,0.0459250
3966.00,0.868720,0.0444696
3968.00,0.838096,0.0436422
3970.00,0.839336,0.0432983
3972.00,0.814123,0.0449578
3974.00,0.879644,0.0462546
3976.00,0.884313,0.0464885
3978.00,0.870610,0.0463784
3980.00,0.928278,0.0475410
3982.00,0.901134,0.0477722
3984.00,0.926239,0.0468712
3986.00,0.943225,0.0477130
3988.00,0.982508,0.0482134
3990.00,0.895500,0.0478054
3992.00,0.832149,0.0470137
3994.00,0.894149,0.0473967
3996.00,0.923476,0.0488505
3998.00,0.860267,0.0483342
4000.00,0.747515,0.0467184
4002.00,0.854252,0.0457717
4004.00,0.790737,0.0438377
4006.00,0.679036,0.0433909
4008.00,0.775327,0.0454117
4010.00,0.767977,0.0467645
4012.00,0.750510,0.0461379
4014.00,0.786037,0.0465526
4016.00,0.864133,0.0469876
4018.00,0.924977,0.0495218
4020.00,0.924646,0.0536809
4022.00,0.963691,0.0556970
4024.00,0.854518,0.0541218
4026.00,0.867844,0.0520997
4028.00,1.00682,0.0501651
4030.00,1.00193,0.0497238
4032.00,1.03249,0.0493752
4034.00,1.10923,0.0491330
4036.00,0.916918,0.0487044
4038.00,1.00426,0.0486973
4040.00,1.01894,0.0486275
4042.00,0.983374,0.0493852
4044.00,0.852439,0.0615680
4046.00,0.808262,0.0794853
4048.00,0.972794,0.0780655
4050.00,0.965077,0.0568871
4052.00,0.847068,0.0485795
4054.00,0.965413,0.0483373
4056.00,0.932408,0.0478000
4058.00,0.940550,0.0471636
4060.00,0.892361,0.0464839
4062.00,0.993314,0.0463890
4064.00,0.969571,0.0464365
4066.00,0.996135,0.0468668
4068.00,1.04792,0.0471747
4070.00,1.00773,0.0465880
4072.00,0.999934,0.0463371
4074.00,1.04885,0.0461175
4076.00,1.05597,0.0499353
4078.00,0.946092,0.0507188
4080.00,1.04806,0.0508366
4082.00,0.933073,0.0479263
4084.00,0.943542,0.0470581
4086.00,0.899631,0.0455360
4088.00,0.807617,0.0438134
4090.00,0.806842,0.0420612
4092.00,0.904401,0.0418243
4094.00,0.840561,0.0419392
4096.00,0.888691,0.0417874
4098.00,0.932014,0.0423463
4100.00,0.949909,0.0425564
4102.00,1.00936,0.0426795
4104.00,0.972303,0.0424696
4106.00,1.05179,0.0436214
4108.00,1.09470,0.0439498
4110.00,1.09757,0.0442405
4112.00,1.10380,0.0443000
4114.00,1.13969,0.0444963
4116.00,1.11235,0.0442237
4118.00,1.06814,0.0439621
4120.00,1.06879,0.0433166
4122.00,1.06930,0.0435631
4124.00,1.16045,0.0441994
4126.00,1.17671,0.0445347
4128.00,0.965617,0.0432664
4130.00,1.04760,0.0436866
4132.00,1.06674,0.0448062
4134.00,1.11332,0.0452871
4136.00,1.11004,0.0442171
4138.00,1.07295,0.0446224
4140.00,1.17885,0.0456967
4142.00,1.09069,0.0445395
4144.00,1.12192,0.0428134
4146.00,1.07769,0.0425761
4148.00,1.08337,0.0427455
4150.00,1.05492,0.0430700
4152.00,1.12058,0.0445512
4154.00,1.06181,0.0440487
4156.00,0.997423,0.0421747
4158.00,1.03188,0.0426007
4160.00,1.10461,0.0430677
4162.00,1.03829,0.0436970
4164.00,1.01205,0.0454810
4166.00,1.06113,0.0457713
4168.00,1.06667,0.0436587
4170.00,1.03448,0.0423305
4172.00,1.08293,0.0422704
4174.00,0.948048,0.0415974
4176.00,1.07697,0.0419299
4178.00,1.03842,0.0421480
4180.00,1.03394,0.0416823
4182.00,0.947649,0.0406838
4184.00,0.980241,0.0405489
4186.00,0.969360,0.0400876
4188.00,0.980397,0.0403697
4190.00,0.978655,0.0404595
4192.00,1.01126,0.0409492
4194.00,1.05911,0.0403522
4196.00,0.942192,0.0395043
4198.00,0.972704,0.0393865
4200.00,0.954597,0.0394909
4202.00,0.932546,0.0386281
4204.00,0.844844,0.0391708
4206.00,0.934132,0.0399050
4208.00,0.966686,0.0403268
4210.00,0.872755,0.0402802
4212.00,0.928480,0.0404138
4214.00,0.902758,0.0397551
4216.00,0.927410,0.0389736
4218.00,0.945456,0.0389244
4220.00,0.856610,0.0382878
4222.00,0.845796,0.0375855
4224.00,0.753342,0.0364910
4226.00,0.776495,0.0360093
4228.00,0.911550,0.0369364
4230.00,0.761971,0.0372625
4232.00,0.751032,0.0376708
4234.00,0.733702,0.0379432
4236.00,0.845675,0.0386306
4238.00,0.886965,0.0394067
4240.00,0.923443,0.0394503
4242.00,0.851791,0.0384524
4244.00,0.864690,0.0395168
4246.00,0.938313,0.0430953
4248.00,0.984971,0.0433486
4250.00,0.901606,0.0402755
4252.00,0.921608,0.0391288
4254.00,1.00293,0.0390886
4256.00,0.877565,0.0389387
4258.00,0.871222,0.0386202
4260.00,0.973682,0.0385834
4262.00,0.916301,0.0383237
4264.00,0.870270,0.0381256
4266.00,0.896423,0.0391414
4268.00,0.887214,0.0382644
4270.00,0.851326,0.0373938
4272.00,0.881358,0.0375981
4274.00,0.877546,0.0378499
4276.00,0.931948,0.0383915
4278.00,0.964182,0.0392300
4280.00,0.929810,0.0386421
4282.00,0.888145,0.0385229
4284.00,0.900783,0.0386992
4286.00,0.882709,0.0384546
4288.00,0.916232,0.0379971
4290.00,0.951730,0.0381476
4292.00,0.837780,0.0380848
4294.00,0.967578,0.0388898
4296.00,0.914926,0.0384448
4298.00,0.877052,0.0373536
4300.00,0.879828,0.0370709
4302.00,0.823805,0.0364042
4304.00,0.873598,0.0369821
4306.00,0.876340,0.0375937
4308.00,0.795171,0.0373152
4310.00,0.913630,0.0375620
4312.00,0.817755,0.0391608
4314.00,0.902874,0.0408941
4316.00,0.818417,0.0402951
4318.00,0.920065,0.0400709
4320.00,0.872020,0.0408361
4322.00,0.959491,0.0408148
4324.00,0.891778,0.0394910
4326.00,0.820227,0.0389875
4328.00,0.826354,0.0383046
4330.00,0.858429,0.0382319
4332.00,0.849608,0.0383162
4334.00,0.758753,0.0384973
4336.00,0.959536,0.0389933
4338.00,0.905203,0.0391456
4340.00,0.879062,0.0386689
4342.00,0.881020,0.0392236
4344.00,0.822615,0.0395905
4346.00,0.885240,0.0409532
4348.00,0.912978,0.0420189
4350.00,0.926927,0.0410300
4352.00,0.819105,0.0399701
4354.00,0.839906,0.0415544
4356.00,0.856442,0.0611867
4358.00,1.06931,0.0785216
4360.00,1.03999,0.0738973
4362.00,0.901697,0.0540306
4364.00,0.951199,0.0435572
4366.00,0.872900,0.0413851
4368.00,0.832074,0.0408421
4370.00,0.949277,0.0408979
4372.00,1.00937,0.0410963
4374.00,0.927973,0.0416699
4376.00,0.931408,0.0412723
4378.00,0.868083,0.0401400
4380.00,0.902509,0.0397900
4382.00,0.886182,0.0392150
4384.00,0.897705,0.0387336
4386.00,0.822914,0.0385349
4388.00,0.862320,0.0388123
4390.00,0.889280,0.0388043
4392.00,0.956584,0.0392466
4394.00,0.940454,0.0390947
4396.00,0.875564,0.0391539
4398.00,0.874006,0.0395325
4400.00,0.794164,0.0397034
4402.00,0.914451,0.0396810
4404.00,0.811056,0.0391254
4406.00,0.874570,0.0414614
4408.00,0.731079,0.0416022
4410.00,0.866264,0.0423478
4412.00,0.916795,0.0423230
4414.00,0.771981,0.0421966
4416.00,0.884358,0.0428252
4418.00,0.799604,0.0423710
4420.00,0.859037,0.0422705
4422.00,0.902841,0.0419965
4424.00,0.861221,0.0417597
4426.00,0.896189,0.0418907
4428.00,0.903311,0.0418306
4430.00,0.804042,0.0412763
4432.00,0.788041,0.0410352
4434.00,0.814802,0.0409283
4436.00,0.827533,0.0410554
4438.00,0.707938,0.0410183
4440.00,0.829971,0.0409034
4442.00,0.792133,0.0407302
4444.00,0.767131,0.0410709
4446.00,0.817297,0.0408147
4448.00,0.799811,0.0410750
4450.00,0.952726,0.0412640
4452.00,0.823309,0.0408725
4454.00,0.903009,0.0406636
4456.00,0.904478,0.0406575
4458.00,0.781493,0.0399469
4460.00,0.835669,0.0406010
4462.00,0.801746,0.0400886
4464.00,0.730658,0.0399405
4466.00,0.788223,0.0400080
4468.00,0.783688,0.0396528
4470.00,0.747399,0.0389372
4472.00,0.939254,0.0401611
4474.00,0.967291,0.0409032
4476.00,0.814283,0.0396655
4478.00,0.775742,0.0394403
4480.00,0.705261,0.0385287
4482.00,0.743100,0.0386470
4484.00,0.820684,0.0388789
4486.00,0.884866,0.0392322
4488.00,0.822041,0.0391054
4490.00,0.859441,0.0392584
4492.00,0.768824,0.0396049
4494.00,0.877505,0.0397446
4496.00,0.879528,0.0396341
4498.00,0.878787,0.0398607
4500.00,0.945856,0.0397333
4502.00,0.822860,0.0394823
4504.00,0.870983,0.0396276
4506.00,0.841530,0.0390148
4508.00,0.950247,0.0393241
4510.00,0.887913,0.0386206
4512.00,0.885709,0.0388455
4514.00,0.873985,0.0387926
4516.00,0.859858,0.0383006
4518.00,0.743271,0.0375829
4520.00,0.774806,0.0380015
4522.00,0.841241,0.0377450
4524.00,0.801550,0.0377321
4526.00,0.886802,0.0377319
4528.00,0.789625,0.0369778
4530.00,0.848266,0.0377418
4532.00,0.915291,0.0377588
4534.00,0.864695,0.0372962
4536.00,0.949267,0.0374769
4538.00,0.790217,0.0369745
4540.00,0.862677,0.0370563
4542.00,0.724016,0.0369421
4544.00,0.780317,0.0370607
4546.00,0.830108,0.0370203
4548.00,0.825049,0.0366093
4550.00,0.792546,0.0362845
4552.00,0.925550,0.0362378
4554.00,0.787275,0.0359614
4556.00,0.874263,0.0360704
4558.00,0.786885,0.0360476
4560.00,0.882145,0.0363942
4562.00,0.857017,0.0361673
4564.00,0.822302,0.0356988
4566.00,0.856389,0.0353449
4568.00,0.913691,0.0355931
4570.00,0.964873,0.0354822
4572.00,0.831669,0.0353975
4574.00,0.864224,0.0356238
4576.00,0.826285,0.0353328
4578.00,0.863248,0.0350169
4580.00,0.853267,0.0344921
4582.00,0.924120,0.0346788
4584.00,0.856245,0.0344530
4586.00,0.852674,0.0344511
4588.00,0.857541,0.0344403
4590.00,0.826594,0.0343785
4592.00,0.875942,0.0343615
4594.00,0.916064,0.0342614
4596.00,0.875737,0.0340507
4598.00,0.857005,0.0338110
4600.00,0.886476,0.0335292
4602.00,0.874121,0.0336936
4604.00,0.834557,0.0334510
4606.00,0.870887,0.0334057
4608.00,0.863672,0.0339214
4610.00,0.953590,0.0343466
4612.00,0.967440,0.0340294
4614.00,0.873318,0.0334295
4616.00,0.871363,0.0331957
4618.00,0.879076,0.0328140
4620.00,0.896436,0.0329958
4622.00,0.889222,0.0333389
4624.00,0.829100,0.0331975
4626.00,0.951714,0.0331494
4628.00,0.947055,0.0333759
4630.00,0.868724,0.0328883
4632.00,0.857261,0.0329637
4634.00,0.902182,0.0329087
4636.00,0.955966,0.0329915
4638.00,0.874224,0.0327343
4640.00,0.947379,0.0330340
4642.00,0.995810,0.0332068
4644.00,0.947298,0.0330400
4646.00,0.979306,0.0328095
4648.00,0.994152,0.0330514
4650.00,0.993728,0.0330999
4652.00,0.996123,0.0332223
4654.00,0.906631,0.0330194
4656.00,1.00332,0.0336016
4658.00,0.995684,0.0337849
4660.00,1.05467,0.0337750
4662.00,0.998639,0.0340286
4664.00,0.974237,0.0338267
4666.00,0.975744,0.0337851
4668.00,0.922604,0.0341258
4670.00,0.939355,0.0346266
4672.00,0.976150,0.0343399
4674.00,0.996058,0.0342833
4676.00,1.00212,0.0338113
4678.00,0.990672,0.0334574
4680.00,0.938058,0.0331772
4682.00,0.957280,0.0329937
4684.00,0.945422,0.0327819
4686.00,0.945948,0.0325720
4688.00,0.918701,0.0323981
4690.00,0.953416,0.0326292
4692.00,0.909777,0.0321700
4694.00,0.981428,0.0324524
4696.00,0.922525,0.0323269
4698.00,0.972601,0.0322066
4700.00,1.01123,0.0322381
4702.00,0.958378,0.0320077
4704.00,1.08525,0.0324619
4706.00,1.00861,0.0324506
4708.00,1.04794,0.0328601
4710.00,1.01376,0.0329657
4712.00,0.902863,0.0324899
4714.00,0.950524,0.0324709
4716.00,1.00878,0.0324075
4718.00,1.00282,0.0322389
4720.00,1.06499,0.0323353
4722.00,0.986211,0.0321872
4724.00,0.954645,0.0320478
4726.00,0.956165,0.0325631
4728.00,0.973215,0.0334678
4730.00,0.939818,0.0337372
4732.00,0.920230,0.0333338
4734.00,0.923360,0.0337024
4736.00,0.975595,0.0343598
4738.00,0.955589,0.0344281
4740.00,1.03155,0.0353371
4742.00,1.09277,0.0361933
4744.00,1.02003,0.0356468
4746.00,1.03208,0.0341112
4748.00,1.00121,0.0327783
4750.00,1.07942,0.0329200
4752.00,0.992035,0.0330293
4754.00,0.988519,0.0327965
4756.00,1.06216,0.0322424
4758.00,0.979561,0.0315954
4760.00,0.964005,0.0312967
4762.00,1.09158,0.0338766
4764.00,0.980603,0.0311232
4766.00,0.939838,0.0304919
4768.00,0.898427,0.0304770
4770.00,0.927944,0.0304147
4772.00,1.02005,0.0307002
4774.00,0.961748,0.0306929
4776.00,1.00112,0.0310231
4778.00,0.938251,0.0310341
4780.00,0.954508,0.0314672
4782.00,0.939321,0.0307814
4784.00,0.953622,0.0305551
4786.00,0.954231,0.0303473
4788.00,0.885572,0.0299942
4790.00,0.975005,0.0307124
4792.00,0.950669,0.0303107
4794.00,0.969090,0.0303598
4796.00,0.908054,0.0300638
4798.00,0.959671,0.0299862
4800.00,0.939893,0.0301252
4802.00,0.994215,0.0303774
4804.00,0.941628,0.0300041
4806.00,0.922913,0.0300652
4808.00,0.964581,0.0297705
4810.00,0.890826,0.0297589
4812.00,0.932137,0.0297043
4814.00,0.915227,0.0298418
4816.00,0.860020,0.0299427
4818.00,0.892254,0.0300630
4820.00,0.903206,0.0301380
4822.00,0.863074,0.0299615
4824.00,0.857502,0.0302728
4826.00,0.952575,0.0304592
4828.00,0.944107,0.0306221
4830.00,0.902796,0.0300877
4832.00,0.947398,0.0304969
4834.00,0.903741,0.0301982
4836.00,0.945849,0.0301891
4838.00,0.880052,0.0306392
4840.00,0.903105,0.0307265
4842.00,0.895860,0.0302374
4844.00,0.892420,0.0300930
4846.00,0.857711,0.0300076
4848.00,0.934281,0.0302125
4850.00,0.900566,0.0301394
4852.00,0.872273,0.0300145
4854.00,0.859666,0.0294841
4856.00,0.844243,0.0293276
4858.00,0.869533,0.0291429
4860.00,0.788186,0.0289459
4862.00,0.829897,0.0292608
4864.00,0.897876,0.0294298
4866.00,0.920233,0.0297216
4868.00,0.904348,0.0297014
4870.00,0.889520,0.0295908
4872.00,0.823007,0.0293769
4874.00,0.825332,0.0292909
4876.00,0.872127,0.0295757
4878.00,0.867838,0.0295860
4880.00,0.908060,0.0298610
4882.00,0.851404,0.0296924
4884.00,0.802585,0.0292559
4886.00,0.805794,0.0289944
4888.00,0.799873,0.0289259
4890.00,0.865937,0.0292333
4892.00,0.869192,0.0291007
4894.00,0.775790,0.0290749
4896.00,0.856397,0.0292495
4898.00,0.810653,0.0288689
4900.00,0.822819,0.0288913
4902.00,0.844549,0.0289677
4904.00,0.816947,0.0287408
4906.00,0.869422,0.0291752
4908.00,0.769992,0.0287304
4910.00,0.774340,0.0284759
4912.00,0.799728,0.0286686
4914.00,0.767377,0.0289018
4916.00,0.857926,0.0291334
4918.00,0.842453,0.0288454
4920.00,0.823919,0.0287434
4922.00,0.823655,0.0287636
4924.00,0.813042,0.0285963
4926.00,0.857793,0.0286730
4928.00,0.885113,0.0286033
4930.00,0.779654,0.0282768
4932.00,0.817437,0.0281750
4934.00,0.830466,0.0284881
4936.00,0.832422,0.0285825
4938.00,0.897161,0.0286764
4940.00,0.791501,0.0286799
4942.00,0.792146,0.0287616
4944.00,0.811308,0.0285235
4946.00,0.856018,0.0282157
4948.00,0.772745,0.0283292
4950.00,0.876710,0.0286737
4952.00,0.826831,0.0288024
4954.00,0.812453,0.0288621
4956.00,0.807165,0.0286733
4958.00,0.804846,0.0285115
4960.00,0.816689,0.0286708
4962.00,0.821782,0.0287512
4964.00,0.837872,0.0288785
4966.00,0.829233,0.0288773
4968.00,0.861387,0.0292063
4970.00,0.823621,0.0293688
4972.00,0.792906,0.0297265
4974.00,0.802666,0.0302247
4976.00,0.856600,0.0310057
4978.00,0.830143,0.0317242
4980.00,0.759772,0.0326938
4982.00,0.833511,0.0331050
4984.00,0.821393,0.0332785
4986.00,0.776882,0.0325926
4988.00,0.790012,0.0316667
4990.00,0.783229,0.0314252
4992.00,0.746629,0.0304674
4994.00,0.754417,0.0298206
4996.00,0.781592,0.0293374
4998.00,0.819255,0.0288704
5000.00,0.733452,0.0281748
5002.00,0.742938,0.0277269
5004.00,0.708489,0.0274749
5006.00,0.736607,0.0272904
5008.00,1.09077,0.0292755
5010.00,1.49321,0.0311457
5012.00,1.08779,0.0293785
5014.00,0.940879,0.0281945
5016.00,0.779708,0.0276958
5018.00,0.788229,0.0275833
5020.00,0.685479,0.0273501
5022.00,0.797043,0.0275271
5024.00,0.755504,0.0273277
5026.00,0.782863,0.0273663
5028.00,0.763843,0.0274890
5030.00,0.721566,0.0278492
5032.00,0.860254,0.0282721
5034.00,0.798657,0.0277752
5036.00,0.771830,0.0276900
5038.00,0.788120,0.0275538
5040.00,0.796679,0.0274693
5042.00,0.823421,0.0275307
5044.00,0.871919,0.0279124
5046.00,0.814070,0.0277706
5048.00,0.898111,0.0278723
5050.00,0.842053,0.0279216
5052.00,0.810097,0.0278083
5054.00,0.887828,0.0280247
5056.00,0.872585,0.0281919
5058.00,0.772030,0.0279333
5060.00,0.726016,0.0277408
5062.00,0.837413,0.0283184
5064.00,0.828369,0.0286852
5066.00,0.833515,0.0288185
5068.00,0.770744,0.0291624
5070.00,0.791185,0.0295056
5072.00,0.813903,0.0292979
5074.00,0.756653,0.0285276
5076.00,0.808542,0.0285810
5078.00,0.822409,0.0289449
5080.00,0.865776,0.0303930
5082.00,0.899205,0.0323390
5084.00,0.877250,0.0334947
5086.00,0.861424,0.0336914
5088.00,0.859599,0.0326025
5090.00,0.856429,0.0310724
5092.00,0.892604,0.0300248
5094.00,0.856935,0.0292681
5096.00,0.790083,0.0294140
5098.00,0.892792,0.0301626
5100.00,0.900361,0.0302713
5102.00,0.882557,0.0295413
5104.00,0.910886,0.0290846
5106.00,0.859077,0.0284160
5108.00,0.906213,0.0285977
5110.00,0.950091,0.0288050
5112.00,0.962126,0.0289688
5114.00,0.898149,0.0286309
5116.00,0.885897,0.0288047
5118.00,0.886407,0.0286555
5120.00,0.862122,0.0280883
5122.00,0.848843,0.0280612
5124.00,0.885346,0.0280741
5126.00,0.867900,0.0280850
5128.00,0.841718,0.0279133
5130.00,0.847234,0.0279249
5132.00,0.867622,0.0276575
5134.00,0.870289,0.0278485
5136.00,0.846028,0.0277636
5138.00,0.795187,0.0275728
5140.00,0.847346,0.0279564
5142.00,0.841692,0.0278668
5144.00,0.938310,0.0281638
5146.00,0.844171,0.0279764
5148.00,0.794648,0.0284042
5150.00,0.825874,0.0288258
5152.00,0.837526,0.0292210
5154.00,0.829674,0.0292334
5156.00,0.834513,0.0291247
5158.00,0.908387,0.0295133
5160.00,0.994353,0.0293229
5162.00,0.962839,0.0287583
5164.00,0.871502,0.0279166
5166.00,0.885076,0.0274541
5168.00,0.777741,0.0267527
5170.00,0.776962,0.0269010
5172.00,0.741818,0.0265828
5174.00,0.700420,0.0266485
5176.00,0.814081,0.0270582
5178.00,0.790838,0.0272362
5180.00,0.800420,0.0272877
5182.00,0.819703,0.0269921
5184.00,0.755270,0.0268518
5186.00,0.845635,0.0271927
5188.00,0.773334,0.0271499
5190.00,0.792988,0.0271886
5192.00,0.773228,0.0270548
5194.00,0.758831,0.0268609
5196.00,0.761054,0.0269009
5198.00,0.832897,0.0274741
5200.00,0.773301,0.0274079
5202.00,0.805924,0.0273259
5204.00,0.791774,0.0273845
5206.00,0.745553,0.0269313
5208.00,0.823178,0.0275211
5210.00,0.776046,0.0276138
5212.00,0.784310,0.0275807
5214.00,0.801291,0.0272793
5216.00,0.758336,0.0273495
5218.00,0.734465,0.0273235
5220.00,0.692439,0.0272149
5222.00,0.724088,0.0271182
5224.00,0.789472,0.0274837
5226.00,0.773540,0.0269899
5228.00,0.797790,0.0271358
5230.00,0.725777,0.0267222
5232.00,0.816010,0.0268701
5234.00,0.747336,0.0266940
5236.00,0.742789,0.0269212
5238.00,0.783167,0.0272208
5240.00,0.747602,0.0271131
5242.00,0.726274,0.0268669
5244.00,0.755916,0.0269506
5246.00,0.739907,0.0267556
5248.00,0.780482,0.0271201
5250.00,0.765607,0.0267664
5252.00,0.742028,0.0265515
5254.00,0.768241,0.0269718
5256.00,0.754422,0.0271691
5258.00,0.739507,0.0273468
5260.00,0.817222,0.0274935
5262.00,0.768763,0.0270293
5264.00,0.768637,0.0266078
5266.00,0.711523,0.0263395
5268.00,0.730659,0.0263027
5270.00,0.727508,0.0265748
5272.00,0.779721,0.0267631
5274.00,0.760373,0.0267463
5276.00,0.774468,0.0269754
5278.00,0.780367,0.0269672
5280.00,0.688122,0.0264661
5282.00,0.783610,0.0267538
5284.00,0.726130,0.0265677
5286.00,0.709721,0.0268312
5288.00,0.723137,0.0268923
5290.00,0.764434,0.0268771
5292.00,0.805181,0.0272118
5294.00,0.799057,0.0271479
5296.00,0.800480,0.0269857
5298.00,0.834904,0.0271094
5300.00,0.760152,0.0270803
5302.00,0.788541,0.0271297
5304.00,0.754825,0.0269796
5306.00,0.790545,0.0268541
5308.00,0.772330,0.0270343
5310.00,0.785146,0.0270429
5312.00,0.805539,0.0272146
5314.00,0.812595,0.0273183
5316.00,0.802463,0.0271158
5318.00,0.837204,0.0272693
5320.00,0.834064,0.0272737
5322.00,0.857291,0.0271611
5324.00,0.745236,0.0266799
5326.00,0.750257,0.0266558
5328.00,0.724795,0.0264306
5330.00,0.728820,0.0267432
5332.00,0.776609,0.0269147
5334.00,0.758143,0.0268050
5336.00,0.814510,0.0270713
5338.00,0.811564,0.0273357
5340.00,0.730328,0.0271773
5342.00,0.746514,0.0273274
5344.00,0.738470,0.0272177
5346.00,0.776332,0.0277652
5348.00,0.784477,0.0280304
5350.00,0.769296,0.0282101
5352.00,0.815629,0.0281170
5354.00,0.795259,0.0300080
5356.00,0.859383,0.0310138
5358.00,0.833660,0.0304053
5360.00,0.877003,0.0302754
5362.00,0.866686,0.0297864
5364.00,0.817718,0.0293027
5366.00,0.819099,0.0290530
5368.00,0.786041,0.0290531
5370.00,0.801216,0.0290408
5372.00,0.802181,0.0293071
5374.00,0.868098,0.0301294
5376.00,0.864689,0.0303654
5378.00,0.849840,0.0303423
5380.00,0.836013,0.0301997
5382.00,0.869315,0.0300382
5384.00,0.841155,0.0299292
5386.00,0.794499,0.0298413
5388.00,0.822288,0.0303103
5390.00,0.764832,0.0305877
5392.00,0.799968,0.0306959
5394.00,0.813469,0.0310401
5396.00,0.870499,0.0310594
5398.00,0.842260,0.0309044
5400.00,0.816528,0.0311081
5402.00,0.783931,0.0310341
5404.00,0.741753,0.0312422
5406.00,0.785951,0.0315668
5408.00,0.803958,0.0316911
5410.00,0.797927,0.0318959
5412.00,0.767079,0.0325513
5414.00,0.811180,0.0332745
5416.00,0.828586,0.0339446
5418.00,0.757527,0.0344586
5420.00,0.856626,0.0345228
5422.00,0.885207,0.0348237
5424.00,0.785690,0.0343956
5426.00,0.810862,0.0343815
5428.00,0.710123,0.0341803
5430.00,0.698747,0.0344367
5432.00,0.776228,0.0346551
5434.00,0.767291,0.0348465
5436.00,0.877816,0.0353482
5438.00,0.826490,0.0356345
5440.00,0.780474,0.0360614
5442.00,0.814164,0.0360041
5444.00,0.839674,0.0365025
5446.00,0.829029,0.0370751
5448.00,0.853387,0.0373145
5450.00,0.811750,0.0373061
5452.00,0.845608,0.0375056
5454.00,0.966715,0.0382544
5456.00,0.835097,0.0399433
5458.00,0.795477,0.0495368
5460.00,0.959424,0.0577823
5462.00,0.925898,0.0580839
5464.00,0.729002,0.0524570
5466.00,0.728268,0.0485826
5468.00,0.707170,0.0451843
5470.00,0.756806,0.0426356
5472.00,0.864103,0.0411389
5474.00,0.833544,0.0396044
5476.00,0.847272,0.0383090
5478.00,0.811301,0.0379061
5480.00,0.932423,0.0393501
5482.00,0.765974,0.0398733
5484.00,0.802897,0.0397324
5486.00,0.839853,0.0395179
5488.00,0.827587,0.0391241
5490.00,0.779746,0.0395163
5492.00,0.805907,0.0372219
5494.00,0.801103,0.0372227
5496.00,0.849621,0.0372234
5498.00,0.875154,0.0374775
5500.00,0.854830,0.0370950
5502.00,0.796069,0.0369961
5504.00,0.758847,0.0366811
5506.00,0.819188,0.0368900
5508.00,0.734647,0.0364922
5510.00,0.809590,0.0370336
5512.00,0.796006,0.0375287
5514.00,0.764743,0.0374998
5516.00,0.895326,0.0381282
5518.00,0.877785,0.0385902
5520.00,0.736065,0.0382314
5522.00,0.853330,0.0381088
5524.00,0.823978,0.0375138
5526.00,0.852602,0.0377305
5528.00,0.906756,0.0376460
5530.00,0.861011,0.0368817
5532.00,0.853190,0.0363822
5534.00,0.867710,0.0365298
5536.00,0.780159,0.0360078
5538.00,0.819084,0.0366136
5540.00,0.801866,0.0368851
5542.00,0.767729,0.0368450
5544.00,0.791129,0.0370682
5546.00,0.835065,0.0372283
5548.00,0.847017,0.0367589
5550.00,0.845037,0.0369787
5552.00,0.829366,0.0366415
5554.00,0.801297,0.0365750
5556.00,0.825536,0.0368601
5558.00,0.775027,0.0364023
5560.00,0.788002,0.0366630
5562.00,0.747325,0.0368150
5564.00,0.760936,0.0368978
5566.00,0.674156,0.0367161
5568.00,0.800059,0.0376065
5570.00,0.740083,0.0382348
5572.00,0.787886,0.0394167
5574.00,0.676922,0.0550011
5576.00,0.743238,0.0708534
5578.00,0.819097,0.0736178
5580.00,0.791382,0.0647795
5582.00,0.794350,0.0586565
5584.00,0.902598,0.0813866
5586.00,0.950044,0.0709063
5588.00,0.932663,0.0620514
5590.00,0.848988,0.0577036
5592.00,0.783373,0.0565107
5594.00,0.786928,0.0564039
5596.00,0.773144,0.0556991
5598.00,0.779453,0.0551030
5600.00,0.810649,0.0549368
5602.00,0.855444,0.0549835
5604.00,0.824734,0.0544052
5606.00,0.812478,0.0540759
5608.00,0.790183,0.0535308
5610.00,0.793701,0.0534926
5612.00,0.817297,0.0536032
5614.00,0.790439,0.0527580
5616.00,0.805869,0.0520881
5618.00,0.821182,0.0517824
5620.00,0.802642,0.0515458
5622.00,0.771407,0.0514668
5624.00,0.787822,0.0514880
5626.00,0.853071,0.0514155
5628.00,0.835296,0.0508578
5630.00,0.767005,0.0502620
5632.00,0.696698,0.0498122
5634.00,0.772217,0.0498454
5636.00,0.762175,0.0496861
5638.00,0.762159,0.0492674
5640.00,0.745336,0.0489224
5642.00,0.764370,0.0493327
5644.00,0.780171,0.0490912
5646.00,0.754459,0.0489185
5648.00,0.749567,0.0499158
5650.00,0.780259,0.0509863
5652.00,0.748916,0.0506251
5654.00,0.787095,0.0503073
5656.00,0.822443,0.0491436
5658.00,0.834862,0.0487844
5660.00,0.834321,0.0492243
5662.00,0.802422,0.0493529
5664.00,0.754727,0.0496463
5666.00,0.702647,0.0502842
5668.00,0.680244,0.0509937
5670.00,0.711743,0.0515503
5672.00,0.740538,0.0523392
5674.00,0.744354,0.0523791
5676.00,0.709898,0.0567327
5678.00,0.735169,0.0588988
5680.00,0.669423,0.0586280
5682.00,0.840172,0.0609151
5684.00,0.824566,0.0629547
5686.00,0.800192,0.0622647
5688.00,0.786968,0.0606553
5690.00,0.777544,0.0599522
5692.00,0.815531,0.0587829
5694.00,0.814749,0.0567090
5696.00,0.786537,0.0543566
5698.00,0.776829,0.0521280
5700.00,0.797073,0.0503519
5702.00,0.791367,0.0490937
5704.00,0.753622,0.0482465
5706.00,0.751975,0.0476307
5708.00,0.781895,0.0470693
5710.00,0.798536,0.0465943
5712.00,0.791927,0.0464154
5714.00,0.770672,0.0459473
5716.00,0.796669,0.0456967
5718.00,0.849247,0.0458425
5720.00,0.808782,0.0460103
5722.00,0.801177,0.0457839
5724.00,0.797729,0.0453834
5726.00,0.788303,0.0449357
5728.00,0.780775,0.0444695
5730.00,0.761202,0.0440812
5732.00,0.792578,0.0437697
5734.00,0.808153,0.0435194
5736.00,0.811629,0.0433130
5738.00,0.793893,0.0430688
5740.00,0.804791,0.0430210
5742.00,0.773029,0.0428594
5744.00,0.759777,0.0427006
5746.00,0.759585,0.0425792
5748.00,0.743536,0.0425171
5750.00,0.711659,0.0430420
5752.00,0.720805,0.0433068
5754.00,0.754001,0.0434447
5756.00,0.783216,0.0437271
5758.00,0.775504,0.0441988
5760.00,0.758228,0.0445499
5762.00,0.770662,0.0454246
5764.00,0.769250,0.0464889
5766.00,0.752690,0.0476538
5768.00,0.740880,0.0484760
5770.00,0.735282,0.0488891
5772.00,0.746188,0.0486741
5774.00,0.767254,0.0479250
5776.00,0.801620,0.0468797
5778.00,0.770036,0.0453737
5780.00,0.760738,0.0444961
5782.00,0.749290,0.0444604
5784.00,0.753209,0.0450744
5786.00,0.770727,0.0460328
5788.00,0.741037,0.0470909
5790.00,0.691233,0.0477917
5792.00,0.683725,0.0480325
5794.00,0.722864,0.0477884
5796.00,0.770343,0.0469874
5798.00,0.800446,0.0458739
5800.00,0.789519,0.0446420
5802.00,0.757054,0.0437205
5804.00,0.715475,0.0431219
5806.00,0.761559,0.0430899
5808.00,0.776565,0.0429272
5810.00,0.785135,0.0428250
5812.00,0.778626,0.0426189
5814.00,0.764506,0.0425195
5816.00,0.744605,0.0427692
5818.00,0.749080,0.0425862
5820.00,0.740802,0.0427300
5822.00,0.747056,0.0432985
5824.00,0.779585,0.0437074
5826.00,0.747846,0.0430148
5828.00,0.720765,0.0430360
5830.00,0.701512,0.0430382
5832.00,0.682694,0.0430576
5834.00,0.699862,0.0433368
5836.00,0.701984,0.0433035
5838.00,0.730571,0.0431346
5840.00,0.730340,0.0431684
5842.00,0.725546,0.0433811
5844.00,0.704224,0.0433724
5846.00,0.685291,0.0433790
5848.00,0.702898,0.0435041
5850.00,0.725624,0.0437016
5852.00,0.733645,0.0439308
5854.00,0.733424,0.0440687
5856.00,0.704486,0.0443097
5858.00,0.676630,0.0444990
5860.00,0.673369,0.0447169
5862.00,0.687787,0.0450457
5864.00,0.681885,0.0456399
5866.00,0.679689,0.0462667
5868.00,0.708803,0.0466594
5870.00,0.727390,0.0467649
5872.00,0.744086,0.0467593
5874.00,0.716060,0.0465741
5876.00,0.669220,0.0466256
5878.00,0.668310,0.0476663
5880.00,0.667400,0.0499131
5882.00,0.666490,0.0540825
5884.00,0.665581,0.0612602
5886.00,0.664671,0.0711713
5888.00,0.663761,0.0815554
5890.00,0.662851,0.0896390
5892.00,0.661941,0.0942999
5894.00,0.661032,0.0964541
5896.00,0.660122,0.0941976
5898.00,0.722685,0.0868417
5900.00,0.717280,0.0765688
5902.00,0.711875,0.0670780
5904.00,0.706471,0.0578947
5906.00,0.701066,0.0500559
5908.00,0.695661,0.0459852
5910.00,0.652203,0.0455589
5912.00,0.656325,0.0458585
5914.00,0.644256,0.0461215
5916.00,0.626733,0.0462310
5918.00,0.631353,0.0462261
5920.00,0.678143,0.0462221
5922.00,0.660996,0.0460691
5924.00,0.638115,0.0460793
5926.00,0.619818,0.0461376
5928.00,0.608637,0.0463194
5930.00,0.608698,0.0465004
5932.00,0.615599,0.0465215
5934.00,0.635544,0.0463516
5936.00,0.650091,0.0461001
5938.00,0.633152,0.0457367
5940.00,0.633825,0.0452932
5942.00,0.635248,0.0450174
5944.00,0.646159,0.0448105
5946.00,0.659108,0.0447008
5948.00,0.658597,0.0445901
5950.00,0.627782,0.0445285
5952.00,0.606731,0.0444841
5954.00,0.636702,0.0443698
5956.00,0.661434,0.0441061
5958.00,0.637417,0.0437184
5960.00,0.610610,0.0433347
5962.00,0.623916,0.0431140
5964.00,0.632085,0.0427938
5966.00,0.660423,0.0426720
5968.00,0.704973,0.0428346
5970.00,0.655006,0.0427687
5972.00,0.662056,0.0430078
5974.00,0.687988,0.0431685
5976.00,0.690612,0.0430774
5978.00,0.659744,0.0426662
5980.00,0.672808,0.0424060
5982.00,0.698194,0.0422578
5984.00,0.705761,0.0420904
5986.00,0.702670,0.0418938
5988.00,0.691187,0.0417668
5990.00,0.642997,0.0415370
5992.00,0.655841,0.0414818
5994.00,0.702530,0.0416318
5996.00,0.712588,0.0417133
5998.00,0.701581,0.0415295
6000.00,0.703639,0.0414206
6002.00,0.673605,0.0411555
6004.00,0.667476,0.0409580
6006.00,0.706013,0.0409208
6008.00,0.720409,0.0408968
6010.00,0.708291,0.0406367
6012.00,0.734722,0.0404351
6014.00,0.732005,0.0401584
6016.00,0.705540,0.0398040
6018.00,0.697554,0.0396259
6020.00,0.711289,0.0397717
6022.00,0.720742,0.0398539
6024.00,0.716491,0.0397224
6026.00,0.715606,0.0395127
6028.00,0.728204,0.0396043
6030.00,0.726886,0.0395542
6032.00,0.715868,0.0394539
6034.00,0.701330,0.0393698
6036.00,0.740270,0.0393162
6038.00,0.738235,0.0391602
6040.00,0.746476,0.0389957
6042.00,0.749200,0.0388957
6044.00,0.743072,0.0388166
6046.00,0.756511,0.0388425
6048.00,0.766230,0.0388004
6050.00,0.760474,0.0387920
6052.00,0.749485,0.0387962
6054.00,0.774945,0.0388481
6056.00,0.802048,0.0389098
6058.00,0.795123,0.0387864
6060.00,0.779018,0.0385821
6062.00,0.762403,0.0383505
6064.00,0.758437,0.0381293
6066.00,0.758336,0.0379641
6068.00,0.761140,0.0378947
6070.00,0.726277,0.0376422
6072.00,0.700576,0.0374111
6074.00,0.728636,0.0374907
6076.00,0.699225,0.0373116
6078.00,0.706204,0.0373488
6080.00,0.736084,0.0375001
6082.00,0.731270,0.0375453
6084.00,0.734589,0.0375231
6086.00,0.782539,0.0375618
6088.00,0.802485,0.0376521
6090.00,0.785012,0.0377961
6092.00,0.763149,0.0378907
6094.00,0.784399,0.0379664
6096.00,0.793329,0.0382816
6098.00,0.769522,0.0384638
6100.00,0.724544,0.0385109
6102.00,0.728622,0.0388740
6104.00,0.766091,0.0394400
6106.00,0.781883,0.0402209
6108.00,0.748946,0.0410707
6110.00,0.723042,0.0420267
6112.00,0.747901,0.0437767
6114.00,0.716270,0.0442559
6116.00,0.741292,0.0434572
6118.00,0.768047,0.0421811
6120.00,0.757751,0.0412809
6122.00,0.742978,0.0401111
6124.00,0.752283,0.0393364
6126.00,0.747727,0.0386467
6128.00,0.767642,0.0382347
6130.00,0.795098,0.0380698
6132.00,0.793870,0.0379458
6134.00,0.755604,0.0377715
6136.00,0.737392,0.0378114
6138.00,0.742477,0.0380324
6140.00,0.746907,0.0381247
6142.00,0.723952,0.0381477
6144.00,0.703879,0.0379870
6146.00,0.681497,0.0377951
6148.00,0.675912,0.0377690
6150.00,0.676308,0.0378234
6152.00,0.707107,0.0379409
6154.00,0.735813,0.0382528
6156.00,0.720360,0.0385830
6158.00,0.668116,0.0388777
6160.00,0.683944,0.0391678
6162.00,0.708100,0.0389367
6164.00,0.718380,0.0383612
6166.00,0.719176,0.0377692
6168.00,0.711655,0.0371451
6170.00,0.672210,0.0364824
6172.00,0.683213,0.0358958
6174.00,0.703101,0.0356585
6176.00,0.722334,0.0355481
6178.00,0.707222,0.0352022
6180.00,0.696335,0.0349918
6182.00,0.722648,0.0350921
6184.00,0.710049,0.0349525
6186.00,0.693565,0.0347496
6188.00,0.685022,0.0345953
6190.00,0.673047,0.0346439
6192.00,0.674480,0.0346476
6194.00,0.694934,0.0346020
6196.00,0.698161,0.0345802
6198.00,0.685487,0.0346947
6200.00,0.775208,0.0350942
6202.00,0.745720,0.0349276
6204.00,0.694012,0.0347129
6206.00,0.692144,0.0347697
6208.00,0.728237,0.0349465
6210.00,0.696503,0.0349045
6212.00,0.684181,0.0349508
6214.00,0.701876,0.0349701
6216.00,0.723579,0.0348763
6218.00,0.728449,0.0347758
6220.00,0.730352,0.0346011
6222.00,0.710594,0.0344133
6224.00,0.702976,0.0343896
6226.00,0.714315,0.0346754
6228.00,0.700308,0.0352505
6230.00,0.699840,0.0354021
6232.00,0.693013,0.0361129
6234.00,0.689841,0.0370649
6236.00,0.717073,0.0379737
6238.00,0.713421,0.0385841
6240.00,0.699897,0.0387190
6242.00,0.714605,0.0382415
6244.00,0.716202,0.0371678
6246.00,0.672070,0.0359442
6248.00,0.717425,0.0354498
6250.00,0.758897,0.0352333
6252.00,0.727398,0.0351396
6254.00,0.661545,0.0355422
6256.00,0.668663,0.0367403
6258.00,0.728097,0.0377128
6260.00,0.729000,0.0375997
6262.00,0.724256,0.0372873
6264.00,0.723236,0.0369239
6266.00,0.742564,0.0363586
6268.00,0.726496,0.0358098
6270.00,0.711055,0.0352958
6272.00,0.693971,0.0349067
6274.00,0.687582,0.0346303
6276.00,0.700957,0.0345604
6278.00,0.706455,0.0345569
6280.00,0.693755,0.0348110
6282.00,0.707376,0.0354975
6284.00,0.736809,0.0361032
6286.00,0.725885,0.0362195
6288.00,0.709132,0.0361901
6290.00,0.699669,0.0361292
6292.00,0.714069,0.0363744
6294.00,0.696614,0.0372850
6296.00,0.678076,0.0392725
6298.00,0.660328,0.0418588
6300.00,0.662895,0.0437002
6302.00,0.689071,0.0444776
6304.00,0.731825,0.0444990
6306.00,0.743862,0.0436030
6308.00,0.766462,0.0412988
6310.00,0.750539,0.0386365
6312.00,0.707042,0.0365819
6314.00,0.739171,0.0352095
6316.00,0.724734,0.0341046
6318.00,0.748418,0.0338266
6320.00,0.754805,0.0340154
6322.00,0.734000,0.0341974
6324.00,0.724299,0.0341966
6326.00,0.703317,0.0343963
6328.00,0.683806,0.0346962
6330.00,0.695373,0.0348803
6332.00,0.745767,0.0349182
6334.00,0.741059,0.0345436
6336.00,0.746331,0.0338615
6338.00,0.736745,0.0331549
6340.00,0.726573,0.0327890
6342.00,0.759837,0.0328425
6344.00,0.744255,0.0326763
6346.00,0.735946,0.0327426
6348.00,0.734464,0.0328542
6350.00,0.728786,0.0329102
6352.00,0.687072,0.0330857
6354.00,0.662413,0.0333961
6356.00,0.669152,0.0335569
6358.00,0.686807,0.0339496
6360.00,0.688753,0.0346809
6362.00,0.703824,0.0353699
6364.00,0.728237,0.0354718
6366.00,0.729082,0.0352217
6368.00,0.735090,0.0345611
6370.00,0.746303,0.0335784
6372.00,0.725406,0.0326117
6374.00,0.700486,0.0320136
6376.00,0.715375,0.0319412
6378.00,0.736553,0.0321250
6380.00,0.731314,0.0322268
6382.00,0.691376,0.0321865
6384.00,0.702475,0.0323538
6386.00,0.723364,0.0324286
6388.00,0.735949,0.0323238
6390.00,0.735596,0.0321493
6392.00,0.759459,0.0319662
6394.00,0.750222,0.0315352
6396.00,0.728099,0.0310715
6398.00,0.723400,0.0310090
6400.00,0.711161,0.0313001
6402.00,0.724497,0.0314543
6404.00,0.714080,0.0312952
6406.00,0.700580,0.0311569
6408.00,0.696998,0.0310615
6410.00,0.707154,0.0308601
6412.00,0.704721,0.0308137
6414.00,0.688691,0.0308500
6416.00,0.700141,0.0310558
6418.00,0.751340,0.0313511
6420.00,0.737010,0.0309044
6422.00,0.747554,0.0307880
6424.00,0.751668,0.0307113
6426.00,0.745036,0.0306033
6428.00,0.740326,0.0304993
6430.00,0.727675,0.0301817
6432.00,0.752147,0.0301965
6434.00,0.735779,0.0300175
6436.00,0.704071,0.0297374
6438.00,0.703873,0.0297850
6440.00,0.712418,0.0299158
6442.00,0.704939,0.0298262
6444.00,0.707720,0.0298319
6446.00,0.703764,0.0299362
6448.00,0.709380,0.0299292
6450.00,0.721867,0.0300121
6452.00,0.745411,0.0302625
6454.00,0.764114,0.0307354
6456.00,0.783664,0.0313002
6458.00,0.797128,0.0309824
6460.00,0.764525,0.0315956
6462.00,0.763875,0.0326650
6464.00,0.771706,0.0331050
6466.00,0.748126,0.0323780
6468.00,0.728271,0.0326621
6470.00,0.732287,0.0328245
6472.00,0.743344,0.0323969
6474.00,0.748751,0.0315166
6476.00,0.755064,0.0309386
6478.00,0.724795,0.0304088
6480.00,0.705256,0.0299519
6482.00,0.727354,0.0297527
6484.00,0.763253,0.0296964
6486.00,0.767664,0.0295467
6488.00,0.751337,0.0294926
6490.00,0.751974,0.0296584
6492.00,0.744090,0.0299584
6494.00,0.749186,0.0306082
6496.00,0.766072,0.0315011
6498.00,0.781474,0.0321854
6500.00,0.784560,0.0324889
6502.00,0.793860,0.0326428
6504.00,0.792577,0.0324821
6506.00,0.773398,0.0317030
6508.00,0.776774,0.0309079
6510.00,0.773747,0.0303992
6512.00,0.759278,0.0299650
6514.00,0.740088,0.0296231
6516.00,0.773449,0.0296369
6518.00,0.758577,0.0295476
6520.00,0.740811,0.0296850
6522.00,0.757447,0.0302257
6524.00,0.770859,0.0304596
6526.00,0.744197,0.0306527
6528.00,0.727970,0.0307998
6530.00,0.737262,0.0312035
6532.00,0.756506,0.0316448
6534.00,0.782908,0.0318572
6536.00,0.731565,0.0315718
6538.00,0.708571,0.0312276
6540.00,0.733424,0.0309454
6542.00,0.776147,0.0307589
6544.00,0.765761,0.0307211
6546.00,0.769442,0.0306980
6548.00,0.763929,0.0309337
6550.00,0.754430,0.0314154
6552.00,0.745627,0.0318015
6554.00,0.768363,0.0319988
6556.00,0.757837,0.0318535
6558.00,0.730616,0.0317724
6560.00,0.728257,0.0315498
6562.00,0.739135,0.0308974
6564.00,0.755750,0.0307018
6566.00,0.760651,0.0307762
6568.00,0.741076,0.0306633
6570.00,0.737437,0.0304134
6572.00,0.742517,0.0304576
6574.00,0.764491,0.0309496
6576.00,0.787383,0.0312942
6578.00,0.795253,0.0313626
6580.00,0.777567,0.0312692
6582.00,0.775051,0.0310130
6584.00,0.775973,0.0304084
6586.00,0.781907,0.0295828
6588.00,0.792561,0.0290839
6590.00,0.784797,0.0289508
6592.00,0.712204,0.0289390
6594.00,0.702849,0.0290512
6596.00,0.724922,0.0292713
6598.00,0.740682,0.0293872
6600.00,0.734297,0.0295815
6602.00,0.741355,0.0298040
6604.00,0.761638,0.0298569
6606.00,0.764322,0.0297631
6608.00,0.757072,0.0295904
6610.00,0.742965,0.0291434
6612.00,0.742997,0.0286218
6614.00,0.756777,0.0284099
6616.00,0.747533,0.0283314
6618.00,0.740486,0.0282916
6620.00,0.750315,0.0282450
6622.00,0.751556,0.0282504
6624.00,0.741114,0.0283091
6626.00,0.744850,0.0284900
6628.00,0.762775,0.0287179
6630.00,0.765748,0.0288161
6632.00,0.769318,0.0289058
6634.00,0.753352,0.0288595
6636.00,0.733742,0.0287469
6638.00,0.718650,0.0286121
6640.00,0.740128,0.0285133
6642.00,0.746272,0.0283423
6644.00,0.746197,0.0281321
6646.00,0.739378,0.0279170
6648.00,0.738392,0.0277222
6650.00,0.739978,0.0277315
6652.00,0.750827,0.0277637
6654.00,0.757347,0.0278365
6656.00,0.744038,0.0278487
6658.00,0.717530,0.0278848
6660.00,0.723254,0.0279169
6662.00,0.743709,0.0280958
6664.00,0.743584,0.0282000
6666.00,0.733831,0.0281727
6668.00,0.733844,0.0281262
6670.00,0.761555,0.0281627
6672.00,0.759648,0.0280643
6674.00,0.737891,0.0280959
6676.00,0.732925,0.0283641
6678.00,0.765869,0.0286252
6680.00,0.772227,0.0286228
6682.00,0.779541,0.0286003
6684.00,0.779689,0.0285714
6686.00,0.747414,0.0284298
6688.00,0.721183,0.0283215
6690.00,0.736148,0.0282302
6692.00,0.741190,0.0280195
6694.00,0.719149,0.0278397
6696.00,0.703881,0.0278543
6698.00,0.703149,0.0280595
6700.00,0.698692,0.0280215
6702.00,0.707697,0.0282007
6704.00,0.735548,0.0286718
6706.00,0.749587,0.0290361
6708.00,0.746447,0.0290824
6710.00,0.725089,0.0289431
6712.00,0.718527,0.0288583
6714.00,0.718336,0.0286791
6716.00,0.714295,0.0283608
6718.00,0.723290,0.0282991
6720.00,0.715899,0.0280689
6722.00,0.707731,0.0278753
6724.00,0.719367,0.0278946
6726.00,0.748292,0.0280405
6728.00,0.760904,0.0279927
6730.00,0.745820,0.0278934
6732.00,0.736391,0.0278487
6734.00,0.733692,0.0278480
6736.00,0.730808,0.0277094
6738.00,0.731224,0.0276102
6740.00,0.732930,0.0277630
6742.00,0.743574,0.0280716
6744.00,0.763275,0.0283800
6746.00,0.817021,0.0285746
6748.00,0.857064,0.0288102
6750.00,0.904029,0.0290241
6752.00,0.922718,0.0289840
6754.00,0.894253,0.0286185
6756.00,0.849793,0.0282969
6758.00,0.928963,0.0292080
6760.00,1.24657,0.0319076
6762.00,1.70656,0.0351932
6764.00,2.11884,0.0377757
6766.00,2.32998,0.0411721
6768.00,2.22036,0.0457662
6770.00,1.79150,0.0453019
6772.00,1.03364,0.0369949
6774.00,0.830286,0.0276938
6776.00,0.713138,0.0264205
6778.00,0.703496,0.0268796
6780.00,0.785607,0.0279392
6782.00,0.932498,0.0293270
6784.00,1.12601,0.0306735
6786.00,1.22858,0.0316352
6788.00,1.29079,0.0321803
6790.00,1.22765,0.0316412
6792.00,1.03681,0.0297029
6794.00,0.827581,0.0277141
6796.00,0.718092,0.0268772
6798.00,0.683109,0.0265643
6800.00,0.679609,0.0263957
6802.00,0.666299,0.0264082
6804.00,0.671999,0.0265271
6806.00,0.671106,0.0264452
6808.00,0.676484,0.0263668
6810.00,0.667316,0.0263206
6812.00,0.677296,0.0262323
6814.00,0.681862,0.0262376
6816.00,0.677615,0.0262659
6818.00,0.673237,0.0263441
6820.00,0.683634,0.0264642
6822.00,0.683838,0.0267427
6824.00,0.652210,0.0277462
6826.00,0.627375,0.0294155
6828.00,0.620115,0.0311518
6830.00,0.632961,0.0326451
6832.00,0.657352,0.0336425
6834.00,0.669056,0.0336600
6836.00,0.660823,0.0325950
6838.00,0.642062,0.0310987
6840.00,0.646346,0.0297667
6842.00,0.653493,0.0284160
6844.00,0.646091,0.0273387
6846.00,0.667122,0.0269253
6848.00,0.694035,0.0268212
6850.00,0.686036,0.0265152
6852.00,0.686785,0.0263390
6854.00,0.670918,0.0260634
6856.00,0.660301,0.0260908
6858.00,0.657895,0.0270366
6860.00,0.660981,0.0290987
6862.00,0.623827,0.0310372
6864.00,0.618641,0.0317716
6866.00,0.621885,0.0320452
6868.00,0.624833,0.0325258
6870.00,0.662829,0.0328882
6872.00,0.692481,0.0325989
6874.00,0.702209,0.0325233
6876.00,0.711265,0.0324929
6878.00,0.740438,0.0321314
6880.00,0.708915,0.0308977
6882.00,0.646871,0.0294551
6884.00,0.611827,0.0285094
6886.00,0.632023,0.0284003
6888.00,0.673866,0.0286893
6890.00,0.652081,0.0288893
6892.00,0.645213,0.0292198
6894.00,0.646545,0.0292875
6896.00,0.637925,0.0290636
6898.00,0.632421,0.0288642
6900.00,0.648160,0.0290250
6902.00,0.641596,0.0287492
6904.00,0.630849,0.0281932
6906.00,0.630910,0.0278083
6908.00,0.641702,0.0280678
6910.00,0.635783,0.0284889
6912.00,0.635040,0.0285990
6914.00,0.649982,0.0285381
6916.00,0.682454,0.0287921
6918.00,0.737113,0.0297397
6920.00,0.821809,0.0310950
6922.00,0.890002,0.0320040
6924.00,0.940917,0.0325272
6926.00,0.979638,0.0324969
6928.00,0.916420,0.0311510
6930.00,0.784642,0.0286835
6932.00,0.691883,0.0268789
6934.00,0.702349,0.0267241
6936.00,0.770163,0.0278768
6938.00,0.813711,0.0288455
6940.00,0.841479,0.0291260
6942.00,0.823086,0.0294235
6944.00,0.743163,0.0299322
6946.00,0.652808,0.0304474
6948.00,0.638540,0.0307049
6950.00,0.643126,0.0306877
6952.00,0.628464,0.0303812
6954.00,0.616857,0.0295121
6956.00,0.634459,0.0280640
6958.00,0.640111,0.0267329
6960.00,0.638919,0.0260218
6962.00,0.625150,0.0257293
6964.00,0.603882,0.0257837
6966.00,0.593677,0.0262188
6968.00,0.596647,0.0267510
6970.00,0.609664,0.0269183
6972.00,0.604809,0.0270212
6974.00,0.581843,0.0275322
6976.00,0.568292,0.0282766
6978.00,0.589051,0.0283419
6980.00,0.596716,0.0281687
6982.00,0.600501,0.0280345
6984.00,0.611403,0.0276463
6986.00,0.609853,0.0265387
6988.00,0.601204,0.0256566
6990.00,0.593531,0.0251008
6992.00,0.592398,0.0249451
6994.00,0.607520,0.0251988
6996.00,0.610283,0.0253695
6998.00,0.599821,0.0254129
7000.00,0.585155,0.0255275
7002.00,0.581999,0.0257786
7004.00,0.599155,0.0259046
7006.00,0.588141,0.0259079
7008.00,0.595172,0.0263334
7010.00,0.616637,0.0267972
7012.00,0.634909,0.0269379
7014.00,0.601865,0.0265784
7016.00,0.584095,0.0263700
7018.00,0.594052,0.0258589
7020.00,0.608503,0.0251572
7022.00,0.602453,0.0245370
7024.00,0.583189,0.0243512
7026.00,0.588472,0.0244126
7028.00,0.583644,0.0245644
7030.00,0.577199,0.0247137
7032.00,0.589708,0.0248310
7034.00,0.599674,0.0249712
7036.00,0.597179,0.0250400
7038.00,0.587761,0.0249659
7040.00,0.593635,0.0249595
7042.00,0.603409,0.0251506
7044.00,0.567422,0.0256353
7046.00,0.558247,0.0260808
7048.00,0.571464,0.0262484
7050.00,0.581532,0.0261937
7052.00,0.584589,0.0259726
7054.00,0.575514,0.0255034
7056.00,0.567447,0.0251958
7058.00,0.583640,0.0251787
7060.00,0.603541,0.0250456
7062.00,0.583236,0.0247444
7064.00,0.574929,0.0247113
7066.00,0.585309,0.0248772
7068.00,0.583890,0.0250239
7070.00,0.550561,0.0249765
7072.00,0.545536,0.0248444
7074.00,0.562630,0.0248918
7076.00,0.564144,0.0248417
7078.00,0.570486,0.0248036
7080.00,0.585177,0.0249319
7082.00,0.572402,0.0249158
7084.00,0.568595,0.0250027
7086.00,0.575652,0.0251465
7088.00,0.589658,0.0252794
7090.00,0.564913,0.0257035
7092.00,0.553799,0.0258066
7094.00,0.551695,0.0256849
7096.00,0.555202,0.0253920
7098.00,0.565542,0.0251027
7100.00,0.567461,0.0249948
7102.00,0.567792,0.0250321
7104.00,0.577307,0.0251116
7106.00,0.570553,0.0250445
7108.00,0.562948,0.0248103
7110.00,0.596080,0.0249406
7112.00,0.588633,0.0249810
7114.00,0.558112,0.0248757
7116.00,0.542456,0.0247311
7118.00,0.548599,0.0247059
7120.00,0.564499,0.0248821
7122.00,0.594961,0.0249584
7124.00,0.599663,0.0251204
7126.00,0.580071,0.0253210
7128.00,0.573106,0.0253506
7130.00,0.595677,0.0254031
7132.00,0.609815,0.0253798
7134.00,0.592005,0.0251804
7136.00,0.556857,0.0249263
7138.00,0.564671,0.0249630
7140.00,0.562594,0.0249627
7142.00,0.566468,0.0252143
7144.00,0.579083,0.0256372
7146.00,0.588461,0.0258468
7148.00,0.579424,0.0255875
7150.00,0.562562,0.0251549
7152.00,0.564517,0.0248059
7154.00,0.588012,0.0247591
7156.00,0.600547,0.0248457
7158.00,0.586537,0.0248118
7160.00,0.575175,0.0246611
7162.00,0.587365,0.0247266
7164.00,0.598721,0.0248630
7166.00,0.581427,0.0247797
7168.00,0.604428,0.0247538
7170.00,0.600394,0.0249772
7172.00,0.588270,0.0251361
7174.00,0.589438,0.0251629
7176.00,0.596868,0.0252411
7178.00,0.583685,0.0253264
7180.00,0.593252,0.0254679
7182.00,0.604102,0.0254938
7184.00,0.599863,0.0253157
7186.00,0.586905,0.0250229
7188.00,0.588233,0.0249120
7190.00,0.595438,0.0248539
7192.00,0.597433,0.0248459
7194.00,0.596650,0.0247166
7196.00,0.626055,0.0247760
7198.00,0.614240,0.0249164
7200.00,0.637189,0.0251416
7202.00,0.653281,0.0253477
7204.00,0.631922,0.0258579
7206.00,0.636245,0.0261454
7208.00,0.628709,0.0255022
7210.00,0.618889,0.0253320
7212.00,0.622344,0.0262980
7214.00,0.618357,0.0259846
7216.00,0.607085,0.0250256
7218.00,0.610004,0.0249770
7220.00,0.616980,0.0253913
7222.00,0.612943,0.0249120
7224.00,0.607116,0.0254656
7226.00,0.620361,0.0251558
7228.00,0.629945,0.0248241
7230.00,0.629366,0.0248205
7232.00,0.626549,0.0251831
7234.00,0.575017,0.0265897
7236.00,0.546107,0.0300921
7238.00,0.520157,0.0340590
7240.00,0.522840,0.0381625
7242.00,0.557653,0.0416437
7244.00,0.622382,0.0430913
7246.00,0.648815,0.0414245
7248.00,0.641074,0.0383352
7250.00,0.624806,0.0353318
7252.00,0.622594,0.0326877
7254.00,0.639433,0.0300511
7256.00,0.636011,0.0288240
7258.00,0.645952,0.0284401
7260.00,0.640302,0.0278115
7262.00,0.628812,0.0264882
7264.00,0.615065,0.0258064
7266.00,0.615742,0.0259824
7268.00,0.626476,0.0264919
7270.00,0.600918,0.0278782
7272.00,0.554085,0.0315207
7274.00,0.553487,0.0357722
7276.00,0.564698,0.0377964
7278.00,0.565104,0.0386469
7280.00,0.559825,0.0390502
7282.00,0.628051,0.0383173
7284.00,0.662078,0.0349055
7286.00,0.638880,0.0318234
7288.00,0.621653,0.0302376
7290.00,0.639980,0.0295702
7292.00,0.627209,0.0284830
7294.00,0.611344,0.0276413
7296.00,0.606999,0.0272637
7298.00,0.609062,0.0273368
7300.00,0.598785,0.0279089
7302.00,0.613176,0.0286590
7304.00,0.602650,0.0286909
7306.00,0.578702,0.0284765
7308.00,0.561725,0.0282675
7310.00,0.576709,0.0283914
7312.00,0.555080,0.0299512
7314.00,0.557610,0.0325127
7316.00,0.587544,0.0341450
7318.00,0.601069,0.0345536
7320.00,0.612076,0.0342108
7322.00,0.630089,0.0320943
7324.00,0.623302,0.0292295
7326.00,0.616304,0.0283882
7328.00,0.616941,0.0294098
7330.00,0.605576,0.0298472
7332.00,0.593145,0.0295100
7334.00,0.595906,0.0294090
7336.00,0.573041,0.0304887
7338.00,0.531116,0.0330118
7340.00,0.558813,0.0353735
7342.00,0.580858,0.0360649
7344.00,0.616583,0.0360230
7346.00,0.640595,0.0344471
7348.00,0.614817,0.0304324
7350.00,0.625819,0.0267203
7352.00,0.621002,0.0254284
7354.00,0.600824,0.0263287
7356.00,0.610344,0.0282926
7358.00,0.642434,0.0295149
7360.00,0.632598,0.0294273
7362.00,0.617688,0.0294011
7364.00,0.616697,0.0302778
7366.00,0.607575,0.0319933
7368.00,0.612662,0.0338850
7370.00,0.604800,0.0348176
7372.00,0.618581,0.0348509
7374.00,0.649672,0.0335200
7376.00,0.669446,0.0304059
7378.00,0.673955,0.0268968
7380.00,0.667293,0.0254016
7382.00,0.646073,0.0249746
7384.00,0.622273,0.0247839
7386.00,0.606999,0.0248842
7388.00,0.611499,0.0260537
7390.00,0.624388,0.0273999
7392.00,0.631861,0.0280337
7394.00,0.650249,0.0284029
7396.00,0.666272,0.0292683
7398.00,0.661262,0.0306989
7400.00,0.650639,0.0314394
7402.00,0.657567,0.0315927
7404.00,0.678103,0.0315039
7406.00,0.699882,0.0311686
7408.00,0.708811,0.0294474
7410.00,0.704512,0.0271023
7412.00,0.711374,0.0256044
7414.00,0.706023,0.0252223
7416.00,0.690330,0.0252723
7418.00,0.695453,0.0252780
7420.00,0.700246,0.0251443
7422.00,0.692568,0.0249663
7424.00,0.698012,0.0252241
7426.00,0.718177,0.0260576
7428.00,0.699582,0.0266198
7430.00,0.682295,0.0268910
7432.00,0.684158,0.0273221
7434.00,0.711853,0.0283502
7436.00,0.731299,0.0292795
7438.00,0.727568,0.0293433
7440.00,0.721880,0.0291281
7442.00,0.730397,0.0288358
7444.00,0.776999,0.0281567
7446.00,0.751016,0.0264540
7448.00,0.735893,0.0254143
7450.00,0.734959,0.0250985
7452.00,0.741568,0.0251323
7454.00,0.740949,0.0252573
7456.00,0.728294,0.0253458
7458.00,0.712338,0.0256006
7460.00,0.720882,0.0261115
7462.00,0.760488,0.0268761
7464.00,0.757966,0.0274796
7466.00,0.752230,0.0280234
7468.00,0.778031,0.0289209
7470.00,0.790005,0.0297459
7472.00,0.773991,0.0300754
7474.00,0.778203,0.0301980
7476.00,0.770653,0.0309210
7478.00,0.791541,0.0315459
7480.00,0.813138,0.0317695
7482.00,0.806368,0.0316218
7484.00,0.798470,0.0312974
7486.00,0.811875,0.0304466
7488.00,0.825978,0.0294261
7490.00,0.836067,0.0285095
7492.00,0.841461,0.0278614
7494.00,0.839071,0.0276154
7496.00,0.856985,0.0275892
7498.00,0.861900,0.0275141
7500.00,0.845432,0.0271875
7502.00,0.830625,0.0267861
7504.00,0.836544,0.0266704
7506.00,0.839471,0.0266004
7508.00,0.848244,0.0265062
7510.00,0.853848,0.0264593
7512.00,0.825209,0.0265369
7514.00,0.818635,0.0267075
7516.00,0.841140,0.0271550
7518.00,0.837636,0.0283504
7520.00,0.791550,0.0304995
7522.00,0.812966,0.0330056
7524.00,0.869135,0.0343506
7526.00,0.890742,0.0349331
7528.00,0.881221,0.0347442
7530.00,0.883416,0.0333120
7532.00,0.871691,0.0307892
7534.00,0.883058,0.0292804
7536.00,0.896750,0.0286016
7538.00,0.893781,0.0280677
7540.00,0.862755,0.0274932
7542.00,0.849639,0.0273011
7544.00,0.832412,0.0270837
7546.00,0.838353,0.0268708
7548.00,0.858370,0.0267269
7550.00,0.860938,0.0266267
7552.00,0.848517,0.0268527
7554.00,0.845016,0.0274180
7556.00,0.832637,0.0278459
7558.00,0.817382,0.0279203
7560.00,0.815129,0.0278500
7562.00,0.817691,0.0277188
7564.00,0.827360,0.0275193
7566.00,0.830386,0.0278482
7568.00,0.824721,0.0292621
7570.00,0.823511,0.0311948
7572.00,0.838650,0.0320487
7574.00,0.844803,0.0320560
7576.00,0.847264,0.0314902
7578.00,0.832364,0.0300926
7580.00,0.802985,0.0280100
7582.00,0.762814,0.0270801
7584.00,0.749212,0.0272651
7586.00,0.754824,0.0276514
7588.00,0.759438,0.0276740
7590.00,0.759538,0.0273585
7592.00,0.739654,0.0264985
7594.00,0.713383,0.0263985
7596.00,0.696791,0.0283341
7598.00,0.699978,0.0327524
7600.00,0.721344,0.0391771
7602.00,0.722710,0.0468260
7604.00,0.742468,0.0538724
7606.00,0.762555,0.0580255
7608.00,0.762747,0.0588590
7610.00,0.719351,0.0578932
7612.00,0.688652,0.0558292
7614.00,0.694490,0.0528021
7616.00,0.746270,0.0484447
7618.00,0.720055,0.0412236
7620.00,0.690009,0.0350316
7622.00,0.666821,0.0318227
7624.00,0.660621,0.0322430
7626.00,0.680310,0.0358767
7628.00,0.729425,0.0402819
7630.00,0.695304,0.0428179
7632.00,0.670442,0.0435743
7634.00,0.694077,0.0423742
7636.00,0.707032,0.0391616
7638.00,0.683822,0.0363640
7640.00,0.691897,0.0353622
7642.00,0.690047,0.0348460
7644.00,0.647966,0.0338715
7646.00,0.643971,0.0329010
7648.00,0.648077,0.0324037
7650.00,0.646269,0.0322425
7652.00,0.648209,0.0319869
7654.00,0.651234,0.0316412
7656.00,0.626847,0.0313006
7658.00,0.602480,0.0314457
7660.00,0.621198,0.0315955
7662.00,0.658614,0.0314413
7664.00,0.655848,0.0313737
7666.00,0.657996,0.0318348
7668.00,0.663533,0.0301265
7670.00,0.657080,0.0274927
7672.00,0.641637,0.0262863
7674.00,0.607359,0.0259463
7676.00,0.571562,0.0255771
7678.00,0.564736,0.0251826
7680.00,0.586910,0.0251372
7682.00,0.587649,0.0252803
7684.00,0.572913,0.0254777
7686.00,0.561173,0.0254036
7688.00,0.580356,0.0255642
7690.00,0.584594,0.0257500
7692.00,0.571994,0.0258704
7694.00,0.577061,0.0263130
7696.00,0.602704,0.0269745
7698.00,0.604963,0.0272331
7700.00,0.589069,0.0269880
7702.00,0.571494,0.0265163
7704.00,0.569686,0.0260568
7706.00,0.581040,0.0264448
7708.00,0.543059,0.0289647
7710.00,0.497549,0.0333221
7712.00,0.464964,0.0381803
7714.00,0.436002,0.0425813
7716.00,0.487224,0.0446176
7718.00,0.555157,0.0438045
7720.00,0.609578,0.0410922
7722.00,0.634468,0.0378131
7724.00,0.594850,0.0337598
7726.00,0.564422,0.0303597
7728.00,0.543661,0.0286557
7730.00,0.529226,0.0278065
7732.00,0.544242,0.0266794
7734.00,0.574779,0.0256694
7736.00,0.578321,0.0254370
7738.00,0.563255,0.0254269
7740.00,0.545583,0.0251926
7742.00,0.546470,0.0248859
7744.00,0.525669,0.0260311
7746.00,0.482247,0.0304228
7748.00,0.469989,0.0355334
7750.00,0.489543,0.0384916
7752.00,0.528623,0.0390209
7754.00,0.518408,0.0399265
7756.00,0.529426,0.0391088
7758.00,0.560486,0.0359084
7760.00,0.568559,0.0322298
7762.00,0.555040,0.0311443
7764.00,0.547982,0.0304462
7766.00,0.536301,0.0286858
7768.00,0.534748,0.0267645
7770.00,0.557994,0.0265539
7772.00,0.542372,0.0272049
7774.00,0.512147,0.0275827
7776.00,0.498817,0.0284063
7778.00,0.513887,0.0293399
7780.00,0.549314,0.0294810
7782.00,0.539480,0.0290636
7784.00,0.532131,0.0287415
7786.00,0.537896,0.0281706
7788.00,0.525656,0.0283507
7790.00,0.494415,0.0311492
7792.00,0.514092,0.0348541
7794.00,0.526886,0.0365443
7796.00,0.512704,0.0364438
7798.00,0.506450,0.0351664
7800.00,0.530990,0.0319278
7802.00,0.520465,0.0279267
7804.00,0.512772,0.0268585
7806.00,0.516471,0.0284151
7808.00,0.511568,0.0302429
7810.00,0.523669,0.0308497
7812.00,0.533517,0.0305257
7814.00,0.528288,0.0295343
7816.00,0.503042,0.0300467
7818.00,0.479789,0.0333865
7820.00,0.477702,0.0365493
7822.00,0.505921,0.0375575
7824.00,0.523369,0.0375406
7826.00,0.532134,0.0361784
7828.00,0.536049,0.0321673
7830.00,0.528404,0.0273409
7832.00,0.530828,0.0246278
7834.00,0.528077,0.0240768
7836.00,0.517299,0.0252411
7838.00,0.479506,0.0273714
7840.00,0.511855,0.0291574
7842.00,0.521249,0.0297630
7844.00,0.508453,0.0299227
7846.00,0.498098,0.0303660
7848.00,0.498853,0.0323700
7850.00,0.469913,0.0364153
7852.00,0.456243,0.0399284
7854.00,0.469280,0.0417614
7856.00,0.497744,0.0425297
7858.00,0.532660,0.0422113
7860.00,0.548223,0.0390319
7862.00,0.535901,0.0352793
7864.00,0.514438,0.0333660
7866.00,0.503575,0.0335792
7868.00,0.520854,0.0336683
7870.00,0.527605,0.0336539
7872.00,0.523096,0.0336849
7874.00,0.515459,0.0337368
7876.00,0.516291,0.0333902
7878.00,0.517307,0.0327813
7880.00,0.502332,0.0320613
7882.00,0.475336,0.0317170
7884.00,0.459975,0.0319774
7886.00,0.477188,0.0328582
7888.00,0.493094,0.0335702
7890.00,0.510965,0.0335881
7892.00,0.508950,0.0332219
7894.00,0.503108,0.0324610
7896.00,0.535042,0.0301096
7898.00,0.545911,0.0268152
7900.00,0.519895,0.0246393
7902.00,0.500121,0.0240084
7904.00,0.511488,0.0240819
7906.00,0.519211,0.0248151
7908.00,0.467957,0.0282724
7910.00,0.444246,0.0343284
7912.00,0.490204,0.0397583
7914.00,0.515455,0.0422379
7916.00,0.496918,0.0434980
7918.00,0.547580,0.0438867
7920.00,0.590290,0.0415223
7922.00,0.546074,0.0368506
7924.00,0.525991,0.0338458
7926.00,0.533433,0.0333305
7928.00,0.559296,0.0329938
7930.00,0.553050,0.0323752
7932.00,0.537713,0.0316841
7934.00,0.566061,0.0314631
7936.00,0.577137,0.0303292
7938.00,0.595754,0.0281376
7940.00,0.593991,0.0259163
7942.00,0.568094,0.0252601
7944.00,0.548600,0.0261402
7946.00,0.548181,0.0280729
7948.00,0.550775,0.0294712
7950.00,0.554030,0.0297388
7952.00,0.578669,0.0291639
7954.00,0.585942,0.0282232
7956.00,0.592043,0.0265502
7958.00,0.566458,0.0259700
7960.00,0.526891,0.0287742
7962.00,0.541639,0.0340471
7964.00,0.578287,0.0372529
7966.00,0.564698,0.0384710
7968.00,0.571734,0.0381409
7970.00,0.624499,0.0357997
7972.00,0.664331,0.0315046
7974.00,0.591525,0.0291398
7976.00,0.594906,0.0307294
7978.00,0.615977,0.0328866
7980.00,0.597205,0.0335595
7982.00,0.581821,0.0331415
7984.00,0.617896,0.0319061
7986.00,0.619653,0.0302459
7988.00,0.566374,0.0308652
7990.00,0.547744,0.0352284
7992.00,0.595264,0.0393648
7994.00,0.599999,0.0404594
7996.00,0.609359,0.0405837
7998.00,0.653402,0.0393296
8000.00,0.664556,0.0345812
8002.00,0.634082,0.0282667
8004.00,0.620097,0.0255619
8006.00,0.629229,0.0253743
8008.00,0.633434,0.0263083
8010.00,0.614621,0.0278919
8012.00,0.572297,0.0294798
8014.00,0.588821,0.0303939
8016.00,0.611125,0.0308666
8018.00,0.606178,0.0310099
8020.00,0.574699,0.0314894
8022.00,0.540872,0.0338712
8024.00,0.553474,0.0364544
8026.00,0.601650,0.0380665
8028.00,0.627446,0.0383570
8030.00,0.620759,0.0372403
8032.00,0.643497,0.0335827
8034.00,0.636832,0.0289906
8036.00,0.622298,0.0257747
8038.00,0.630606,0.0250595
8040.00,0.662869,0.0251316
8042.00,0.646805,0.0248337
8044.00,0.606699,0.0246317
8046.00,0.591346,0.0251532
8048.00,0.602412,0.0264710
8050.00,0.585988,0.0276909
8052.00,0.581664,0.0281773
8054.00,0.596180,0.0283836
8056.00,0.611691,0.0289869
8058.00,0.608594,0.0301636
8060.00,0.593241,0.0311363
8062.00,0.587950,0.0316663
8064.00,0.579343,0.0318695
8066.00,0.568494,0.0313156
8068.00,0.582487,0.0293871
8070.00,0.600054,0.0267373
8072.00,0.595258,0.0248887
8074.00,0.574601,0.0242510
8076.00,0.568519,0.0243569
8078.00,0.561286,0.0244477
8080.00,0.558583,0.0244203
8082.00,0.558830,0.0244071
8084.00,0.567793,0.0243979
8086.00,0.569361,0.0244960
8088.00,0.565694,0.0249357
8090.00,0.557452,0.0254589
8092.00,0.558524,0.0257454
8094.00,0.561832,0.0258171
8096.00,0.562986,0.0261610
8098.00,0.534573,0.0270439
8100.00,0.529621,0.0279000
8102.00,0.540586,0.0281535
8104.00,0.564561,0.0280691
8106.00,0.561313,0.0278647
8108.00,0.565119,0.0269597
8110.00,0.568787,0.0257238
8112.00,0.566603,0.0248352
8114.00,0.548811,0.0244039
8116.00,0.561059,0.0242327
8118.00,0.571449,0.0240587
8120.00,0.556041,0.0238885
8122.00,0.529813,0.0236693
8124.00,0.534963,0.0234450
8126.00,0.556074,0.0234535
8128.00,0.553294,0.0235536
8130.00,0.548564,0.0236748
8132.00,0.556999,0.0238772
8134.00,0.548075,0.0242086
8136.00,0.541681,0.0248951
8138.00,0.550648,0.0252421
8140.00,0.558582,0.0253133
8142.00,0.543901,0.0255226
8144.00,0.503192,0.0257798
8146.00,0.507014,0.0257020
8148.00,0.525530,0.0255889
8150.00,0.549870,0.0255633
8152.00,0.564749,0.0252868
8154.00,0.553372,0.0244734
8156.00,0.537126,0.0238964
8158.00,0.522647,0.0236723
8160.00,0.518991,0.0236262
8162.00,0.511846,0.0235227
8164.00,0.524922,0.0236186
8166.00,0.503344,0.0242529
8168.00,0.496383,0.0248725
8170.00,0.511244,0.0251635
8172.00,0.501051,0.0251751
8174.00,0.512922,0.0251676
8176.00,0.548623,0.0262261
8178.00,0.545325,0.0280939
8180.00,0.504378,0.0301709
8182.00,0.496510,0.0319473
8184.00,0.520400,0.0329190
8186.00,0.534414,0.0332602
8188.00,0.526159,0.0333844
8190.00,0.513979,0.0337317
8192.00,0.506159,0.0345030
8194.00,0.522093,0.0350478
8196.00,0.525809,0.0349080
8198.00,0.548412,0.0345547
8200.00,0.554487,0.0337361
8202.00,0.524398,0.0317468
8204.00,0.542329,0.0296513
8206.00,0.547030,0.0282200
8208.00,0.525965,0.0272458
8210.00,0.514741,0.0265523
8212.00,0.528631,0.0261349
8214.00,0.540487,0.0257329
8216.00,0.547463,0.0252933
8218.00,0.547487,0.0249129
8220.00,0.539793,0.0247207
8222.00,0.526797,0.0245405
8224.00,0.505994,0.0241653
8226.00,0.505672,0.0239505
8228.00,0.513035,0.0240600
8230.00,0.514343,0.0244957
8232.00,0.521267,0.0247428
8234.00,0.524947,0.0245677
8236.00,0.528640,0.0246400
8238.00,0.530456,0.0254741
8240.00,0.526016,0.0250925
8242.00,0.511864,0.0243749
8244.00,0.516225,0.0245616
8246.00,0.519014,0.0251219
8248.00,0.509276,0.0248134
8250.00,0.514965,0.0244886
8252.00,0.524395,0.0243196
8254.00,0.511924,0.0238640
8256.00,0.497704,0.0233860
8258.00,0.502166,0.0233340
8260.00,0.499040,0.0234089
8262.00,0.505981,0.0233847
8264.00,0.516181,0.0233180
8266.00,0.510535,0.0232817
8268.00,0.484108,0.0231667
8270.00,0.497566,0.0232622
8272.00,0.499622,0.0239113
8274.00,0.486874,0.0261806
8276.00,0.462483,0.0301597
8278.00,0.425688,0.0346109
8280.00,0.433588,0.0380199
8282.00,0.452833,0.0403413
8284.00,0.446340,0.0426285
8286.00,0.435773,0.0441851
8288.00,0.475104,0.0433767
8290.00,0.477115,0.0412343
8292.00,0.480069,0.0408939
8294.00,0.487869,0.0416536
8296.00,0.482075,0.0420154
8298.00,0.463997,0.0415340
8300.00,0.463054,0.0409249
8302.00,0.476830,0.0395140
8304.00,0.516161,0.0365953
8306.00,0.545101,0.0324390
8308.00,0.477739,0.0294654
8310.00,0.454626,0.0288760
8312.00,0.477007,0.0289639
8314.00,0.521271,0.0290266
8316.00,0.539914,0.0281344
8318.00,0.512435,0.0264178
8320.00,0.507077,0.0248438
8322.00,0.508523,0.0242068
8324.00,0.499334,0.0240504
8326.00,0.502697,0.0238069
8328.00,0.499785,0.0235417
8330.00,0.496773,0.0235592
8332.00,0.500847,0.0236468
8334.00,0.516460,0.0237763
8336.00,0.498201,0.0242995
8338.00,0.419202,0.0277419
8340.00,0.348732,0.0375099
8342.00,0.367062,0.0472256
8344.00,0.437560,0.0523803
8346.00,0.467728,0.0534022
8348.00,0.464472,0.0540910
8350.00,0.539482,0.0514087
8352.00,0.597733,0.0448422
8354.00,0.518807,0.0382059
8356.00,0.469444,0.0359548
8358.00,0.480020,0.0340588
8360.00,0.513888,0.0315098
8362.00,0.512777,0.0297652
8364.00,0.457461,0.0296053
8366.00,0.469016,0.0295797
8368.00,0.484526,0.0288189
8370.00,0.486545,0.0272585
8372.00,0.475996,0.0252556
8374.00,0.475398,0.0238615
8376.00,0.485443,0.0248034
8378.00,0.499275,0.0282241
8380.00,0.501059,0.0316006
8382.00,0.492087,0.0333417
8384.00,0.501916,0.0334067
8386.00,0.498004,0.0326995
8388.00,0.516163,0.0303292
8390.00,0.524005,0.0269409
8392.00,0.486080,0.0253313
8394.00,0.395279,0.0298100
8396.00,0.403955,0.0384562
8398.00,0.455360,0.0441888
8400.00,0.489840,0.0458367
8402.00,0.500579,0.0447872
8404.00,0.528272,0.0415535
8406.00,0.542587,0.0342352
8408.00,0.525113,0.0272775
8410.00,0.496022,0.0259415
8412.00,0.468286,0.0301839
8414.00,0.446715,0.0336383
8416.00,0.436865,0.0342726
8418.00,0.449057,0.0338083
8420.00,0.472329,0.0322329
8422.00,0.492821,0.0292011
8424.00,0.445034,0.0291068
8426.00,0.387061,0.0359165
8428.00,0.383241,0.0436227
8430.00,0.434808,0.0475129
8432.00,0.465657,0.0475566
8434.00,0.498970,0.0459838
8436.00,0.527406,0.0401964
8438.00,0.522444,0.0313088
8440.00,0.500734,0.0239877
8442.00,0.480874,0.0224142
8444.00,0.464976,0.0222194
8446.00,0.438125,0.0235797
8448.00,0.418629,0.0267494
8450.00,0.435746,0.0305534
8452.00,0.469765,0.0323921
8454.00,0.457952,0.0325010
8456.00,0.457428,0.0316719
8458.00,0.474192,0.0304074
8460.00,0.449034,0.0305740
8462.00,0.368118,0.0355317
8464.00,0.361248,0.0401538
8466.00,0.406513,0.0419297
8468.00,0.441107,0.0415744
8470.00,0.498554,0.0394098
8472.00,0.521636,0.0333848
8474.00,0.522595,0.0264518
8476.00,0.494540,0.0226264
8478.00,0.477402,0.0223261
8480.00,0.445514,0.0221257
8482.00,0.451239,0.0218441
8484.00,0.465727,0.0216216
8486.00,0.462648,0.0217707
8488.00,0.437833,0.0230748
8490.00,0.385503,0.0259528
8492.00,0.393708,0.0281351
8494.00,0.444164,0.0291802
8496.00,0.467869,0.0293957
8498.00,0.444358,0.0292468
8500.00,0.450736,0.0302778
8502.00,0.410128,0.0326222
8504.00,0.401111,0.0343679
8506.00,0.424715,0.0348220
8508.00,0.438702,0.0341254
8510.00,0.438459,0.0317290
8512.00,0.452805,0.0269870
8514.00,0.441749,0.0227123
8516.00,0.424011,0.0210900
8518.00,0.422953,0.0212390
8520.00,0.410703,0.0212068
8522.00,0.446590,0.0217247
8524.00,0.473777,0.0220792
8526.00,0.465393,0.0225102
8528.00,0.463599,0.0238409
8530.00,0.451593,0.0228302
8532.00,0.442825,0.0220505
8534.00,0.431351,0.0227965
8536.00,0.424511,0.0246508
8538.00,0.421498,0.0256909
8540.00,0.430212,0.0258171
8542.00,0.428754,0.0260938
8544.00,0.421623,0.0270805
8546.00,0.404079,0.0283928
8548.00,0.406055,0.0290132
8550.00,0.418890,0.0291580
8552.00,0.430852,0.0288654
8554.00,0.435750,0.0274472
8556.00,0.420691,0.0245946
8558.00,0.408722,0.0226325
8560.00,0.416066,0.0223528
8562.00,0.423781,0.0222508
8564.00,0.417275,0.0216787
8566.00,0.438476,0.0213709
8568.00,0.449893,0.0215078
8570.00,0.448541,0.0216608
8572.00,0.443840,0.0218856
8574.00,0.445770,0.0221995
8576.00,0.437372,0.0221226
8578.00,0.449640,0.0219733
8580.00,0.440235,0.0217602
8582.00,0.418402,0.0217679
8584.00,0.422395,0.0223009
8586.00,0.439366,0.0230916
8588.00,0.426069,0.0234416
8590.00,0.400900,0.0236132
8592.00,0.394134,0.0240886
8594.00,0.406294,0.0249467
8596.00,0.439143,0.0251199
8598.00,0.432726,0.0248289
8600.00,0.423466,0.0245769
8602.00,0.440260,0.0242817
8604.00,0.470732,0.0234156
8606.00,0.477021,0.0224924
8608.00,0.470117,0.0225240
8610.00,0.451217,0.0232255
8612.00,0.427213,0.0242869
8614.00,0.414121,0.0256262
8616.00,0.426971,0.0273451
8618.00,0.429174,0.0292575
8620.00,0.444457,0.0312410
8622.00,0.479337,0.0331459
8624.00,0.449085,0.0345956
8626.00,0.459630,0.0359580
8628.00,0.449322,0.0367878
8630.00,0.422744,0.0370700
8632.00,0.435282,0.0369365
8634.00,0.494653,0.0363900
8636.00,0.474633,0.0351058
8638.00,0.467568,0.0338692
8640.00,0.477371,0.0324456
8642.00,0.469213,0.0305774
8644.00,0.494016,0.0289461
8646.00,0.476159,0.0288944
8648.00,0.490970,0.0301300
8650.00,0.502080,0.0319990
8652.00,0.482374,0.0339791
8654.00,0.482363,0.0356142
8656.00,0.504522,0.0366627
8658.00,0.517352,0.0369741
8660.00,0.509211,0.0368564
8662.00,0.545905,0.0368333
8664.00,0.533002,0.0363193
8666.00,0.536490,0.0357820
8668.00,0.540898,0.0350785
8670.00,0.536188,0.0341669
8672.00,0.549966,0.0331642
8674.00,0.591049,0.0328244
8676.00,0.592964,0.0326281
8678.00,0.569293,0.0321667
8680.00,0.555837,0.0305883
8682.00,0.554562,0.0290900
8684.00,0.556951,0.0281246
8686.00,0.576922,0.0275110
8688.00,0.602980,0.0268614
8690.00,0.588249,0.0262212
8692.00,0.557086,0.0256268
8694.00,0.566161,0.0252519
8696.00,0.601649,0.0252064
8698.00,0.625537,0.0252723
8700.00,0.626841,0.0252126
8702.00,0.617763,0.0252204
8704.00,0.610692,0.0253180
8706.00,0.612936,0.0252786
8708.00,0.628497,0.0250618
8710.00,0.643340,0.0247764
8712.00,0.652987,0.0245248
8714.00,0.655114,0.0241489
8716.00,0.648866,0.0237350
8718.00,0.648125,0.0235115
8720.00,0.662096,0.0236502
8722.00,0.668956,0.0237401
8724.00,0.650814,0.0237316
8726.00,0.647231,0.0238322
8728.00,0.674371,0.0240503
8730.00,0.692498,0.0239313
8732.00,0.697542,0.0238661
8734.00,0.720540,0.0240672
8736.00,0.763294,0.0244585
8738.00,0.777637,0.0247370
8740.00,0.774757,0.0248118
8742.00,0.769471,0.0248073
8744.00,0.784315,0.0248839
8746.00,0.804088,0.0250583
8748.00,0.794054,0.0250801
8750.00,0.784952,0.0249965
8752.00,0.792831,0.0255394
8754.00,0.775059,0.0280470
8756.00,0.719293,0.0333574
8758.00,0.716668,0.0402865
8760.00,0.695778,0.0452286
8762.00,0.673085,0.0494271
8764.00,0.710884,0.0537646
8766.00,0.789554,0.0559611
8768.00,0.849471,0.0532786
8770.00,0.804018,0.0498464
8772.00,0.801127,0.0488207
8774.00,0.843980,0.0493226
8776.00,0.862839,0.0494104
8778.00,0.870910,0.0491476
8780.00,0.837555,0.0484474
8782.00,0.861406,0.0459636
8784.00,0.938769,0.0407383
8786.00,0.953704,0.0345350
8788.00,0.910329,0.0329665
8790.00,0.908397,0.0338239
8792.00,0.942182,0.0346348
8794.00,0.962955,0.0344554
8796.00,0.982113,0.0332517
8798.00,0.961226,0.0299609
8800.00,0.918152,0.0267274
8802.00,0.877738,0.0250036
8804.00,0.870495,0.0251539
8806.00,0.898200,0.0261254
8808.00,0.918532,0.0267326
8810.00,0.934058,0.0268353
8812.00,0.962778,0.0270174
8814.00,1.00224,0.0273392
8816.00,1.00563,0.0271703
8818.00,0.997317,0.0271733
8820.00,0.932457,0.0306180
8822.00,0.851839,0.0401393
8824.00,0.842184,0.0523827
8826.00,0.917412,0.0601624
8828.00,0.960648,0.0622764
8830.00,0.983517,0.0627431
8832.00,1.03225,0.0611331
8834.00,1.09014,0.0554107
8836.00,1.08924,0.0487079
8838.00,1.06207,0.0450776
8840.00,1.08126,0.0432671
8842.00,1.13184,0.0403080
8844.00,1.15307,0.0356045
8846.00,1.11481,0.0329309
8848.00,1.11131,0.0336761
8850.00,1.13830,0.0350198
8852.00,1.16481,0.0352422
8854.00,1.15997,0.0345221
8856.00,1.15337,0.0328900
8858.00,1.15142,0.0309593
8860.00,1.14348,0.0303904
8862.00,1.11920,0.0325091
8864.00,1.10774,0.0369874
8866.00,1.14645,0.0404292
8868.00,1.18437,0.0414221
8870.00,1.18714,0.0408705
8872.00,1.17256,0.0393160
8874.00,1.18032,0.0354485
8876.00,1.19093,0.0309672
8878.00,1.15989,0.0295582
8880.00,1.08784,0.0336794
8882.00,1.05298,0.0427758
8884.00,1.08340,0.0517009
8886.00,1.09605,0.0545784
8888.00,1.10801,0.0542140
8890.00,1.17916,0.0519565
8892.00,1.26375,0.0461307
8894.00,1.28228,0.0367446
8896.00,1.21541,0.0313852
8898.00,1.14696,0.0327942
8900.00,1.12110,0.0378884
8902.00,1.09639,0.0414904
8904.00,1.16882,0.0426809
8906.00,1.19891,0.0427828
8908.00,1.18925,0.0409442
8910.00,1.20333,0.0364222
8912.00,1.17367,0.0320693
8914.00,1.08338,0.0356878
8916.00,1.01816,0.0457177
8918.00,0.992876,0.0541689
8920.00,0.994134,0.0573860
8922.00,1.01341,0.0579164
8924.00,1.11446,0.0555528
8926.00,1.19547,0.0474381
8928.00,1.16319,0.0360230
8930.00,1.07344,0.0293939
8932.00,1.05286,0.0281249
8934.00,1.06196,0.0280166
8936.00,1.06665,0.0284915
8938.00,1.07531,0.0313227
8940.00,1.07914,0.0371453
8942.00,1.03908,0.0400077
8944.00,1.02321,0.0401849
8946.00,1.05324,0.0400061
8948.00,1.13554,0.0396095
8950.00,1.16319,0.0357265
8952.00,1.07160,0.0343906
8954.00,0.986593,0.0401865
8956.00,0.989801,0.0481674
8958.00,1.02296,0.0528096
8960.00,1.05200,0.0534494
8962.00,1.11036,0.0519032
8964.00,1.17006,0.0459596
8966.00,1.16007,0.0367563
8968.00,1.11696,0.0296635
8970.00,1.09813,0.0281255
8972.00,1.07403,0.0280600
8974.00,1.04953,0.0281213
8976.00,1.03737,0.0280594
8978.00,1.02634,0.0279034
8980.00,1.01232,0.0279171
8982.00,0.998422,0.0291170
8984.00,0.960994,0.0316964
8986.00,0.940503,0.0350382
8988.00,0.958136,0.0374799
8990.00,0.954923,0.0382614
8992.00,0.965322,0.0380511
8994.00,0.988996,0.0371900
8996.00,0.940749,0.0368001
8998.00,0.891002,0.0395245
9000.00,0.933411,0.0436764
9002.00,0.943542,0.0455773
9004.00,0.929179,0.0456531
9006.00,0.977109,0.0439311
9008.00,1.01023,0.0388307
9010.00,0.924776,0.0320774
9012.00,0.850044,0.0276647
9014.00,0.873771,0.0261046
9016.00,0.883708,0.0258320
9018.00,0.898636,0.0259205
9020.00,0.891111,0.0259582
9022.00,0.888583,0.0259472
9024.00,0.910926,0.0260063
9026.00,0.871584,0.0260640
9028.00,0.835531,0.0257180
9030.00,0.813629,0.0255562
9032.00,0.809961,0.0261948
9034.00,0.830615,0.0279145
9036.00,0.808024,0.0296335
9038.00,0.786029,0.0303018
9040.00,0.766137,0.0303833
9042.00,0.758600,0.0303288
9044.00,0.776339,0.0308849
9046.00,0.786485,0.0325352
9048.00,0.803533,0.0345282
9050.00,0.796654,0.0350365
9052.00,0.777821,0.0346240
9054.00,0.791313,0.0339532
9056.00,0.824986,0.0311423
9058.00,0.792751,0.0273175
9060.00,0.764075,0.0251770
9062.00,0.745759,0.0247180
9064.00,0.728590,0.0246411
9066.00,0.712069,0.0246555
9068.00,0.700366,0.0247997
9070.00,0.709856,0.0250851
9072.00,0.719919,0.0252087
9074.00,0.699681,0.0246441
9076.00,0.680245,0.0240118
9078.00,0.685630,0.0236383
9080.00,0.683299,0.0234712
9082.00,0.672162,0.0237314
9084.00,0.689737,0.0243139
9086.00,0.698836,0.0247555
9088.00,0.679555,0.0255348
9090.00,0.662655,0.0267263
9092.00,0.649777,0.0276350
9094.00,0.637965,0.0275169
9096.00,0.632239,0.0273707
9098.00,0.642282,0.0280344
9100.00,0.652793,0.0291410
9102.00,0.649233,0.0297673
9104.00,0.634216,0.0296794
9106.00,0.645806,0.0294345
9108.00,0.664652,0.0282368
9110.00,0.661450,0.0258571
9112.00,0.631034,0.0233499
9114.00,0.609425,0.0225256
9116.00,0.614761,0.0224081
9118.00,0.624261,0.0224974
9120.00,0.625684,0.0226255
9122.00,0.606869,0.0226028
9124.00,0.603881,0.0224257
9126.00,0.607763,0.0224134
9128.00,0.612908,0.0223586
9130.00,0.600139,0.0220668
9132.00,0.578350,0.0220246
9134.00,0.561070,0.0222701
9136.00,0.561154,0.0225814
9138.00,0.582272,0.0228171
9140.00,0.588372,0.0227172
9142.00,0.579919,0.0223845
9144.00,0.587966,0.0221477
9146.00,0.584161,0.0222955
9148.00,0.553765,0.0228545
9150.00,0.547139,0.0238416
9152.00,0.566613,0.0246600
9154.00,0.578272,0.0253538
9156.00,0.568016,0.0264288
9158.00,0.545138,0.0277446
9160.00,0.543915,0.0278613
9162.00,0.544896,0.0270375
9164.00,0.528105,0.0259907
9166.00,0.522641,0.0250831
9168.00,0.520105,0.0243074
9170.00,0.558273,0.0233090
9172.00,0.541630,0.0226519
9174.00,0.553055,0.0224995
9176.00,0.570519,0.0227504
9178.00,0.556308,0.0228813
9180.00,0.559128,0.0227890
9182.00,0.567942,0.0223594
9184.00,0.570968,0.0220814
9186.00,0.578577,0.0222050
9188.00,0.582193,0.0224265
9190.00,0.566774,0.0222743
9192.00,0.549805,0.0220069
9194.00,0.533412,0.0218517
9196.00,0.535909,0.0219269
9198.00,0.546799,0.0220037
9200.00,0.548143,0.0221363
9202.00,0.559040,0.0222364
9204.00,0.571980,0.0222596
9206.00,0.566664,0.0221507
9208.00,0.535790,0.0220006
9210.00,0.532979,0.0223698
9212.00,0.549470,0.0231646
9214.00,0.559353,0.0239398
9216.00,0.560109,0.0244917
9218.00,0.579010,0.0250203
9220.00,0.571366,0.0257379
9222.00,0.555873,0.0266505
9224.00,0.552933,0.0270844
9226.00,0.570700,0.0267086
9228.00,0.566828,0.0258600
9230.00,0.539801,0.0248486
9232.00,0.527821,0.0235907
9234.00,0.537182,0.0224998
9236.00,0.544835,0.0220028
9238.00,0.535957,0.0219128
9240.00,0.527617,0.0217798
9242.00,0.520651,0.0216314
9244.00,0.515965,0.0216660
9246.00,0.524628,0.0220633
9248.00,0.516165,0.0226516
9250.00,0.518512,0.0230849
9252.00,0.517276,0.0231807
9254.00,0.506479,0.0227787
9256.00,0.506060,0.0222218
9258.00,0.498414,0.0218522
9260.00,0.497151,0.0217503
9262.00,0.499435,0.0217752
9264.00,0.496436,0.0218307
9266.00,0.502536,0.0219738
9268.00,0.501642,0.0216770
9270.00,0.511936,0.0212574
9272.00,0.507187,0.0207955
9274.00,0.480843,0.0205645
9276.00,0.480684,0.0206097
9278.00,0.479176,0.0208704
9280.00,0.485755,0.0214083
9282.00,0.497233,0.0221173
9284.00,0.492229,0.0226853
9286.00,0.481044,0.0230283
9288.00,0.474055,0.0235665
9290.00,0.470199,0.0242063
9292.00,0.464530,0.0244558
9294.00,0.469328,0.0240128
9296.00,0.452106,0.0233862
9298.00,0.435583,0.0237257
9300.00,0.424999,0.0270471
9302.00,0.407379,0.0346437
9304.00,0.367320,0.0448898
9306.00,0.324696,0.0531219
9308.00,0.264809,0.0623913
9310.00,0.303640,0.0720884
9312.00,0.451032,0.0777363
9314.00,0.447322,0.0754291
9316.00,0.423736,0.0716485
9318.00,0.407620,0.0709769
9320.00,0.410784,0.0710729
9322.00,0.440101,0.0692041
9324.00,0.396630,0.0668008
9326.00,0.424848,0.0661338
9328.00,0.483850,0.0627319
9330.00,0.504620,0.0532387
9332.00,0.458672,0.0411076
9334.00,0.425471,0.0380519
9336.00,0.440916,0.0406890
9338.00,0.434248,0.0430347
9340.00,0.416368,0.0430958
9342.00,0.388360,0.0420762
9344.00,0.435175,0.0405247
9346.00,0.506831,0.0382378
9348.00,0.568780,0.0353505
9350.00,0.579410,0.0321239
9352.00,0.556834,0.0293728
9354.00,0.504403,0.0277335
9356.00,0.475254,0.0275893
9358.00,0.475726,0.0285801
9360.00,0.490575,0.0294381
9362.00,0.473914,0.0288643
9364.00,0.453624,0.0276063
9366.00,0.445758,0.0273142
9368.00,0.426859,0.0318266
9370.00,0.437856,0.0457891
9372.00,0.448852,0.0683038
9374.00,0.459849,0.0853034
9376.00,0.470845,0.0903213
9378.00,0.481842,0.0887306
9380.00,0.492838,0.0855774
9382.00,0.506853,0.0761289
9384.00,0.520867,0.0596972
9386.00,0.534882,0.0452082
9388.00,0.491255,0.0390235
9390.00,0.525365,0.0365082
9392.00,0.493577,0.0327244
9394.00,0.483179,0.0293272
9396.00,0.460296,0.0280260
9398.00,0.435220,0.0303174
9400.00,0.442528,0.0348256
9402.00,0.440478,0.0371383
9404.00,0.451364,0.0375469
9406.00,0.481194,0.0363478
9408.00,0.507152,0.0331697
9410.00,0.507565,0.0284796
9412.00,0.462224,0.0259609
9414.00,0.434724,0.0287260
9416.00,0.421752,0.0352852
9418.00,0.425316,0.0414674
9420.00,0.441943,0.0441381
9422.00,0.446186,0.0449284
9424.00,0.476072,0.0438065
9426.00,0.528596,0.0399701
9428.00,0.513688,0.0338937
9430.00,0.481474,0.0299170
9432.00,0.424345,0.0312067
9434.00,0.348578,0.0391859
9436.00,0.335091,0.0513450
9438.00,0.373628,0.0629346
9440.00,0.372296,0.0708432
9442.00,0.394974,0.0764352
9444.00,0.491733,0.0762827
9446.00,0.492337,0.0656154
9448.00,0.492942,0.0456277
9450.00,0.493546,0.0328227
9452.00,0.417913,0.0304943
9454.00,0.410209,0.0367996
9456.00,0.459625,0.0458339
9458.00,0.438562,0.0525955
9460.00,0.460409,0.0559134
9462.00,0.501264,0.0555527
9464.00,0.531981,0.0497138
9466.00,0.496076,0.0387160
9468.00,0.468095,0.0301061
9470.00,0.416189,0.0314345
9472.00,0.334678,0.0436038
9474.00,0.318030,0.0587394
9476.00,0.372765,0.0693805
9478.00,0.404669,0.0721854
9480.00,0.507049,0.0724331
9482.00,0.506635,0.0684170
9484.00,0.506221,0.0564271
9486.00,0.505807,0.0391368
9488.00,0.505393,0.0291117
9490.00,0.490969,0.0256218
9492.00,0.486532,0.0248371
9494.00,0.472021,0.0250304
9496.00,0.460180,0.0282868
9498.00,0.416020,0.0372321
9500.00,0.402002,0.0487016
9502.00,0.444378,0.0561972
9504.00,0.512772,0.0570086
9506.00,0.534603,0.0526596
9508.00,0.571309,0.0455469
9510.00,0.551716,0.0368782
9512.00,0.476550,0.0310435
9514.00,0.406404,0.0345911
9516.00,0.409344,0.0469330
9518.00,0.404784,0.0583814
9520.00,0.417281,0.0649312
9522.00,0.453057,0.0669408
9524.00,0.550048,0.0645603
9526.00,0.539474,0.0550970
9528.00,0.528901,0.0414959
9530.00,0.518327,0.0313499
9532.00,0.497219,0.0291982
9534.00,0.526140,0.0297894
9536.00,0.535129,0.0302890
9538.00,0.543748,0.0306790
9540.00,0.550411,0.0306908
9542.00,0.545604,0.0298732
9544.00,0.491868,0.0285946
9546.00,0.472036,0.0303296
9548.00,0.429552,0.0354934
9550.00,0.416307,0.0411675
9552.00,0.469101,0.0442348
9554.00,0.478507,0.0441722
9556.00,0.482767,0.0440944
9558.00,0.511768,0.0424673
9560.00,0.473777,0.0395034
9562.00,0.347402,0.0403070
9564.00,0.386311,0.0487936
9566.00,0.467220,0.0567571
9568.00,0.476777,0.0615242
9570.00,0.473505,0.0618922
9572.00,0.522867,0.0568020
9574.00,0.553962,0.0461288
9576.00,0.535013,0.0344272
9578.00,0.497534,0.0266530
9580.00,0.485251,0.0247225
9582.00,0.500055,0.0247958
9584.00,0.508116,0.0245806
9586.00,0.503157,0.0241237
9588.00,0.497267,0.0241044
9590.00,0.500965,0.0247166
9592.00,0.500776,0.0254121
9594.00,0.493566,0.0257519
9596.00,0.490780,0.0254762
9598.00,0.487935,0.0249044
9600.00,0.451979,0.0246741
9602.00,0.447614,0.0265160
9604.00,0.471543,0.0302823
9606.00,0.471912,0.0339300
9608.00,0.455774,0.0362546
9610.00,0.464828,0.0367515
9612.00,0.477868,0.0355820
9614.00,0.470982,0.0337754
9616.00,0.448384,0.0339439
9618.00,0.421721,0.0368839
9620.00,0.407939,0.0406834
9622.00,0.433246,0.0424582
9624.00,0.454956,0.0423900
9626.00,0.469380,0.0402426
9628.00,0.475055,0.0356798
9630.00,0.495976,0.0301708
9632.00,0.484090,0.0267457
9634.00,0.462342,0.0252386
9636.00,0.458338,0.0245958
9638.00,0.475845,0.0242180
9640.00,0.481094,0.0239420
9642.00,0.474296,0.0237515
9644.00,0.463840,0.0237145
9646.00,0.453066,0.0239143
9648.00,0.445077,0.0242758
9650.00,0.446216,0.0251400
9652.00,0.454825,0.0265351
9654.00,0.465530,0.0278007
9656.00,0.460435,0.0283889
9658.00,0.460879,0.0287846
9660.00,0.480321,0.0293599
9662.00,0.480091,0.0306415
9664.00,0.458650,0.0333275
9666.00,0.442713,0.0369482
9668.00,0.460452,0.0396798
9670.00,0.462668,0.0403488
9672.00,0.440083,0.0401753
9674.00,0.416290,0.0393184
9676.00,0.394241,0.0387552
9678.00,0.407108,0.0409784
9680.00,0.399719,0.0448390
9682.00,0.429988,0.0471207
9684.00,0.462757,0.0469429
9686.00,0.471464,0.0447904
9688.00,0.505837,0.0415667
9690.00,0.444507,0.0374385
9692.00,0.398327,0.0353539
9694.00,0.383388,0.0371869
9696.00,0.399922,0.0419563
9698.00,0.440281,0.0457164
9700.00,0.431296,0.0464677
9702.00,0.434860,0.0460863
9704.00,0.470233,0.0444279
9706.00,0.489824,0.0401502
9708.00,0.441290,0.0356469
9710.00,0.442125,0.0349140
9712.00,0.459449,0.0366176
9714.00,0.431820,0.0401033
9716.00,0.393876,0.0455490
9718.00,0.423448,0.0500203
9720.00,0.399707,0.0507291
9722.00,0.397929,0.0496399
9724.00,0.407414,0.0476485
9726.00,0.447786,0.0433235
9728.00,0.490651,0.0365608
9730.00,0.467620,0.0321100
9732.00,0.412674,0.0321390
9734.00,0.388286,0.0354604
9736.00,0.406691,0.0388373
9738.00,0.453712,0.0407279
9740.00,0.457771,0.0412730
9742.00,0.417603,0.0405920
9744.00,0.409579,0.0387480
9746.00,0.442322,0.0359925
9748.00,0.446135,0.0337643
9750.00,0.445807,0.0320386
9752.00,0.459191,0.0302643
9754.00,0.444254,0.0278824
9756.00,0.431910,0.0263662
9758.00,0.447013,0.0264316
9760.00,0.476102,0.0273506
9762.00,0.480749,0.0274585
9764.00,0.457390,0.0261172
9766.00,0.454968,0.0251053
9768.00,0.456803,0.0248974
9770.00,0.448285,0.0248322
9772.00,0.431681,0.0246872
9774.00,0.452620,0.0251951
9776.00,0.454878,0.0259738
9778.00,0.428961,0.0264130
9780.00,0.396508,0.0270543
9782.00,0.383524,0.0293547
9784.00,0.397826,0.0360997
9786.00,0.336492,0.0485916
9788.00,0.259696,0.0617994
9790.00,0.236074,0.0713800
9792.00,0.335319,0.0760473
9794.00,0.414972,0.0776421
9796.00,0.468090,0.0757231
9798.00,0.503739,0.0692692
9800.00,0.516484,0.0601050
9802.00,0.411268,0.0533947
9804.00,0.448722,0.0504266
9806.00,0.511616,0.0470585
9808.00,0.506782,0.0432867
9810.00,0.430656,0.0408217
9812.00,0.386610,0.0403810
9814.00,0.412412,0.0406211
9816.00,0.442290,0.0403597
9818.00,0.472058,0.0390800
9820.00,0.546477,0.0372566
9822.00,0.581562,0.0355275
9824.00,0.648929,0.0350051
9826.00,0.698374,0.0347936
9828.00,0.677120,0.0343276
9830.00,0.578964,0.0332810
9832.00,0.502983,0.0323419
9834.00,0.466799,0.0316354
9836.00,0.459488,0.0305536
9838.00,0.468440,0.0296613
9840.00,0.437083,0.0335296
9842.00,0.453842,0.0333500
9844.00,0.433534,0.0357960
9846.00,0.393696,0.0407418
9848.00,0.381272,0.0447782
9850.00,0.387238,0.0461595
9852.00,0.391569,0.0450261
9854.00,0.410790,0.0414850
9856.00,0.432479,0.0360793
9858.00,0.465443,0.0313295
9860.00,0.448563,0.0292833
9862.00,0.419597,0.0294708
9864.00,0.383093,0.0319838
9866.00,0.343062,0.0389777
9868.00,0.317922,0.0503775
9870.00,0.327565,0.0624308
9872.00,0.387464,0.0690636
9874.00,0.467180,0.0709144
9876.00,0.527669,0.0688787
9878.00,0.493206,0.0615117
9880.00,0.475430,0.0484915
9882.00,0.472824,0.0385952
9884.00,0.468158,0.0343459
9886.00,0.432426,0.0346727
9888.00,0.389935,0.0372979
9890.00,0.385551,0.0427473
9892.00,0.405124,0.0496724
9894.00,0.431391,0.0550211
9896.00,0.430360,0.0573456
9898.00,0.424561,0.0564702
9900.00,0.461754,0.0526818
9902.00,0.464061,0.0458375
9904.00,0.417276,0.0389718
9906.00,0.371955,0.0365927
9908.00,0.388705,0.0416021
9910.00,0.395067,0.0535091
9912.00,0.342471,0.0665528
9914.00,0.297978,0.0754325
9916.00,0.323778,0.0785485
9918.00,0.360189,0.0769037
9920.00,0.414981,0.0700356
9922.00,0.472379,0.0579962
9924.00,0.475546,0.0448227
9926.00,0.400786,0.0367807
9928.00,0.402765,0.0350421
9930.00,0.427202,0.0346585
9932.00,0.430080,0.0351797
9934.00,0.401648,0.0376610
9936.00,0.342631,0.0441875
9938.00,0.273077,0.0561292
9940.00,0.230965,0.0711247
9942.00,0.243018,0.0860244
9944.00,0.302288,0.0983995
9946.00,0.353203,0.105400
9948.00,0.338872,0.104799
9950.00,0.310056,0.100210
9952.00,0.341238,0.0950378
9954.00,0.444904,0.0914401
9956.00,0.446694,0.0903817
9958.00,0.389899,0.0935821
9960.00,0.470113,0.0971310
9962.00,0.530633,0.0961135
9964.00,0.524454,0.0889491
9966.00,0.453233,0.0794016
9968.00,0.360819,0.0707352
9970.00,0.350922,0.0632484
9972.00,0.429656,0.0593363
9974.00,0.498569,0.0605017
9976.00,0.537392,0.0590839
9978.00,0.449295,0.0565584
9980.00,0.439686,0.0530947
9982.00,0.468088,0.0481988
9984.00,0.447945,0.0443589
9986.00,0.416458,0.0403557
9988.00,0.421002,0.0377539
9990.00,0.443089,0.0372770
9992.00,0.422292,0.0379745
9994.00,0.417891,0.0401064
9996.00,0.427816,0.0443846
9998.00,0.400247,0.0486689
10000.0,0.390629,0.0516743
10002.0,0.424048,0.0534623
10004.0,0.372456,0.0552001
10006.0,0.291229,0.0614888
10008.0,0.200991,0.0760347
10010.0,0.192231,0.0940344
10012.0,0.258089,0.108126
10014.0,0.210014,0.113687
10016.0,0.288153,0.112813
10018.0,0.414207,0.105848
10020.0,0.488104,0.0931315
10022.0,0.444154,0.0802876
10024.0,0.362778,0.0758646
10026.0,0.332580,0.0752003
10028.0,0.370389,0.0738561
10030.0,0.426665,0.0698479
10032.0,0.414254,0.0620699
10034.0,0.391352,0.0527309
10036.0,0.368509,0.0474281
10038.0,0.371014,0.0476885
10040.0,0.351779,0.0511290
10042.0,0.351421,0.0543297
10044.0,0.374272,0.0556246
10046.0,0.403865,0.0557230
10048.0,0.433612,0.0542466
10050.0,0.450388,0.0507652
10052.0,0.464824,0.0469715
10054.0,0.425428,0.0479908
10056.0,0.381654,0.0545533
10058.0,0.358806,0.0628844
10060.0,0.383255,0.0691223
10062.0,0.415519,0.0724107
10064.0,0.436724,0.0738454
10066.0,0.418418,0.0727845
10068.0,0.375514,0.0697352
10070.0,0.389336,0.0666518
10072.0,0.455656,0.0647047
10074.0,0.448349,0.0639892
10076.0,0.373225,0.0674227
10078.0,0.313056,0.0764513
10080.0,0.320369,0.0882810
10082.0,0.276688,0.0967538
10084.0,0.267854,0.0996964
10086.0,0.339336,0.0974810
10088.0,0.457593,0.0891246
10090.0,0.471273,0.0744550
10092.0,0.454176,0.0606171
10094.0,0.423704,0.0538228
10096.0,0.402013,0.0541376
10098.0,0.385836,0.0592456
10100.0,0.370974,0.0679467
10102.0,0.355550,0.0760014
10104.0,0.364334,0.0799956
10106.0,0.427338,0.0805723
10108.0,0.515634,0.0781059
10110.0,0.529805,0.0706015
10112.0,0.459176,0.0611182
10114.0,0.388567,0.0555403
10116.0,0.393048,0.0584134
10118.0,0.377779,0.0702077
10120.0,0.342700,0.0901555
10122.0,0.345618,0.108466
10124.0,0.382999,0.119045
10126.0,0.474736,0.121987
10128.0,0.524312,0.117944
10130.0,0.551437,0.106171
10132.0,0.545648,0.0883394
10134.0,0.552151,0.0726734
10136.0,0.518767,0.0656350
10138.0,0.466185,0.0641618
10140.0,0.451740,0.0644903
10142.0,0.465589,0.0665416
10144.0,0.469121,0.0705765
10146.0,0.441536,0.0775664
10148.0,0.385143,0.0863597
10150.0,0.285994,0.0958154
10152.0,0.279430,0.103559
10154.0,0.404101,0.108361
10156.0,0.567969,0.110332
10158.0,0.529311,0.108090
10160.0,0.473745,0.102424
10162.0,0.399205,0.0973034
10164.0,0.350305,0.0978736
10166.0,0.405625,0.107917
10168.0,0.359893,0.119125
10170.0,0.215079,0.144845
10172.0,0.199905,0.154470
10174.0,0.315504,0.156416
10176.0,0.345892,0.151509
10178.0,0.545627,0.138407
10180.0,0.482201,0.120792
10182.0,0.499420,0.109300
10184.0,0.381097,0.110719
10186.0,0.421472,0.121562
10188.0,0.429394,0.130678
10190.0,0.423758,0.134911
10192.0,0.387866,0.134272
10194.0,0.468863,0.129430
10196.0,0.652668,0.119838
10198.0,0.640217,0.109651
10200.0,0.427268,0.106178
10202.0,0.200351,0.110890
10204.0,0.251868,0.122570
10206.0,0.352643,0.140473
10208.0,0.440827,0.157131
10210.0,0.460978,0.165268
10212.0,0.473082,0.165120
10214.0,0.487341,0.159214
10216.0,0.436446,0.145952
10218.0,0.449052,0.127194
10220.0,0.438969,0.114236
10222.0,0.328679,0.115670
10224.0,0.173044,0.126980
10226.0,0.200261,0.138295
10228.0,0.282097,0.146169
10230.0,0.282814,0.147776
10232.0,0.296414,0.140948
10234.0,0.537432,0.128059
10236.0,0.573444,0.113578
10238.0,0.520994,0.0995206
10240.0,0.470951,0.0883161
10242.0,0.446245,0.0818461
10244.0,0.403092,0.0786553
10246.0,0.435449,0.0780669
10248.0,0.459027,0.0780999
10250.0,0.482954,0.0785543
10252.0,0.469846,0.0794765
10254.0,0.500089,0.0803178
10256.0,0.411345,0.0814350
10258.0,0.358716,0.0839703
10260.0,0.383093,0.0870766
10262.0,0.503528,0.0896237
10264.0,0.388072,0.0926702
10266.0,0.337587,0.0992219
10268.0,0.388761,0.107574
10270.0,0.449824,0.114750
10272.0,0.388047,0.118407
10274.0,0.413485,0.120241
10276.0,0.419106,0.121881
10278.0,0.318561,0.129812
10280.0,0.337821,0.156005
10282.0,0.320761,0.207063
10284.0,0.303702,0.262212
10286.0,0.286642,0.296023
10288.0,0.269583,0.310572
10290.0,0.252523,0.312056
10292.0,0.235464,0.310842
10294.0,0.408949,0.281571
10296.0,0.177683,0.248061
10298.0,0.142150,0.216725
10300.0,0.284660,0.206239
10302.0,0.314218,0.188415
10304.0,0.434833,0.169105
10306.0,0.471760,0.157937
10308.0,0.423387,0.156866
10310.0,0.391497,0.157446
10312.0,0.233098,0.154345
10314.0,0.223537,0.150259
10316.0,0.383079,0.143432
10318.0,0.569183,0.134292
10320.0,0.596073,0.129158
10322.0,0.530550,0.129152
10324.0,0.436043,0.130270
10326.0,0.407153,0.132598
10328.0,0.420184,0.135812
10330.0,0.448528,0.138612
10332.0,0.486775,0.139790
10334.0,0.418258,0.140574
10336.0,0.306432,0.146349
10338.0,0.284882,0.145220
10340.0,0.461410,0.154731
10342.0,0.480956,0.178872
10344.0,0.527641,0.202522
10346.0,0.667683,0.220488
10348.0,0.757009,0.237752
10350.0,0.555067,0.243432
10352.0,0.663909,0.238724
10354.0,0.598733,0.223830
10356.0,0.613880,0.196013
10358.0,0.803544,0.186343
10360.0,0.711850,0.178907
10362.0,0.692774,0.193873
10364.0,0.694816,0.214615
10366.0,0.263836,0.243244
10368.0,0.447610,0.257554
10370.0,0.402138,0.316314
10372.0,0.356666,0.345875
10374.0,0.294188,0.371389
10376.0,0.231711,0.368251
10378.0,0.169233,0.343939
10380.0,0.498193,0.293593
10382.0,0.558482,0.241927
10384.0,0.383864,0.206776
10386.0,0.361092,0.196552
10388.0,0.589602,0.198962
10390.0,0.483774,0.210368
10392.0,0.386305,0.237373
10394.0,0.584538,0.268083
10396.0,0.555891,0.289459
10398.0,0.398822,0.282283
10400.0,0.326373,0.289777
10402.0,0.471296,0.273927
10404.0,0.754197,0.245670
10406.0,0.518415,0.207827
10408.0,0.434656,0.201346
10410.0,0.387365,0.218616
10412.0,0.262785,0.253939
10414.0,0.187660,0.316097
10416.0,0.279778,0.380153
10418.0,0.371895,0.401521
10420.0,0.655346,0.422577
10422.0,0.680242,0.413928
10424.0,0.333800,0.377338
10426.0,0.383153,0.313117
10428.0,0.533583,0.263224
10430.0,0.553857,0.223882
10432.0,0.383820,0.219797
10434.0,0.377983,0.210637
10436.0,0.459448,0.201665
10438.0,0.329029,0.198597
10440.0,0.272607,0.198596
10442.0,0.338832,0.202518
10444.0,0.226769,0.214667
10446.0,0.410906,0.242610
10448.0,0.509533,0.273273
10450.0,0.630098,0.292668
10452.0,0.613098,0.298784
10454.0,0.372641,0.293393
10456.0,0.479532,0.270719
10458.0,0.492339,0.250137
10460.0,0.349334,0.243292
10462.0,0.291575,0.242066
10464.0,0.298811,0.284210
10466.0,0.306047,0.350141
10468.0,0.313283,0.395453
10470.0,0.320519,0.426966
10472.0,0.327756,0.429992
10474.0,0.628087,0.410581
10476.0,0.576170,0.361940
10478.0,0.450872,0.292820
10480.0,0.400249,0.247802
10482.0,0.488960,0.241176
10484.0,0.615026,0.240617
10486.0,0.447548,0.241276
10488.0,0.619381,0.242961
10490.0,0.641132,0.243337
10492.0,0.419448,0.239774
10494.0,0.497044,0.240883
10496.0,0.407364,0.242459
10498.0,0.592060,0.237334
10500.0,0.399023,0.246020
10502.0,0.475954,0.245027
10504.0,0.244875,0.259036
10506.0,0.127466,0.283781
10508.0,0.182161,0.306692
10510.0,0.114216,0.320223
10512.0,0.332115,0.323923
10514.0,0.799608,0.321655
10516.0,0.653286,0.308483
10518.0,0.490968,0.304971
10520.0,0.328650,0.306858
10522.0,0.162375,0.336380
10524.0,0.247640,0.361508
10526.0,0.806368,0.376292
10528.0,0.697782,0.380644
10530.0,0.589196,0.348521
10532.0,0.340412,0.300319
10534.0,0.104636,0.263931
10536.0,0.568667,0.248084
10538.0,0.737899,0.242612
10540.0,0.501451,0.236574
10542.0,0.145218,0.232518
10544.0,0.271820,0.230138
10546.0,0.297554,0.227966
10548.0,0.0684051,0.225513
10550.0,0.397345,0.222928
10552.0,0.389488,0.237947
10554.0,0.197549,0.241925
10556.0,0.204773,0.236902
10558.0,0.419679,0.225957
10560.0,0.394888,0.223695
10562.0,0.187373,0.227087
10564.0,0.0607334,0.231915
10566.0,0.461616,0.225986
10568.0,0.850981,0.248812
10570.0,0.609788,0.256271
10572.0,0.461797,0.260519
10574.0,0.552344,0.261519
10576.0,0.187311,0.259352
10578.0,0.550458,0.254791
10580.0,0.362598,0.258243
10582.0,0.488650,0.281563
10584.0,0.689120,0.286519
10586.0,0.396389,0.293068
10588.0,0.218369,0.293469
10590.0,0.268723,0.286759
10592.0,0.443343,0.275218
10594.0,0.593777,0.261676
10596.0,0.556843,0.248458
10598.0,0.151514,0.236981
10600.0,0.130080,0.240988
10602.0,0.478537,0.249887
10604.0,0.752118,0.256196
10606.0,0.760202,0.259555
10608.0,0.768287,0.259439
10610.0,0.421304,0.251480
10612.0,0.350926,0.252399
10614.0,0.573211,0.262387
10616.0,0.523869,0.265215
10618.0,0.357397,0.267182
10620.0,0.401797,0.271485
10622.0,0.588542,0.276825
10624.0,0.659775,0.284071
10626.0,0.662188,0.292194
10628.0,0.498387,0.292156
10630.0,0.675812,0.298000
10632.0,0.505275,0.300321
10634.0,0.155780,0.307486
10636.0,0.624751,0.321611
10638.0,0.677577,0.329071
10640.0,0.0799609,0.337846
10642.0,0.479588,0.346858
10644.0,0.907691,0.355648
10646.0,0.795592,0.353785
10648.0,0.494738,0.375786
10650.0,0.193884,0.375805
10652.0,0.252260,0.377994
10654.0,0.321390,0.386291
10656.0,0.272149,0.386694
10658.0,0.222907,0.400133
10660.0,0.416183,0.375407
10662.0,0.224887,0.364386
10664.0,0.757117,0.366732
10666.0,0.947604,0.384566
10668.0,0.631877,0.385501
10670.0,0.361070,0.389905
10672.0,0.297608,0.393975
10674.0,0.606273,0.383692
10676.0,0.541219,0.387903
10678.0,0.548703,0.397408
10680.0,0.406630,0.419859
10682.0,0.264557,0.448249
10684.0,0.122483,0.473553
10686.0,0.110620,0.476326
10688.0,0.0987574,0.483010
10690.0,0.0552906,0.486538
10692.0,0.585326,0.491216
10694.0,0.506630,0.503876
10696.0,0.427934,0.512352
10698.0,0.733790,0.523256
10700.0,0.549325,0.507228
10702.0,0.874916,0.487571
10704.0,0.907937,0.478118
10706.0,0.940958,0.494121
10708.0,0.455910,0.508556
10710.0,0.269889,0.513445
10712.0,0.400589,0.549799
10714.0,0.531289,0.531954
10716.0,0.661989,0.502144


==> spectra/spec_2017egm-2458106-KAST_KAST.txt <==
# File created by shivutils (I.Shivvers)
# wl(A)   flm    er(optional)
3632.00   0.08834313   0.01310430
3634.00   0.10179752   0.01312113
3636.00   0.06574179   0.01285261
3638.00   0.06236670   0.01259083
3640.00   0.05249271   0.01257253
3642.00   0.07007077   0.01303559
3644.00   0.09998849   0.01362942
3646.00   0.04690625   0.01349124
3648.00   0.08102336   0.01615188
3650.00   0.07240029   0.01796440
3652.00   0.07769465   0.01688598
3654.00   0.06292869   0.01551975
3656.00   0.09697140   0.01481036
3658.00   0.06981016   0.01291186
3660.00   0.06375670   0.01308276
3662.00   0.09475275   0.01442591
3664.00   0.05721971   0.01387390
3666.00   0.04721829   0.01231260
3668.00   0.05863495   0.01166262
3670.00   0.05512786   0.01156169
3672.00   0.07898294   0.01193269
3674.00   0.07974698   0.01163867
3676.00   0.09078152   0.01178177
3678.00   0.05151099   0.01115018
3680.00   0.06667884   0.01114500
3682.00   0.08963207   0.01119371
3684.00   0.08153259   0.01111412
3686.00   0.09024622   0.01137299
3688.00   0.08323444   0.01132946
3690.00   0.09409901   0.01118967
3692.00   0.08506145   0.01128845
3694.00   0.06757479   0.01079216
3696.00   0.07954415   0.01077082
3698.00   0.07931463   0.01124424
3700.00   0.07786308   0.01113909
3702.00   0.09248578   0.01130280
3704.00   0.08970233   0.01137982
3706.00   0.08388487   0.01116543
3708.00   0.07591734   0.01111538
3710.00   0.07064523   0.01110663
3712.00   0.08754106   0.01114809
3714.00   0.07287533   0.01080602
3716.00   0.06786675   0.01066379
3718.00   0.06889286   0.01081213
3720.00   0.09489599   0.01074621
3722.00   0.09288511   0.01073095
3724.00   0.06882775   0.01059771
3726.00   0.07659341   0.01066438
3728.00   0.07943356   0.01073102
3730.00   0.07091454   0.01065758
3732.00   0.07414836   0.01051204
3734.00   0.06909323   0.01062827
3736.00   0.08250440   0.01086276
3738.00   0.06989897   0.01075399
3740.00   0.08095188   0.01082177
3742.00   0.05570315   0.01031872
3744.00   0.06796817   0.01013682
3746.00   0.09033137   0.01042220
3748.00   0.09345135   0.01020739
3750.00   0.09547725   0.01030863
3752.00   0.08438283   0.01036639
3754.00   0.07947066   0.01025619
3756.00   0.09138730   0.01025773
3758.00   0.08117035   0.00990785
3760.00   0.08001731   0.00988162
3762.00   0.07050361   0.00984229
3764.00   0.05190589   0.00973480
3766.00   0.06821671   0.00947657
3768.00   0.06567925   0.00955175
3770.00   0.07384553   0.00992101
3772.00   0.09053997   0.00999234
3774.00   0.08004402   0.00967908
3776.00   0.07014786   0.00958777
3778.00   0.07170223   0.00949529
3780.00   0.07458632   0.00945686
3782.00   0.08143025   0.00954080
3784.00   0.07124608   0.00956656
3786.00   0.07652216   0.00944130
3788.00   0.07862665   0.00942227
3790.00   0.08655767   0.00952753
3792.00   0.09377214   0.00957987
3794.00   0.08576491   0.00936616
3796.00   0.07252068   0.00907338
3798.00   0.07215134   0.00905504
3800.00   0.06130881   0.00908411
3802.00   0.08256003   0.00924276
3804.00   0.07526996   0.00923545
3806.00   0.07326176   0.00908187
3808.00   0.08556980   0.00914327
3810.00   0.07287281   0.00903485
3812.00   0.07821850   0.00904944
3814.00   0.08188892   0.00909800
3816.00   0.06589521   0.00887739
3818.00   0.05974712   0.00882449
3820.00   0.07178134   0.00890936
3822.00   0.06384284   0.00870796
3824.00   0.04843494   0.00863126
3826.00   0.07146815   0.00893375
3828.00   0.07940093   0.00928135
3830.00   0.08831499   0.00949023
3832.00   0.07562356   0.00916081
3834.00   0.07550228   0.00889172
3836.00   0.08192997   0.00921353
3838.00   0.15250653   0.01103334
3840.00   0.21821043   0.01281849
3842.00   0.20360109   0.01265232
3844.00   0.11436089   0.01062538
3846.00   0.08076047   0.00882739
3848.00   0.07305078   0.00828849
3850.00   0.08288303   0.00836386
3852.00   0.07455416   0.00850076
3854.00   0.07655769   0.00864752
3856.00   0.05872176   0.00863671
3858.00   0.07102036   0.00841896
3860.00   0.08078882   0.00834773
3862.00   0.06071367   0.00800527
3864.00   0.08145164   0.00809760
3866.00   0.07600120   0.00814983
3868.00   0.05888714   0.00828377
3870.00   0.06808572   0.00834371
3872.00   0.08444387   0.00850516
3874.00   0.08474565   0.00874378
3876.00   0.07392655   0.00859138
3878.00   0.07833448   0.00844475
3880.00   0.06499998   0.00806638
3882.00   0.08413692   0.00799440
3884.00   0.07394526   0.00782974
3886.00   0.06851100   0.00775701
3888.00   0.07465340   0.00790643
3890.00   0.06032341   0.00800475
3892.00   0.05769474   0.00813604
3894.00   0.08459596   0.00844620
3896.00   0.08802616   0.00861251
3898.00   0.06504112   0.00843727
3900.00   0.07771496   0.00849924
3902.00   0.07823313   0.00857641
3904.00   0.06923065   0.00859790
3906.00   0.06638739   0.00895143
3908.00   0.06860869   0.00917119
3910.00   0.06798290   0.00895384
3912.00   0.04323070   0.00858059
3914.00   0.05627545   0.00826728
3916.00   0.07030853   0.00821807
3918.00   0.06011082   0.00814845
3920.00   0.05864650   0.00803989
3922.00   0.06683123   0.00808716
3924.00   0.06116521   0.00814410
3926.00   0.07121788   0.00829097
3928.00   0.07259259   0.00803320
3930.00   0.05701503   0.00790360
3932.00   0.06223980   0.00796586
3934.00   0.07692701   0.00806237
3936.00   0.06554309   0.00779491
3938.00   0.06693805   0.00785265
3940.00   0.07796214   0.00795855
3942.00   0.06433932   0.00791521
3944.00   0.06497971   0.00791156
3946.00   0.06964283   0.00768987
3948.00   0.06498995   0.00746088
3950.00   0.07347261   0.00723598
3952.00   0.07180049   0.00712271
3954.00   0.05871473   0.00711922
3956.00   0.06018985   0.00707445
3958.00   0.07070715   0.00743952
3960.00   0.07173116   0.00784383
3962.00   0.08605519   0.00811147
3964.00   0.07006083   0.00767090
3966.00   0.07829884   0.00759167
3968.00   0.07326254   0.00752123
3970.00   0.08550082   0.00763949
3972.00   0.07229909   0.00760339
3974.00   0.08075958   0.00783830
3976.00   0.08598667   0.00785710
3978.00   0.08741456   0.00782087
3980.00   0.09285539   0.00797032
3982.00   0.08620919   0.00784333
3984.00   0.09271163   0.00790641
3986.00   0.08167269   0.00790283
3988.00   0.08496107   0.00778615
3990.00   0.08737919   0.00786591
3992.00   0.08301685   0.00763122
3994.00   0.08175363   0.00783611
3996.00   0.09602308   0.00790506
3998.00   0.10493961   0.00791796
4000.00   0.09819537   0.00746612
4002.00   0.08596857   0.00736440
4004.00   0.09676827   0.00728562
4006.00   0.10711201   0.00741597
4008.00   0.09051289   0.00742675
4010.00   0.09224457   0.00745186
4012.00   0.08348437   0.00746538
4014.00   0.09826587   0.00954666
4016.00   0.10739805   0.00796075
4018.00   0.09893849   0.00821161
4020.00   0.11168610   0.00877880
4022.00   0.08782357   0.00875234
4024.00   0.10295442   0.00870142
4026.00   0.09315975   0.00840418
4028.00   0.11016729   0.00835268
4030.00   0.10605310   0.00822623
4032.00   0.11086594   0.00808869
4034.00   0.12395214   0.00809906
4036.00   0.10669155   0.00804168
4038.00   0.11411386   0.00797068
4040.00   0.11196210   0.00794806
4042.00   0.10766733   0.00823499
4044.00   0.11902580   0.01096336
4046.00   0.10351212   0.01312132
4048.00   0.09562331   0.01193446
4050.00   0.11240284   0.00863537
4052.00   0.10188270   0.00778674
4054.00   0.09870653   0.00780465
4056.00   0.10946323   0.00783364
4058.00   0.11464599   0.00778243
4060.00   0.12033150   0.00776937
4062.00   0.13714999   0.00797345
4064.00   0.13478974   0.00795012
4066.00   0.12320848   0.00786001
4068.00   0.13162521   0.00780170
4070.00   0.13413560   0.00781633
4072.00   0.13964002   0.00778022
4074.00   0.13510939   0.00782921
4076.00   0.12682544   0.00835143
4078.00   0.12852481   0.00851903
4080.00   0.11682441   0.00808192
4082.00   0.12949969   0.00788781
4084.00   0.12151673   0.00759580
4086.00   0.12295467   0.00738439
4088.00   0.11852454   0.00709695
4090.00   0.14071979   0.00706784
4092.00   0.12268306   0.00695127
4094.00   0.13364112   0.00700795
4096.00   0.12637816   0.00700730
4098.00   0.13610001   0.00721865
4100.00   0.12922414   0.00729920
4102.00   0.12416880   0.00729811
4104.00   0.14935450   0.00738239
4106.00   0.12383872   0.00737368
4108.00   0.12838535   0.00743521
4110.00   0.12768757   0.00745877
4112.00   0.14519568   0.00742691
4114.00   0.13406876   0.00749247
4116.00   0.13803604   0.00744839
4118.00   0.13805425   0.00737850
4120.00   0.12266532   0.00728804
4122.00   0.12825006   0.00731109
4124.00   0.12455305   0.00739879
4126.00   0.12745148   0.00731649
4128.00   0.12689435   0.00736592
4130.00   0.13741355   0.00749380
4132.00   0.12192838   0.00754093
4134.00   0.12726291   0.00760084
4136.00   0.13445845   0.00745513
4138.00   0.13534400   0.00752719
4140.00   0.14150566   0.00762468
4142.00   0.13906348   0.00746742
4144.00   0.10740098   0.00719617
4146.00   0.12484749   0.00722095
4148.00   0.12732141   0.00725569
4150.00   0.12496122   0.00728490
4152.00   0.12067220   0.00746040
4154.00   0.12386746   0.00733658
4156.00   0.11127063   0.00712358
4158.00   0.12865514   0.00720639
4160.00   0.13126758   0.00728012
4162.00   0.12081546   0.00737022
4164.00   0.11745630   0.00757896
4166.00   0.12218014   0.00754954
4168.00   0.10522465   0.00719057
4170.00   0.12031630   0.00720866
4172.00   0.10979476   0.00715874
4174.00   0.11747900   0.00705018
4176.00   0.11631049   0.00702456
4178.00   0.11338871   0.00707381
4180.00   0.09987410   0.00690864
4182.00   0.09804473   0.00688008
4184.00   0.11283599   0.00694007
4186.00   0.11709198   0.00693557
4188.00   0.11355381   0.00687707
4190.00   0.10253536   0.00684201
4192.00   0.10301320   0.00690139
4194.00   0.10858048   0.00684147
4196.00   0.11030861   0.00678086
4198.00   0.11087711   0.00668590
4200.00   0.11410587   0.00672619
4202.00   0.10057423   0.00666018
4204.00   0.11133025   0.00674159
4206.00   0.09828120   0.00672482
4208.00   0.09766461   0.00671889
4210.00   0.11788698   0.00685102
4212.00   0.11148370   0.00679065
4214.00   0.08768047   0.00657206
4216.00   0.09582360   0.00657125
4218.00   0.09430353   0.00650753
4220.00   0.08790227   0.00638751
4222.00   0.09171123   0.00626246
4224.00   0.11287275   0.00637570
4226.00   0.10823653   0.00645718
4228.00   0.09107959   0.00630302
4230.00   0.08665752   0.00629876
4232.00   0.08184089   0.00628918
4234.00   0.08543548   0.00642459
4236.00   0.08970545   0.00653420
4238.00   0.09695130   0.00659732
4240.00   0.09581315   0.00664974
4242.00   0.09981725   0.00655891
4244.00   0.09856421   0.00678546
4246.00   0.09341592   0.00714596
4248.00   0.07553482   0.00708183
4250.00   0.08638900   0.00672157
4252.00   0.09772751   0.00653915
4254.00   0.09669982   0.00660482
4256.00   0.09436211   0.00653111
4258.00   0.09234308   0.00656582
4260.00   0.08693294   0.00650893
4262.00   0.09965041   0.00653842
4264.00   0.09592035   0.00652126
4266.00   0.10659377   0.00660312
4268.00   0.08532016   0.00648006
4270.00   0.08615837   0.00643546
4272.00   0.08089790   0.00646312
4274.00   0.09277504   0.00650857
4276.00   0.09978343   0.00653563
4278.00   0.07888663   0.00649243
4280.00   0.08859280   0.00650438
4282.00   0.09829829   0.00654505
4284.00   0.08690293   0.00651561
4286.00   0.09106375   0.00647736
4288.00   0.07896140   0.00635821
4290.00   0.07823370   0.00649475
4292.00   0.09137796   0.00652026
4294.00   0.07680738   0.00654708
4296.00   0.07197621   0.00645977
4298.00   0.08733921   0.00644721
4300.00   0.08448409   0.00631684
4302.00   0.08452434   0.00631738
4304.00   0.07799342   0.00631589
4306.00   0.09126489   0.00642912
4308.00   0.08894748   0.00640770
4310.00   0.08216844   0.00648312
4312.00   0.09375282   0.00674442
4314.00   0.07828389   0.00679412
4316.00   0.09443439   0.00676698
4318.00   0.08666516   0.00675818
4320.00   0.09895145   0.00685642
4322.00   0.09453863   0.00679037
4324.00   0.09154018   0.00667802
4326.00   0.09084827   0.00657371
4328.00   0.07811861   0.00649017
4330.00   0.08840212   0.00650367
4332.00   0.08411887   0.00646344
4334.00   0.08361347   0.00648802
4336.00   0.06283823   0.00652250
4338.00   0.09231496   0.00673766
4340.00   0.10218137   0.00674244
4342.00   0.11175193   0.00670040
4344.00   0.09863434   0.00676593
4346.00   0.09322157   0.00696214
4348.00   0.11248465   0.00708646
4350.00   0.08257703   0.00689109
4352.00   0.10400190   0.00682297
4354.00   0.07905623   0.00717651
4356.00   0.09772918   0.01083317
4358.00   0.09585035   0.01316951
4360.00   0.08366369   0.01179960
4362.00   0.09735109   0.00850271
4364.00   0.07961450   0.00712899
4366.00   0.08326319   0.00692630
4368.00   0.09359729   0.00690810
4370.00   0.09127008   0.00688574
4372.00   0.08692790   0.00693051
4374.00   0.09976847   0.00711550
4376.00   0.09391119   0.00697487
4378.00   0.09423663   0.00675454
4380.00   0.09450720   0.00670220
4382.00   0.09226189   0.00666815
4384.00   0.09664655   0.00662918
4386.00   0.09834530   0.00663068
4388.00   0.10209353   0.00665499
4390.00   0.09720519   0.00666578
4392.00   0.08745869   0.00663615
4394.00   0.09019969   0.00672736
4396.00   0.08486073   0.00661594
4398.00   0.08830088   0.00676231
4400.00   0.09266242   0.00677771
4402.00   0.07838964   0.00666967
4404.00   0.08620460   0.00657268
4406.00   0.08248602   0.00661463
4408.00   0.10548993   0.00675163
4410.00   0.09240342   0.00670578
4412.00   0.08074708   0.00671788
4414.00   0.10529902   0.00680888
4416.00   0.09143354   0.00677306
4418.00   0.08654806   0.00664887
4420.00   0.09330671   0.00665381
4422.00   0.07302486   0.00655681
4424.00   0.08316900   0.00661027
4426.00   0.09046986   0.00663085
4428.00   0.09764672   0.00658397
4430.00   0.08611083   0.00652598
4432.00   0.08597619   0.00646212
4434.00   0.09327327   0.00650252
4436.00   0.08841226   0.00648932
4438.00   0.09480997   0.00653550
4440.00   0.08828682   0.00649865
4442.00   0.09749223   0.00656230
4444.00   0.07989711   0.00647253
4446.00   0.08497960   0.00656708
4448.00   0.10135973   0.00662944
4450.00   0.08361464   0.00657167
4452.00   0.09087683   0.00655090
4454.00   0.10309930   0.00652389
4456.00   0.09513267   0.00643662
4458.00   0.09530132   0.00644577
4460.00   0.09631277   0.00648232
4462.00   0.09771936   0.00643251
4464.00   0.08133344   0.00637691
4466.00   0.08088632   0.00634646
4468.00   0.08491024   0.00628089
4470.00   0.10937658   0.00645573
4472.00   0.13603817   0.00675314
4474.00   0.10708317   0.00655108
4476.00   0.09981418   0.00638002
4478.00   0.09311686   0.00623348
4480.00   0.07963801   0.00623776
4482.00   0.07065553   0.00623844
4484.00   0.09898294   0.00634040
4486.00   0.08182251   0.00629381
4488.00   0.07475010   0.00633662
4490.00   0.10514240   0.00644993
4492.00   0.08978236   0.00644498
4494.00   0.09754072   0.00649167
4496.00   0.10577646   0.00653921
4498.00   0.09424058   0.00647124
4500.00   0.08719558   0.00642473
4502.00   0.08715199   0.00637555
4504.00   0.10109077   0.00639990
4506.00   0.09969626   0.00635569
4508.00   0.07647618   0.00625926
4510.00   0.10373114   0.00629344
4512.00   0.09683613   0.00628952
4514.00   0.08688455   0.00620834
4516.00   0.09890044   0.00619265
4518.00   0.09459499   0.00609637
4520.00   0.09861711   0.00614931
4522.00   0.07702043   0.00605670
4524.00   0.08867470   0.00610010
4526.00   0.10391997   0.00611546
4528.00   0.09001259   0.00610343
4530.00   0.08044206   0.00601497
4532.00   0.09121966   0.00612347
4534.00   0.09210581   0.00607775
4536.00   0.08018683   0.00603718
4538.00   0.08072627   0.00595101
4540.00   0.09065207   0.00600677
4542.00   0.08341560   0.00601522
4544.00   0.08431724   0.00603503
4546.00   0.09781749   0.00605180
4548.00   0.08959644   0.00599440
4550.00   0.08415765   0.00588503
4552.00   0.09476902   0.00588037
4554.00   0.08292519   0.00585488
4556.00   0.08476905   0.00589606
4558.00   0.07936900   0.00586346
4560.00   0.08062670   0.00580377
4562.00   0.08089952   0.00580402
4564.00   0.08815013   0.00581717
4566.00   0.07684702   0.00576992
4568.00   0.09661970   0.00576014
4570.00   0.09872343   0.00574986
4572.00   0.08683109   0.00574748
4574.00   0.09535952   0.00583880
4576.00   0.09308236   0.00578318
4578.00   0.09497444   0.00574628
4580.00   0.08273108   0.00562843
4582.00   0.09628975   0.00569641
4584.00   0.09943190   0.00568729
4586.00   0.10335675   0.00568151
4588.00   0.09698547   0.00566868
4590.00   0.08036931   0.00555991
4592.00   0.09066831   0.00562434
4594.00   0.09281863   0.00562254
4596.00   0.08587080   0.00552306
4598.00   0.09045865   0.00553777
4600.00   0.08862608   0.00552427
4602.00   0.10145765   0.00567758
4604.00   0.09978703   0.00572282
4606.00   0.11079549   0.00562075
4608.00   0.08123280   0.00550840
4610.00   0.10445502   0.00564838
4612.00   0.10038981   0.00563529
4614.00   0.09343457   0.00555910
4616.00   0.10643609   0.00552326
4618.00   0.10581923   0.00548284
4620.00   0.10876947   0.00552096
4622.00   0.09915716   0.00549359
4624.00   0.10083787   0.00554874
4626.00   0.09292764   0.00552521
4628.00   0.10613581   0.00553857
4630.00   0.09681797   0.00556253
4632.00   0.10766019   0.00553558
4634.00   0.09970076   0.00550456
4636.00   0.10722330   0.00554196
4638.00   0.10842968   0.00555006
4640.00   0.10190833   0.00552127
4642.00   0.11075561   0.00556338
4644.00   0.11045966   0.00555287
4646.00   0.11023270   0.00557753
4648.00   0.10694855   0.00553048
4650.00   0.11588122   0.00557968
4652.00   0.10538491   0.00554499
4654.00   0.11785161   0.00560391
4656.00   0.11630574   0.00557749
4658.00   0.11499964   0.00560316
4660.00   0.12133289   0.00564676
4662.00   0.12162416   0.00563373
4664.00   0.12241957   0.00571963
4666.00   0.11839031   0.00569738
4668.00   0.11052850   0.00573814
4670.00   0.11881742   0.00580213
4672.00   0.11665722   0.00574505
4674.00   0.11607280   0.00566316
4676.00   0.11494683   0.00566226
4678.00   0.11108523   0.00565789
4680.00   0.11171129   0.00563471
4682.00   0.11401505   0.00558666
4684.00   0.12267313   0.00559041
4686.00   0.12837377   0.00554613
4688.00   0.11142528   0.00545478
4690.00   0.12394385   0.00547333
4692.00   0.13695881   0.00555669
4694.00   0.12281079   0.00549376
4696.00   0.12609483   0.00548291
4698.00   0.12464255   0.00548564
4700.00   0.13074237   0.00551878
4702.00   0.12486538   0.00546045
4704.00   0.12930967   0.00550415
4706.00   0.12128875   0.00554149
4708.00   0.10985650   0.00555189
4710.00   0.13038458   0.00559294
4712.00   0.12602058   0.00552713
4714.00   0.13342486   0.00554469
4716.00   0.12604675   0.00549208
4718.00   0.13147138   0.00550804
4720.00   0.12738621   0.00544703
4722.00   0.12111408   0.00544071
4724.00   0.12599668   0.00543776
4726.00   0.13716041   0.00553805
4728.00   0.12552729   0.00562088
4730.00   0.11357312   0.00562547
4732.00   0.11560534   0.00561135
4734.00   0.11589196   0.00566841
4736.00   0.12837437   0.00572816
4738.00   0.13629569   0.00582534
4740.00   0.12021344   0.00583053
4742.00   0.13492575   0.00602643
4744.00   0.12246899   0.00588890
4746.00   0.12559336   0.00568612
4748.00   0.12730128   0.00552912
4750.00   0.11997813   0.00549883
4752.00   0.12029216   0.00555756
4754.00   0.13699396   0.00557627
4756.00   0.12856092   0.00544486
4758.00   0.10873262   0.00531166
4760.00   0.11201958   0.00529780
4762.00   0.12416082   0.00533600
4764.00   0.13109142   0.00532742
4766.00   0.12234085   0.00530453
4768.00   0.11925144   0.00527922
4770.00   0.12087644   0.00523363
4772.00   0.11987069   0.00527806
4774.00   0.11117499   0.00518628
4776.00   0.10830571   0.00517076
4778.00   0.11866553   0.00534290
4780.00   0.12616052   0.00538179
4782.00   0.11876278   0.00524842
4784.00   0.11116580   0.00521008
4786.00   0.11386523   0.00518093
4788.00   0.11861533   0.00523124
4790.00   0.11138333   0.00517084
4792.00   0.10738898   0.00519342
4794.00   0.09888976   0.00511894
4796.00   0.10883983   0.00513120
4798.00   0.11321798   0.00512861
4800.00   0.11857351   0.00515129
4802.00   0.10620071   0.00509897
4804.00   0.10082432   0.00514146
4806.00   0.11201220   0.00512269
4808.00   0.11858338   0.00507881
4810.00   0.09809940   0.00499257
4812.00   0.10330435   0.00508740
4814.00   0.10245328   0.00506418
4816.00   0.10218155   0.00504523
4818.00   0.10865971   0.00513769
4820.00   0.10659806   0.00512464
4822.00   0.09961727   0.00510213
4824.00   0.09104734   0.00503303
4826.00   0.10117850   0.00511554
4828.00   0.09889609   0.00511444
4830.00   0.08926205   0.00512146
4832.00   0.09862436   0.00514057
4834.00   0.09323680   0.00511147
4836.00   0.09438052   0.00508376
4838.00   0.09817620   0.00522039
4840.00   0.09998665   0.00518330
4842.00   0.10226841   0.00514898
4844.00   0.09731948   0.00509906
4846.00   0.10220554   0.00511507
4848.00   0.09515768   0.00510360
4850.00   0.09651518   0.00509622
4852.00   0.09465451   0.00509103
4854.00   0.09319668   0.00508279
4856.00   0.10015403   0.00503573
4858.00   0.11043175   0.00508969
4860.00   0.09734496   0.00506498
4862.00   0.08678982   0.00509479
4864.00   0.09081798   0.00510559
4866.00   0.09727275   0.00508226
4868.00   0.09970276   0.00512431
4870.00   0.10126223   0.00509027
4872.00   0.08871167   0.00499622
4874.00   0.08583214   0.00499695
4876.00   0.08900466   0.00502738
4878.00   0.09871982   0.00509631
4880.00   0.08945215   0.00504831
4882.00   0.10054261   0.00509819
4884.00   0.08664100   0.00507723
4886.00   0.09710918   0.00512229
4888.00   0.09248515   0.00509188
4890.00   0.09627218   0.00513529
4892.00   0.09055375   0.00509569
4894.00   0.08667189   0.00510710
4896.00   0.09252532   0.00511689
4898.00   0.09349880   0.00506993
4900.00   0.08521511   0.00502642
4902.00   0.08693068   0.00502069
4904.00   0.08760528   0.00498871
4906.00   0.08720372   0.00501948
4908.00   0.08044496   0.00498050
4910.00   0.09075677   0.00506322
4912.00   0.08623039   0.00504375
4914.00   0.09192535   0.00505447
4916.00   0.07701392   0.00502281
4918.00   0.09160088   0.00504830
4920.00   0.08340351   0.00499733
4922.00   0.09116104   0.00509853
4924.00   0.08036556   0.00501973
4926.00   0.08335550   0.00499062
4928.00   0.09047282   0.00501131
4930.00   0.09371088   0.00497101
4932.00   0.08870424   0.00500291
4934.00   0.08034266   0.00492192
4936.00   0.07893740   0.00498516
4938.00   0.09744941   0.00506987
4940.00   0.09328798   0.00504716
4942.00   0.08797070   0.00503334
4944.00   0.08123662   0.00494981
4946.00   0.07390265   0.00493665
4948.00   0.08407995   0.00494639
4950.00   0.08085318   0.00495604
4952.00   0.09262016   0.00506057
4954.00   0.08393418   0.00507520
4956.00   0.09229271   0.00501288
4958.00   0.09430623   0.00505507
4960.00   0.07876781   0.00500491
4962.00   0.10226104   0.00511295
4964.00   0.09145462   0.00510344
4966.00   0.11360083   0.00522212
4968.00   0.09078468   0.00513132
4970.00   0.09399740   0.00519431
4972.00   0.08858812   0.00520816
4974.00   0.08749221   0.00523684
4976.00   0.07795072   0.00534008
4978.00   0.10068786   0.00557641
4980.00   0.09652311   0.00571146
4982.00   0.09580033   0.00578342
4984.00   0.09260738   0.00577552
4986.00   0.09163280   0.00571797
4988.00   0.08964136   0.00552248
4990.00   0.08614129   0.00543637
4992.00   0.08981119   0.00533245
4994.00   0.09481266   0.00521717
4996.00   0.07820461   0.00503979
4998.00   0.07652569   0.00496569
5000.00   0.08307335   0.00489509
5002.00   0.09278581   0.00491421
5004.00   0.08514488   0.00483974
5006.00   0.12708850   0.00517360
5008.00   0.19893464   0.00592060
5010.00   0.17959303   0.00596820
5012.00   0.12409598   0.00550275
5014.00   0.10328264   0.00515301
5016.00   0.09057969   0.00489522
5018.00   0.08735114   0.00483293
5020.00   0.08458853   0.00481879
5022.00   0.07960164   0.00478616
5024.00   0.08740269   0.00481754
5026.00   0.08431964   0.00480222
5028.00   0.07326809   0.00481068
5030.00   0.08553515   0.00490861
5032.00   0.09400707   0.00497231
5034.00   0.09482335   0.00491626
5036.00   0.08284175   0.00487493
5038.00   0.07884358   0.00478804
5040.00   0.09880355   0.00486668
5042.00   0.07982292   0.00484835
5044.00   0.08848032   0.00492312
5046.00   0.08773724   0.00490714
5048.00   0.09597925   0.00495211
5050.00   0.08579088   0.00493362
5052.00   0.09454612   0.00497636
5054.00   0.09559445   0.00495207
5056.00   0.08658223   0.00495127
5058.00   0.08552523   0.00494477
5060.00   0.09546650   0.00497426
5062.00   0.08546536   0.00498632
5064.00   0.09124938   0.00506814
5066.00   0.08605400   0.00506468
5068.00   0.09420966   0.00514519
5070.00   0.09723361   0.00516836
5072.00   0.08732495   0.00507631
5074.00   0.09462824   0.00504264
5076.00   0.08414087   0.00499305
5078.00   0.08990534   0.00506600
5080.00   0.08987382   0.00529239
5082.00   0.08478957   0.00555159
5084.00   0.09520786   0.00577724
5086.00   0.08793130   0.00569710
5088.00   0.09792067   0.00561213
5090.00   0.09166047   0.00534762
5092.00   0.09214439   0.00517847
5094.00   0.10763326   0.00518816
5096.00   0.10013921   0.00516429
5098.00   0.09953817   0.00527344
5100.00   0.09383959   0.00528925
5102.00   0.10461364   0.00524885
5104.00   0.10209707   0.00513195
5106.00   0.10463622   0.00508146
5108.00   0.10225140   0.00510987
5110.00   0.10728829   0.00512246
5112.00   0.10220196   0.00514650
5114.00   0.11003534   0.00518317
5116.00   0.11276510   0.00514463
5118.00   0.10542667   0.00507049
5120.00   0.09440719   0.00496857
5122.00   0.10194106   0.00499935
5124.00   0.10304866   0.00497497
5126.00   0.10603911   0.00499871
5128.00   0.10429672   0.00499480
5130.00   0.09818818   0.00498041
5132.00   0.09316088   0.00493426
5134.00   0.10622895   0.00495440
5136.00   0.11238982   0.00500030
5138.00   0.10799245   0.00495767
5140.00   0.10515612   0.00495821
5142.00   0.10515919   0.00498358
5144.00   0.10007276   0.00495594
5146.00   0.09423255   0.00496334
5148.00   0.09603110   0.00503341
5150.00   0.09221103   0.00506313
5152.00   0.08963105   0.00512583
5154.00   0.08779855   0.00517000
5156.00   0.10535993   0.00525374
5158.00   0.13465801   0.00544249
5160.00   0.12521754   0.00539656
5162.00   0.11296705   0.00520690
5164.00   0.10715181   0.00506570
5166.00   0.09604516   0.00493341
5168.00   0.09187688   0.00483498
5170.00   0.09271302   0.00478514
5172.00   0.08794509   0.00475736
5174.00   0.08443664   0.00476393
5176.00   0.09794986   0.00482601
5178.00   0.08495798   0.00480531
5180.00   0.09197853   0.00483608
5182.00   0.09314618   0.00483900
5184.00   0.09110868   0.00487071
5186.00   0.08705010   0.00486018
5188.00   0.09292926   0.00488936
5190.00   0.08839785   0.00483487
5192.00   0.08982620   0.00481727
5194.00   0.08872087   0.00479453
5196.00   0.08622906   0.00484005
5198.00   0.08446212   0.00484911
5200.00   0.08197249   0.00487433
5202.00   0.07807896   0.00484371
5204.00   0.08508414   0.00483889
5206.00   0.09395994   0.00485232
5208.00   0.09558622   0.00491849
5210.00   0.08590434   0.00492127
5212.00   0.08530024   0.00494195
5214.00   0.08002866   0.00486547
5216.00   0.08206374   0.00491709
5218.00   0.08547939   0.00493250
5220.00   0.08295886   0.00490296
5222.00   0.08480672   0.00487121
5224.00   0.09553017   0.00491735
5226.00   0.08307397   0.00483727
5228.00   0.08291323   0.00479828
5230.00   0.08948865   0.00485404
5232.00   0.08629983   0.00481766
5234.00   0.07881591   0.00476738
5236.00   0.07845911   0.00477130
5238.00   0.08822435   0.00485731
5240.00   0.08122937   0.00483151
5242.00   0.08546498   0.00481832
5244.00   0.09477643   0.00486055
5246.00   0.07819105   0.00478779
5248.00   0.08463930   0.00482229
5250.00   0.08725092   0.00486339
5252.00   0.08802084   0.00482602
5254.00   0.08770514   0.00482980
5256.00   0.09121648   0.00487381
5258.00   0.07641764   0.00488351
5260.00   0.09139346   0.00490066
5262.00   0.09179071   0.00486334
5264.00   0.08635067   0.00481190
5266.00   0.08597573   0.00480968
5268.00   0.08539320   0.00478060
5270.00   0.09273184   0.00481114
5272.00   0.08164535   0.00479139
5274.00   0.08611730   0.00484332
5276.00   0.08776882   0.00484042
5278.00   0.09068126   0.00486626
5280.00   0.09100685   0.00483040
5282.00   0.08630329   0.00481547
5284.00   0.08587380   0.00485088
5286.00   0.09577805   0.00485654
5288.00   0.09294240   0.00486626
5290.00   0.09536171   0.00486290
5292.00   0.08341240   0.00483002
5294.00   0.09100035   0.00484706
5296.00   0.08983365   0.00481414
5298.00   0.08557751   0.00482968
5300.00   0.09243374   0.00481806
5302.00   0.09755325   0.00482095
5304.00   0.08747350   0.00482805
5306.00   0.10210366   0.00486423
5308.00   0.10961320   0.00490733
5310.00   0.10617885   0.00488098
5312.00   0.09474737   0.00483963
5314.00   0.08910285   0.00485816
5316.00   0.09727819   0.00489153
5318.00   0.10041866   0.00489858
5320.00   0.09544893   0.00488330
5322.00   0.10123232   0.00486488
5324.00   0.09943929   0.00483721
5326.00   0.09683923   0.00480298
5328.00   0.10129540   0.00479035
5330.00   0.09614650   0.00480002
5332.00   0.09263994   0.00482704
5334.00   0.10432581   0.00488270
5336.00   0.10560265   0.00489585
5338.00   0.10319902   0.00492702
5340.00   0.10090638   0.00490545
5342.00   0.09314041   0.00490270
5344.00   0.09507200   0.00489867
5346.00   0.10330326   0.00498589
5348.00   0.10261476   0.00504506
5350.00   0.10219532   0.00510561
5352.00   0.10892089   0.00510867
5354.00   0.10302700   0.00518070
5356.00   0.11828446   0.00526129
5358.00   0.11211186   0.00519812
5360.00   0.11578190   0.00513906
5362.00   0.10874114   0.00504634
5364.00   0.10132359   0.00497302
5366.00   0.11089666   0.00500987
5368.00   0.11159293   0.00501879
5370.00   0.10665363   0.00500828
5372.00   0.10101463   0.00503393
5374.00   0.10050967   0.00508223
5376.00   0.11797225   0.00518121
5378.00   0.10755830   0.00512207
5380.00   0.11189832   0.00507461
5382.00   0.11118986   0.00508138
5384.00   0.10842853   0.00501919
5386.00   0.10034005   0.00501865
5388.00   0.10774220   0.00508368
5390.00   0.10273514   0.00510459
5392.00   0.11260044   0.00522800
5394.00   0.10762753   0.00525870
5396.00   0.10858243   0.00523221
5398.00   0.11315604   0.00528778
5400.00   0.10763159   0.00528173
5402.00   0.10962510   0.00527846
5404.00   0.11372797   0.00536870
5406.00   0.10271371   0.00533706
5408.00   0.10166403   0.00538713
5410.00   0.10115499   0.00541417
5412.00   0.09775862   0.00548889
5414.00   0.10181370   0.00565113
5416.00   0.10657609   0.00572981
5418.00   0.10951354   0.00577087
5420.00   0.10250119   0.00577757
5422.00   0.11186687   0.00575393
5424.00   0.11040030   0.00575327
5426.00   0.11443537   0.00578673
5428.00   0.09761851   0.00570565
5430.00   0.10102177   0.00571475
5432.00   0.11179516   0.00578915
5434.00   0.11613528   0.00582018
5436.00   0.09873845   0.00580974
5438.00   0.10465966   0.00588993
5440.00   0.10831247   0.00594513
5442.00   0.10430837   0.00597392
5444.00   0.10434496   0.00605363
5446.00   0.10805224   0.00607953
5448.00   0.10952391   0.00615140
5450.00   0.10651512   0.00617225
5452.00   0.09817058   0.00617910
5454.00   0.10808738   0.00621078
5456.00   0.10952928   0.00645756
5458.00   0.10139132   0.00771535
5460.00   0.11202754   0.00887646
5462.00   0.10244305   0.00896443
5464.00   0.10821413   0.00823152
5466.00   0.10935317   0.00759856
5468.00   0.10629756   0.00715363
5470.00   0.09955207   0.00674048
5472.00   0.10287075   0.00649566
5474.00   0.11285689   0.00642669
5476.00   0.10792853   0.00637470
5478.00   0.11702871   0.00644174
5480.00   0.11811070   0.00653327
5482.00   0.10887902   0.00659458
5484.00   0.10978513   0.00657807
5486.00   0.11076006   0.00650343
5488.00   0.11827704   0.00648624
5490.00   0.11072037   0.00635633
5492.00   0.11189609   0.00631700
5494.00   0.11598598   0.00633930
5496.00   0.11134043   0.00684359
5498.00   0.10991633   0.00627193
5500.00   0.12127388   0.00633422
5502.00   0.10078039   0.00621982
5504.00   0.11050355   0.00630540
5506.00   0.11473584   0.00637129
5508.00   0.10299922   0.00627993
5510.00   0.10828406   0.00625058
5512.00   0.09372529   0.00626671
5514.00   0.10398123   0.00635127
5516.00   0.09612565   0.00636565
5518.00   0.10708554   0.00640035
5520.00   0.11139282   0.00648944
5522.00   0.09720084   0.00643494
5524.00   0.10072193   0.00633806
5526.00   0.10445822   0.00639162
5528.00   0.09397771   0.00624265
5530.00   0.10555361   0.00630113
5532.00   0.10169419   0.00616223
5534.00   0.10914373   0.00623918
5536.00   0.09761208   0.00610375
5538.00   0.09316400   0.00619871
5540.00   0.08784692   0.00617043
5542.00   0.09797118   0.00628622
5544.00   0.10401676   0.00629623
5546.00   0.09174814   0.00623544
5548.00   0.09291776   0.00623075
5550.00   0.09851263   0.00623860
5552.00   0.09973792   0.00619097
5554.00   0.09949298   0.00618915
5556.00   0.09992778   0.00620833
5558.00   0.09788648   0.00615992
5560.00   0.09633792   0.00619394
5562.00   0.08891320   0.00622448
5564.00   0.10057491   0.00629601
5566.00   0.08842415   0.00625324
5568.00   0.11150518   0.00631225
5570.00   0.10232741   0.00632399
5572.00   0.07930402   0.00641374
5574.00   0.10576776   0.00824967
5576.00   0.09530852   0.01005426
5578.00   0.07271502   0.01023309
5580.00   0.09601203   0.01340931
5582.00   0.09979626   0.01271721
5584.00   0.08977118   0.01168268
5586.00   0.08801874   0.01052103
5588.00   0.09700647   0.00970725
5590.00   0.10286324   0.00946185
5592.00   0.09421360   0.00936276
5594.00   0.09013578   0.00928814
5596.00   0.10051441   0.00926373
5598.00   0.09861534   0.00918980
5600.00   0.10700843   0.00918704
5602.00   0.10513854   0.00913351
5604.00   0.10468594   0.00907196
5606.00   0.09962958   0.00901191
5608.00   0.10119613   0.00898251
5610.00   0.09844195   0.00890552
5612.00   0.09433407   0.00881220
5614.00   0.09316846   0.00875340
5616.00   0.09402487   0.00868878
5618.00   0.09376222   0.00867192
5620.00   0.09431682   0.00861646
5622.00   0.09568071   0.00857361
5624.00   0.09622056   0.00857777
5626.00   0.09241841   0.00852518
5628.00   0.09330314   0.00845087
5630.00   0.09311882   0.00841554
5632.00   0.09005288   0.00836114
5634.00   0.09341066   0.00832176
5636.00   0.10038808   0.00832719
5638.00   0.10315380   0.00829214
5640.00   0.10153829   0.00828300
5642.00   0.09662273   0.00826014
5644.00   0.08842035   0.00816433
5646.00   0.08971255   0.00814439
5648.00   0.09411851   0.00815730
5650.00   0.09165090   0.00810747
5652.00   0.09103984   0.00807468
5654.00   0.09377468   0.00806839
5656.00   0.10266438   0.00815208
5658.00   0.10012821   0.00814873
5660.00   0.08689713   0.00808071
5662.00   0.08453727   0.00808954
5664.00   0.09192288   0.00818119
5666.00   0.09496919   0.00826169
5668.00   0.08944245   0.00831959
5670.00   0.09231607   0.00841304
5672.00   0.09098912   0.00849390
5674.00   0.09031755   0.00859053
5676.00   0.09194261   0.00867479
5678.00   0.09130868   0.00878434
5680.00   0.09417647   0.00897202
5682.00   0.09557659   0.00918146
5684.00   0.09980056   0.00938316
5686.00   0.09655482   0.00950883
5688.00   0.09446890   0.00953490
5690.00   0.08735607   0.00938922
5692.00   0.08457386   0.00913349
5694.00   0.08934563   0.00881927
5696.00   0.08804391   0.00858942
5698.00   0.09022897   0.00833508
5700.00   0.08532649   0.00797351
5702.00   0.08237316   0.00780198
5704.00   0.08445689   0.00767724
5706.00   0.08434001   0.00757193
5708.00   0.08659825   0.00751570
5710.00   0.08917853   0.00750921
5712.00   0.08557948   0.00742856
5714.00   0.08660992   0.00737571
5716.00   0.09063729   0.00731425
5718.00   0.09613382   0.00725073
5720.00   0.09244227   0.00719190
5722.00   0.09227165   0.00716363
5724.00   0.08854757   0.00708457
5726.00   0.08684630   0.00699768
5728.00   0.08599067   0.00695501
5730.00   0.08612597   0.00693344
5732.00   0.08521716   0.00688872
5734.00   0.08691784   0.00683037
5736.00   0.08681818   0.00679222
5738.00   0.08437183   0.00677425
5740.00   0.08050493   0.00675092
5742.00   0.08708614   0.00679287
5744.00   0.09023287   0.00678869
5746.00   0.08799249   0.00675382
5748.00   0.08848957   0.00676331
5750.00   0.08619652   0.00677830
5752.00   0.08483338   0.00674287
5754.00   0.08305386   0.00672606
5756.00   0.07793518   0.00672423
5758.00   0.07516817   0.00678481
5760.00   0.07858645   0.00687267
5762.00   0.08716045   0.00700497
5764.00   0.09322415   0.00716070
5766.00   0.09173144   0.00729572
5768.00   0.08587277   0.00739661
5770.00   0.08535063   0.00744680
5772.00   0.08649268   0.00741177
5774.00   0.08573101   0.00730558
5776.00   0.08449113   0.00712251
5778.00   0.08517794   0.00693599
5780.00   0.08455000   0.00686497
5782.00   0.08661477   0.00688581
5784.00   0.09320483   0.00699903
5786.00   0.09152484   0.00716219
5788.00   0.09028820   0.00731681
5790.00   0.08665230   0.00735976
5792.00   0.08750727   0.00734434
5794.00   0.08734977   0.00727839
5796.00   0.08822939   0.00714792
5798.00   0.08830600   0.00698727
5800.00   0.08716055   0.00683675
5802.00   0.08208145   0.00675734
5804.00   0.08491692   0.00674867
5806.00   0.09204536   0.00677000
5808.00   0.08730692   0.00673058
5810.00   0.08460975   0.00668606
5812.00   0.08229721   0.00665449
5814.00   0.08621040   0.00666774
5816.00   0.08631866   0.00669360
5818.00   0.08337132   0.00671985
5820.00   0.08573235   0.00671637
5822.00   0.08412168   0.00670648
5824.00   0.08541182   0.00674750
5826.00   0.08630743   0.00676421
5828.00   0.08428400   0.00677108
5830.00   0.08257266   0.00676987
5832.00   0.08404195   0.00678561
5834.00   0.08603880   0.00682518
5836.00   0.08129580   0.00680246
5838.00   0.08076520   0.00680089
5840.00   0.08320812   0.00682888
5842.00   0.08412927   0.00687933
5844.00   0.08435472   0.00691514
5846.00   0.08158427   0.00691848
5848.00   0.08205227   0.00693475
5850.00   0.08270153   0.00696298
5852.00   0.08386713   0.00697484
5854.00   0.08230280   0.00698119
5856.00   0.08169343   0.00699771
5858.00   0.07815029   0.00702806
5860.00   0.07608289   0.00706731
5862.00   0.07952663   0.00713752
5864.00   0.07772736   0.00717940
5866.00   0.07141972   0.00718467
5868.00   0.07388294   0.00723200
5870.00   0.07038864   0.00722244
5872.00   0.07270955   0.00719748
5874.00   0.06950289   0.00715346
5876.00   0.05887344   0.00718008
5878.00   0.06422941   0.00737862
5880.00   0.07681952   0.00775634
5882.00   0.07574222   0.00838718
5884.00   0.07666880   0.00942662
5886.00   0.06770623   0.01079494
5888.00   0.06559867   0.01222349
5890.00   0.06534187   0.01324785
5892.00   0.07630391   0.01385571
5894.00   0.07021012   0.01407422
5896.00   0.05747351   0.01352153
5898.00   0.05761733   0.01230832
5900.00   0.05159903   0.01090874
5902.00   0.04738015   0.00964187
5904.00   0.05250680   0.00830326
5906.00   0.05628983   0.00726167
5908.00   0.05364768   0.00688511
5910.00   0.04902216   0.00691864
5912.00   0.05413194   0.00697308
5914.00   0.06259786   0.00704978
5916.00   0.06014622   0.00707676
5918.00   0.05119626   0.00703681
5920.00   0.04610317   0.00699965
5922.00   0.05133921   0.00700831
5924.00   0.06024956   0.00702254
5926.00   0.06625294   0.00704851
5928.00   0.06345747   0.00709300
5930.00   0.05725363   0.00711816
5932.00   0.05337315   0.00709136
5934.00   0.05890353   0.00707085
5936.00   0.06127505   0.00705940
5938.00   0.06219797   0.00701550
5940.00   0.06070663   0.00693107
5942.00   0.05577116   0.00684138
5944.00   0.05326976   0.00674431
5946.00   0.05289286   0.00671549
5948.00   0.05499113   0.00676014
5950.00   0.05636531   0.00678152
5952.00   0.05105196   0.00675731
5954.00   0.05313189   0.00674326
5956.00   0.05269255   0.00670285
5958.00   0.05330911   0.00664744
5960.00   0.05758134   0.00664651
5962.00   0.06302486   0.00663452
5964.00   0.06232287   0.00661911
5966.00   0.05856043   0.00661414
5968.00   0.05468878   0.00661260
5970.00   0.05001341   0.00660413
5972.00   0.05461928   0.00660130
5974.00   0.05701931   0.00662869
5976.00   0.06166380   0.00663189
5978.00   0.07127934   0.00662120
5980.00   0.07536343   0.00661232
5982.00   0.07267493   0.00658889
5984.00   0.06688332   0.00653626
5986.00   0.05927361   0.00646833
5988.00   0.05780491   0.00644460
5990.00   0.06135833   0.00645576
5992.00   0.06617422   0.00648419
5994.00   0.07036170   0.00652266
5996.00   0.07253263   0.00652376
5998.00   0.06937604   0.00646743
6000.00   0.07051087   0.00646526
6002.00   0.06858569   0.00645578
6004.00   0.06488346   0.00641732
6006.00   0.06896978   0.00642347
6008.00   0.06859291   0.00639264
6010.00   0.06992384   0.00636538
6012.00   0.07347268   0.00636073
6014.00   0.07748263   0.00636135
6016.00   0.08071988   0.00635112
6018.00   0.07907657   0.00630875
6020.00   0.07949061   0.00630595
6022.00   0.07547387   0.00628294
6024.00   0.07400925   0.00626463
6026.00   0.07570345   0.00628063
6028.00   0.07510857   0.00627423
6030.00   0.07869823   0.00629366
6032.00   0.08224361   0.00629688
6034.00   0.08232724   0.00624989
6036.00   0.08275294   0.00622177
6038.00   0.07805895   0.00618592
6040.00   0.07570314   0.00618309
6042.00   0.07923027   0.00619272
6044.00   0.08361661   0.00619721
6046.00   0.08445195   0.00620120
6048.00   0.08580881   0.00621177
6050.00   0.08754759   0.00622308
6052.00   0.08769322   0.00622162
6054.00   0.09148687   0.00625518
6056.00   0.09594157   0.00628628
6058.00   0.09494558   0.00626983
6060.00   0.08799422   0.00620380
6062.00   0.08574142   0.00615119
6064.00   0.08696067   0.00611481
6066.00   0.09070352   0.00607219
6068.00   0.09165739   0.00604541
6070.00   0.08871099   0.00603698
6072.00   0.08600673   0.00601536
6074.00   0.08294479   0.00597578
6076.00   0.08460233   0.00600605
6078.00   0.08723656   0.00604276
6080.00   0.09240428   0.00607570
6082.00   0.09249160   0.00606905
6084.00   0.09263092   0.00607580
6086.00   0.09055418   0.00608611
6088.00   0.09112060   0.00611983
6090.00   0.09203849   0.00613520
6092.00   0.09981615   0.00616043
6094.00   0.10071257   0.00618519
6096.00   0.09509937   0.00614268
6098.00   0.09396096   0.00619479
6100.00   0.09574944   0.00624693
6102.00   0.09556246   0.00627271
6104.00   0.09557184   0.00634645
6106.00   0.08967667   0.00641394
6108.00   0.08920655   0.00652005
6110.00   0.09466361   0.00667463
6112.00   0.09474315   0.00679726
6114.00   0.09267014   0.00679892
6116.00   0.08634479   0.00673594
6118.00   0.08410805   0.00664825
6120.00   0.08935966   0.00652780
6122.00   0.08786788   0.00636573
6124.00   0.09355104   0.00628054
6126.00   0.09855016   0.00623406
6128.00   0.09741247   0.00617711
6130.00   0.09165170   0.00609873
6132.00   0.08503488   0.00605005
6134.00   0.08576814   0.00606418
6136.00   0.08206462   0.00605892
6138.00   0.08354212   0.00607684
6140.00   0.08726097   0.00609791
6142.00   0.08908155   0.00610183
6144.00   0.08826250   0.00610946
6146.00   0.08340708   0.00607752
6148.00   0.08281510   0.00606364
6150.00   0.08330851   0.00609338
6152.00   0.08884365   0.00614606
6154.00   0.09047408   0.00617416
6156.00   0.08583196   0.00620188
6158.00   0.08191808   0.00623854
6160.00   0.08092485   0.00624339
6162.00   0.08062232   0.00620173
6164.00   0.07826484   0.00611464
6166.00   0.07683390   0.00601647
6168.00   0.07859400   0.00593516
6170.00   0.08145136   0.00584813
6172.00   0.08230763   0.00580884
6174.00   0.08390941   0.00581198
6176.00   0.08433225   0.00578899
6178.00   0.08297964   0.00573587
6180.00   0.08403262   0.00572488
6182.00   0.08470213   0.00572824
6184.00   0.08285535   0.00569818
6186.00   0.08037450   0.00566832
6188.00   0.07389909   0.00564938
6190.00   0.07339382   0.00564243
6192.00   0.07495764   0.00563485
6194.00   0.07722895   0.00562065
6196.00   0.07676495   0.00560462
6198.00   0.07783498   0.00562851
6200.00   0.07926922   0.00566448
6202.00   0.07748223   0.00568552
6204.00   0.07704704   0.00566832
6206.00   0.08318827   0.00568524
6208.00   0.07959475   0.00569048
6210.00   0.07369658   0.00566062
6212.00   0.07598323   0.00566112
6214.00   0.07856995   0.00566659
6216.00   0.08015110   0.00568420
6218.00   0.07795180   0.00566204
6220.00   0.07740860   0.00562244
6222.00   0.07507957   0.00559906
6224.00   0.07584484   0.00559698
6226.00   0.07521603   0.00558995
6228.00   0.07937566   0.00561899
6230.00   0.07927303   0.00563641
6232.00   0.07367384   0.00570053
6234.00   0.07223812   0.00580697
6236.00   0.07478590   0.00590365
6238.00   0.07307745   0.00592711
6240.00   0.07223317   0.00590787
6242.00   0.07562909   0.00584530
6244.00   0.07529483   0.00575229
6246.00   0.07226980   0.00565541
6248.00   0.07328369   0.00560022
6250.00   0.07715203   0.00557064
6252.00   0.07340624   0.00555216
6254.00   0.07095628   0.00575842
6256.00   0.07187494   0.00597558
6258.00   0.07310108   0.00593355
6260.00   0.07307690   0.00583655
6262.00   0.07530480   0.00581618
6264.00   0.07987536   0.00579313
6266.00   0.08109330   0.00568173
6268.00   0.07883397   0.00558453
6270.00   0.07997542   0.00554950
6272.00   0.07784290   0.00554134
6274.00   0.07815080   0.00554414
6276.00   0.07863014   0.00556690
6278.00   0.07963254   0.00559016
6280.00   0.07694343   0.00561691
6282.00   0.08046652   0.00567788
6284.00   0.08806653   0.00576949
6286.00   0.08260825   0.00573551
6288.00   0.07940260   0.00566793
6290.00   0.08292466   0.00571193
6292.00   0.08365520   0.00579468
6294.00   0.08634171   0.00593904
6296.00   0.07960897   0.00621613
6298.00   0.07768801   0.00660182
6300.00   0.08392172   0.00685420
6302.00   0.08684871   0.00690206
6304.00   0.08455655   0.00678219
6306.00   0.08630503   0.00652235
6308.00   0.08139410   0.00616957
6310.00   0.08042303   0.00587523
6312.00   0.08613580   0.00575350
6314.00   0.08837423   0.00566582
6316.00   0.08669745   0.00555618
6318.00   0.08955994   0.00551715
6320.00   0.08966791   0.00550095
6322.00   0.08510999   0.00547195
6324.00   0.08285739   0.00547100
6326.00   0.08577592   0.00553227
6328.00   0.08649743   0.00558404
6330.00   0.08723804   0.00559186
6332.00   0.08932295   0.00558818
6334.00   0.09387646   0.00557164
6336.00   0.09088511   0.00550695
6338.00   0.08889055   0.00542094
6340.00   0.08752701   0.00533354
6342.00   0.08611874   0.00530050
6344.00   0.08510794   0.00530778
6346.00   0.08363495   0.00531389
6348.00   0.08529016   0.00532630
6350.00   0.08708119   0.00533784
6352.00   0.08940504   0.00537250
6354.00   0.08804405   0.00537528
6356.00   0.09001865   0.00542222
6358.00   0.09074911   0.00549415
6360.00   0.09157488   0.00560980
6362.00   0.08802486   0.00569002
6364.00   0.08515647   0.00569380
6366.00   0.09473135   0.00565152
6368.00   0.09656913   0.00555492
6370.00   0.09046175   0.00541233
6372.00   0.08716115   0.00527993
6374.00   0.08987100   0.00521236
6376.00   0.08923507   0.00521953
6378.00   0.08852752   0.00525804
6380.00   0.08962133   0.00528064
6382.00   0.09357440   0.00531579
6384.00   0.09417024   0.00530841
6386.00   0.09159059   0.00527185
6388.00   0.09002561   0.00521853
6390.00   0.09057660   0.00520798
6392.00   0.09008712   0.00521071
6394.00   0.09275463   0.00519864
6396.00   0.09111852   0.00517580
6398.00   0.08454248   0.00515798
6400.00   0.08660720   0.00516470
6402.00   0.08951376   0.00517653
6404.00   0.08766633   0.00515579
6406.00   0.08588887   0.00512542
6408.00   0.08964624   0.00513096
6410.00   0.09359462   0.00515802
6412.00   0.09059485   0.00513799
6414.00   0.09160501   0.00513046
6416.00   0.09136754   0.00513232
6418.00   0.08963711   0.00511731
6420.00   0.09810352   0.00511846
6422.00   0.09464526   0.00511800
6424.00   0.09466130   0.00512256
6426.00   0.09401318   0.00508868
6428.00   0.09985036   0.00509200
6430.00   0.09721649   0.00506484
6432.00   0.09647361   0.00505396
6434.00   0.09605610   0.00504733
6436.00   0.09465054   0.00505006
6438.00   0.09844156   0.00507357
6440.00   0.10068247   0.00507406
6442.00   0.09947214   0.00505050
6444.00   0.09607616   0.00502692
6446.00   0.09174472   0.00501853
6448.00   0.09184540   0.00501953
6450.00   0.09446469   0.00504069
6452.00   0.09435985   0.00504501
6454.00   0.09528712   0.00506800
6456.00   0.09847945   0.00510548
6458.00   0.09918978   0.00512571
6460.00   0.09763226   0.00514381
6462.00   0.09802695   0.00519187
6464.00   0.10041577   0.00524190
6466.00   0.10081109   0.00527942
6468.00   0.09841331   0.00529432
6470.00   0.09841695   0.00525690
6472.00   0.10159611   0.00520602
6474.00   0.10141850   0.00516277
6476.00   0.09721018   0.00509839
6478.00   0.09674203   0.00503015
6480.00   0.10024432   0.00501264
6482.00   0.09998229   0.00500145
6484.00   0.09929413   0.00498515
6486.00   0.10037380   0.00499500
6488.00   0.09851501   0.00502795
6490.00   0.10099310   0.00506934
6492.00   0.10171182   0.00511362
6494.00   0.10238229   0.00519474
6496.00   0.10156228   0.00527885
6498.00   0.10000521   0.00532008
6500.00   0.10114641   0.00533384
6502.00   0.10208563   0.00534391
6504.00   0.09924140   0.00529713
6506.00   0.09982377   0.00522636
6508.00   0.10388889   0.00514392
6510.00   0.10343659   0.00507276
6512.00   0.10309193   0.00504535
6514.00   0.10474607   0.00502545
6516.00   0.10616899   0.00501543
6518.00   0.10519931   0.00502163
6520.00   0.10175755   0.00502043
6522.00   0.10666189   0.00506075
6524.00   0.10839909   0.00508582
6526.00   0.10977119   0.00511107
6528.00   0.10720900   0.00514588
6530.00   0.10159805   0.00516698
6532.00   0.10163625   0.00518557
6534.00   0.10286289   0.00518510
6536.00   0.10380265   0.00517088
6538.00   0.10568878   0.00514863
6540.00   0.10806026   0.00514822
6542.00   0.10502053   0.00509423
6544.00   0.10644857   0.00506443
6546.00   0.10717804   0.00506765
6548.00   0.10327483   0.00507963
6550.00   0.10244182   0.00512307
6552.00   0.10399085   0.00517260
6554.00   0.10015112   0.00516855
6556.00   0.10464156   0.00518298
6558.00   0.10585925   0.00518456
6560.00   0.10151709   0.00516643
6562.00   0.10165349   0.00512354
6564.00   0.10131531   0.00509628
6566.00   0.10178556   0.00511125
6568.00   0.10065290   0.00508791
6570.00   0.10127772   0.00503630
6572.00   0.10098288   0.00501778
6574.00   0.09744748   0.00503729
6576.00   0.09454610   0.00503698
6578.00   0.09512743   0.00503225
6580.00   0.09395745   0.00503296
6582.00   0.09225988   0.00501318
6584.00   0.09680926   0.00496009
6586.00   0.10321667   0.00491962
6588.00   0.10212012   0.00487874
6590.00   0.09566623   0.00484200
6592.00   0.09480318   0.00483684
6594.00   0.09680667   0.00484031
6596.00   0.09541518   0.00485249
6598.00   0.09736266   0.00489414
6600.00   0.09452045   0.00489559
6602.00   0.09489781   0.00489133
6604.00   0.09626967   0.00489616
6606.00   0.09688544   0.00489193
6608.00   0.09405024   0.00484963
6610.00   0.09392121   0.00480505
6612.00   0.09578183   0.00478033
6614.00   0.09896538   0.00477543
6616.00   0.09852199   0.00477448
6618.00   0.09893832   0.00477728
6620.00   0.09887732   0.00478821
6622.00   0.09006130   0.00483627
6624.00   0.08362120   0.00481925
6626.00   0.08512679   0.00477758
6628.00   0.08928886   0.00476505
6630.00   0.09245848   0.00478310
6632.00   0.09995814   0.00480727
6634.00   0.09922701   0.00481405
6636.00   0.09770346   0.00481053
6638.00   0.09498989   0.00478361
6640.00   0.09392153   0.00477139
6642.00   0.09410479   0.00477282
6644.00   0.09760621   0.00476072
6646.00   0.09743401   0.00473145
6648.00   0.09712733   0.00471534
6650.00   0.09804142   0.00470920
6652.00   0.09939745   0.00470419
6654.00   0.09695237   0.00471247
6656.00   0.09458739   0.00472953
6658.00   0.09645679   0.00474391
6660.00   0.09825113   0.00474967
6662.00   0.09697747   0.00476539
6664.00   0.09616358   0.00478279
6666.00   0.09205047   0.00474680
6668.00   0.09333245   0.00474556
6670.00   0.09840266   0.00479464
6672.00   0.10146549   0.00481576
6674.00   0.10369302   0.00481775
6676.00   0.10020959   0.00480001
6678.00   0.09478742   0.00476517
6680.00   0.10129157   0.00478526
6682.00   0.10016825   0.00477486
6684.00   0.09759227   0.00477666
6686.00   0.09537101   0.00476906
6688.00   0.09725783   0.00474103
6690.00   0.09560012   0.00470655
6692.00   0.09607551   0.00468805
6694.00   0.09341177   0.00466681
6696.00   0.08976167   0.00466242
6698.00   0.09324405   0.00469255
6700.00   0.09293739   0.00472324
6702.00   0.09171397   0.00474645
6704.00   0.09369465   0.00480025
6706.00   0.09603661   0.00483530
6708.00   0.09313533   0.00483033
6710.00   0.08780561   0.00480545
6712.00   0.08879390   0.00480117
6714.00   0.09036926   0.00478001
6716.00   0.09185154   0.00477295
6718.00   0.08978949   0.00473605
6720.00   0.09247043   0.00473863
6722.00   0.09766530   0.00476865
6724.00   0.09661039   0.00475764
6726.00   0.08942983   0.00472228
6728.00   0.08972079   0.00472047
6730.00   0.09007946   0.00472301
6732.00   0.09536880   0.00474821
6734.00   0.10040659   0.00475774
6736.00   0.09520879   0.00473182
6738.00   0.09104463   0.00471759
6740.00   0.09208826   0.00475267
6742.00   0.10167235   0.00486477
6744.00   0.11707664   0.00504487
6746.00   0.13435332   0.00525461
6748.00   0.13605867   0.00532430
6750.00   0.12334206   0.00522553
6752.00   0.11289442   0.00503870
6754.00   0.10043063   0.00488486
6756.00   0.12185315   0.00524582
6758.00   0.21477278   0.00665587
6760.00   0.36480698   0.00808515
6762.00   0.49060908   0.00927621
6764.00   0.48956522   0.00954863
6766.00   0.36042151   0.00854920
6768.00   0.21725941   0.00695852
6770.00   0.12675208   0.00567188
6772.00   0.08855411   0.00483892
6774.00   0.08817264   0.00459827
6776.00   0.09473743   0.00465696
6778.00   0.11154971   0.00492209
6780.00   0.15227686   0.00543712
6782.00   0.20319705   0.00603921
6784.00   0.22329712   0.00635575
6786.00   0.20126502   0.00626468
6788.00   0.15708588   0.00586400
6790.00   0.11984599   0.00534766
6792.00   0.09338040   0.00487512
6794.00   0.08701101   0.00463507
6796.00   0.08466990   0.00456583
6798.00   0.08329416   0.00455657
6800.00   0.08441535   0.00455800
6802.00   0.08652192   0.00455859
6804.00   0.08646675   0.00455126
6806.00   0.08522255   0.00451764
6808.00   0.08275982   0.00449942
6810.00   0.08150127   0.00450769
6812.00   0.08095197   0.00449555
6814.00   0.08193982   0.00449524
6816.00   0.07979975   0.00450671
6818.00   0.07889547   0.00452725
6820.00   0.07915612   0.00452731
6822.00   0.08157986   0.00456903
#6824.00   0.09230897   0.00483521
#6826.00   0.09378705   0.00505940
#6828.00   0.08243972   0.00508136
#6830.00   0.07694668   0.00510795
#6832.00   0.08878928   0.00537093
#6834.00   0.08878825   0.00543863
#6836.00   0.08282851   0.00520677
6838.00   0.07888589   0.00492926
6840.00   0.07828630   0.00475170
6842.00   0.07630470   0.00461678
6844.00   0.07497305   0.00453276
6846.00   0.07460081   0.00452127
6848.00   0.07934102   0.00454286
6850.00   0.07839284   0.00448799
6852.00   0.07654113   0.00446721
6854.00   0.07307781   0.00446205
6856.00   0.07301895   0.00448904
6858.00   0.07150929   0.00458720
6860.00   0.07540181   0.00481401
6862.00   0.07734031   0.00497572
6864.00   0.07422736   0.00506844
6866.00   0.07245523   0.00522616
6868.00   0.07638976   0.00547926
6870.00   0.07828464   0.00560211
6872.00   0.07675397   0.00551803
6874.00   0.07416087   0.00533971
6876.00   0.07367825   0.00520619
6878.00   0.07372240   0.00507789
6880.00   0.07082570   0.00487379
6882.00   0.07232103   0.00474372
6884.00   0.07594115   0.00472443
6886.00   0.07543422   0.00478948
6888.00   0.07388323   0.00484633
6890.00   0.07374763   0.00490100
6892.00   0.07427327   0.00493292
6894.00   0.07163536   0.00490325
6896.00   0.06858616   0.00484406
6898.00   0.06449359   0.00477975
6900.00   0.06674341   0.00474811
6902.00   0.07099562   0.00484863
6904.00   0.07303280   0.00499406
6906.00   0.06996081   0.00502298
6908.00   0.07051266   0.00481928
6910.00   0.07586391   0.00476271
6912.00   0.07289343   0.00473071
6914.00   0.06951682   0.00474360
6916.00   0.08633119   0.00494446
6918.00   0.11140872   0.00530624
6920.00   0.12032775   0.00553264
6922.00   0.12392880   0.00609506
6924.00   0.10436179   0.00623532
6926.00   0.07033286   0.00592814
6928.00   0.07618028   0.00528999
6930.00   0.07701450   0.00485049
6932.00   0.08689594   0.00478516
6934.00   0.10006071   0.00499339
6936.00   0.10843676   0.00518652
6938.00   0.10058782   0.00519159
6940.00   0.08608568   0.00507957
6942.00   0.07367479   0.00490822
6944.00   0.06929585   0.00479580
6946.00   0.06731852   0.00477116
6948.00   0.07070848   0.00481008
6950.00   0.06861752   0.00479269
6952.00   0.06828728   0.00472810
6954.00   0.06903468   0.00463446
6956.00   0.06845786   0.00449008
6958.00   0.06615641   0.00435756
6960.00   0.06194994   0.00432610
6962.00   0.06271944   0.00435868
6964.00   0.06377437   0.00436526
6966.00   0.06807639   0.00441819
6968.00   0.06805068   0.00443274
6970.00   0.06358680   0.00440041
6972.00   0.06192668   0.00441043
6974.00   0.06547487   0.00453461
6976.00   0.06592344   0.00459071
6978.00   0.06322549   0.00453545
6980.00   0.06316724   0.00449856
6982.00   0.06201980   0.00449086
6984.00   0.06350521   0.00444114
6986.00   0.06261835   0.00433598
6988.00   0.06348833   0.00430816
6990.00   0.06386577   0.00431302
6992.00   0.06419321   0.00431838
6994.00   0.06355501   0.00430916
6996.00   0.06017071   0.00426629
6998.00   0.05946560   0.00425251
7000.00   0.06139609   0.00430720
7002.00   0.06444178   0.00434869
7004.00   0.06249034   0.00432488
7006.00   0.06204265   0.00434772
7008.00   0.06203967   0.00439651
7010.00   0.06208291   0.00442315
7012.00   0.06496370   0.00441607
7014.00   0.06322091   0.00435912
7016.00   0.06352102   0.00433097
7018.00   0.06477302   0.00429067
7020.00   0.06284913   0.00424358
7022.00   0.06313649   0.00425440
7024.00   0.06343413   0.00426920
7026.00   0.06439843   0.00428174
7028.00   0.06402076   0.00427962
7030.00   0.06257887   0.00426863
7032.00   0.05827746   0.00425944
7034.00   0.05838795   0.00426355
7036.00   0.06181810   0.00426741
7038.00   0.06412552   0.00429075
7040.00   0.06326360   0.00430004
7042.00   0.06028759   0.00428601
7044.00   0.06273157   0.00430774
7046.00   0.06076999   0.00431167
7048.00   0.05853437   0.00432759
7050.00   0.05644264   0.00433603
7052.00   0.05905975   0.00434319
7054.00   0.05982745   0.00433382
7056.00   0.06327031   0.00431986
7058.00   0.05819971   0.00425250
7060.00   0.05485173   0.00421244
7062.00   0.06141692   0.00426105
7064.00   0.06296000   0.00429526
7066.00   0.05911566   0.00427938
7068.00   0.05675070   0.00425460
7070.00   0.05701347   0.00424213
7072.00   0.05663278   0.00425832
7074.00   0.05734228   0.00426733
7076.00   0.06035402   0.00427904
7078.00   0.06110282   0.00429013
7080.00   0.05806512   0.00427306
7082.00   0.05538744   0.00425289
7084.00   0.05479521   0.00424545
7086.00   0.05424293   0.00425419
7088.00   0.05422883   0.00425244
7090.00   0.05511235   0.00425778
7092.00   0.05661135   0.00427568
7094.00   0.05426131   0.00422212
7096.00   0.05286842   0.00417818
7098.00   0.05305043   0.00417732
7100.00   0.05214965   0.00418517
7102.00   0.05335592   0.00418734
7104.00   0.05344823   0.00419608
7106.00   0.05757092   0.00420723
7108.00   0.05626526   0.00418436
7110.00   0.05473199   0.00418125
7112.00   0.05429041   0.00418790
7114.00   0.05297252   0.00418516
7116.00   0.05619657   0.00419715
7118.00   0.06011175   0.00424083
7120.00   0.05630888   0.00420235
7122.00   0.05419655   0.00418990
7124.00   0.05382912   0.00421076
7126.00   0.05537789   0.00421851
7128.00   0.05677533   0.00421234
7130.00   0.05737687   0.00421606
7132.00   0.05565315   0.00420714
7134.00   0.05244419   0.00418808
7136.00   0.05299057   0.00418203
7138.00   0.05408767   0.00418392
7140.00   0.05612936   0.00421087
7142.00   0.05322564   0.00423196
7144.00   0.05417810   0.00428148
7146.00   0.05666161   0.00430391
7148.00   0.05602344   0.00427663
7150.00   0.05641985   0.00424813
7152.00   0.05633862   0.00422285
7154.00   0.05535392   0.00419540
7156.00   0.06209209   0.00422006
7158.00   0.06389279   0.00421762
7160.00   0.06312320   0.00422170
7162.00   0.05981443   0.00421329
7164.00   0.05909934   0.00424869
7166.00   0.06020117   0.00429444
7168.00   0.05822046   0.00430477
7170.00   0.06070853   0.00434158
7172.00   0.06610075   0.00440521
7174.00   0.06295781   0.00443551
7176.00   0.06477925   0.00446611
7178.00   0.06153622   0.00445972
7180.00   0.06083680   0.00443036
7182.00   0.06684289   0.00446320
7184.00   0.06578676   0.00447896
7186.00   0.06239777   0.00449548
7188.00   0.05908206   0.00449763
7190.00   0.06093442   0.00446090
7192.00   0.06396344   0.00444669
7194.00   0.06527207   0.00447068
7196.00   0.06235912   0.00443942
7198.00   0.06542268   0.00444235
7200.00   0.06785352   0.00448594
7202.00   0.06787395   0.00453444
7204.00   0.06763325   0.00453512
7206.00   0.06720933   0.00451497
7208.00   0.06744588   0.00447628
7210.00   0.06502096   0.00436733
7212.00   0.06538365   0.00430317
7214.00   0.06569906   0.00426431
7216.00   0.06331664   0.00422924
7218.00   0.06751508   0.00424849
7220.00   0.06730638   0.00425748
7222.00   0.06540128   0.00427266
7224.00   0.06789406   0.00429730
7226.00   0.06634488   0.00430148
7228.00   0.06406821   0.00428720
7230.00   0.06635553   0.00430635
7232.00   0.06867222   0.00442132
7234.00   0.06990349   0.00470173
7236.00   0.06747799   0.00509907
7238.00   0.06417125   0.00547629
7240.00   0.06256849   0.00576488
7242.00   0.06831206   0.00608418
7244.00   0.06642620   0.00618352
7246.00   0.06578562   0.00595984
7248.00   0.06777620   0.00560774
7250.00   0.07451099   0.00533362
7252.00   0.06914771   0.00502988
7254.00   0.06923275   0.00480601
7256.00   0.06465124   0.00469498
7258.00   0.06419771   0.00460965
7260.00   0.06657575   0.00448456
7262.00   0.06490541   0.00443698
7264.00   0.06506414   0.00446390
7266.00   0.06569654   0.00446535
7268.00   0.06703042   0.00447459
7270.00   0.06527122   0.00460021
7272.00   0.06701079   0.00502620
7274.00   0.06351520   0.00551326
7276.00   0.06490886   0.00581882
7278.00   0.06992137   0.00595561
7280.00   0.06828663   0.00592046
7282.00   0.06809799   0.00562483
7284.00   0.06722633   0.00516509
7286.00   0.06652815   0.00487005
7288.00   0.06918035   0.00482492
7290.00   0.06811570   0.00476959
7292.00   0.06516225   0.00465339
7294.00   0.06264436   0.00456985
7296.00   0.06667044   0.00450893
7298.00   0.07056269   0.00451077
7300.00   0.07268053   0.00459689
7302.00   0.06721977   0.00464398
7304.00   0.06742596   0.00466664
7306.00   0.07016840   0.00466919
7308.00   0.07052929   0.00464394
7310.00   0.06757215   0.00466460
7312.00   0.06420802   0.00490318
7314.00   0.06761459   0.00522602
7316.00   0.07202233   0.00535623
7318.00   0.07307011   0.00536270
7320.00   0.07398424   0.00528560
7322.00   0.06903871   0.00496863
7324.00   0.06379469   0.00461158
7326.00   0.06897634   0.00456098
7328.00   0.07345204   0.00466025
7330.00   0.07232273   0.00471014
7332.00   0.07574280   0.00474479
7334.00   0.07526368   0.00475547
7336.00   0.07206912   0.00486462
7338.00   0.07291055   0.00518997
7340.00   0.07912079   0.00539384
7342.00   0.07751638   0.00540203
7344.00   0.07646973   0.00534365
7346.00   0.07568235   0.00514651
7348.00   0.07639409   0.00470397
7350.00   0.07875896   0.00440928
7352.00   0.08168675   0.00438074
7354.00   0.08213569   0.00451092
7356.00   0.08232996   0.00465433
7358.00   0.08440613   0.00472005
7360.00   0.08234194   0.00472042
7362.00   0.07779370   0.00473030
7364.00   0.07868522   0.00483265
7366.00   0.07995246   0.00502736
7368.00   0.07865397   0.00511947
7370.00   0.08211430   0.00515940
7372.00   0.08216738   0.00513285
7374.00   0.08085926   0.00500192
7376.00   0.08342606   0.00470021
7378.00   0.08861338   0.00444757
7380.00   0.08755561   0.00433071
7382.00   0.08945227   0.00434206
7384.00   0.09125968   0.00436475
7386.00   0.08971000   0.00440285
7388.00   0.09194946   0.00453502
7390.00   0.09313950   0.00465771
7392.00   0.09226590   0.00469014
7394.00   0.09223086   0.00469174
7396.00   0.09357337   0.00476169
7398.00   0.09636080   0.00491256
7400.00   0.09950265   0.00498922
7402.00   0.10014778   0.00498692
7404.00   0.09700247   0.00494471
7406.00   0.09779645   0.00490804
7408.00   0.10253135   0.00475986
7410.00   0.10492719   0.00456219
7412.00   0.10476848   0.00445231
7414.00   0.10629304   0.00446558
7416.00   0.10489225   0.00449464
7418.00   0.10462260   0.00449929
7420.00   0.10292212   0.00446688
7422.00   0.10355923   0.00445263
7424.00   0.10679158   0.00449833
7426.00   0.11068930   0.00455027
7428.00   0.11395360   0.00461746
7430.00   0.11375237   0.00466420
7432.00   0.11200342   0.00470031
7434.00   0.11261875   0.00479846
7436.00   0.11372320   0.00486113
7438.00   0.11439591   0.00485851
7440.00   0.11537885   0.00484337
7442.00   0.11516846   0.00480779
7444.00   0.11425122   0.00472537
7446.00   0.11376140   0.00460808
7448.00   0.11480164   0.00455189
7450.00   0.11615223   0.00456343
7452.00   0.11532149   0.00456720
7454.00   0.11279746   0.00454836
7456.00   0.11563731   0.00456265
7458.00   0.11938014   0.00461029
7460.00   0.11602797   0.00463643
7462.00   0.11568615   0.00468848
7464.00   0.11857756   0.00474544
7466.00   0.12604605   0.00484691
7468.00   0.12816167   0.00493027
7470.00   0.12496689   0.00498222
7472.00   0.12734930   0.00502057
7474.00   0.12865339   0.00504257
7476.00   0.12897815   0.00507944
7478.00   0.13218573   0.00513788
7480.00   0.13474767   0.00517392
7482.00   0.13411884   0.00517035
7484.00   0.13648617   0.00513344
7486.00   0.14121763   0.00509568
7488.00   0.14293599   0.00502184
7490.00   0.14226542   0.00495039
7492.00   0.14073807   0.00490651
7494.00   0.14887361   0.00493425
7496.00   0.15604770   0.00496867
7498.00   0.15350321   0.00495000
7500.00   0.15076773   0.00490351
7502.00   0.15153868   0.00487885
7504.00   0.14941415   0.00485305
7506.00   0.14920136   0.00484240
7508.00   0.14947842   0.00483360
7510.00   0.15409929   0.00485077
7512.00   0.15010016   0.00484955
7514.00   0.15167706   0.00488691
7516.00   0.15641916   0.00495427
7518.00   0.15641244   0.00508142
7520.00   0.15524881   0.00532891
7522.00   0.15888309   0.00555146
7524.00   0.16004132   0.00560993
7526.00   0.16039962   0.00558124
#7528.00   0.16663848   0.00655009
#7530.00   0.17637883   0.00700517
#7532.00   0.18321954   0.00699650
#7534.00   0.18131836   0.00677023
#7536.00   0.17179458   0.00672804
7538.00   0.15782142   0.00660668
7540.00   0.15698765   0.00645889
7542.00   0.15713790   0.00674696
7544.00   0.15364662   0.00733854
7546.00   0.14729424   0.00655432
7548.00   0.14818290   0.00551857
7550.00   0.14188854   0.00481909
7552.00   0.15296626   0.00487859
7554.00   0.15158217   0.00497201
7556.00   0.14928381   0.00500110
7558.00   0.14809595   0.00499495
7560.00   0.14545880   0.00497855
7562.00   0.14423569   0.00495328
7564.00   0.14482956   0.00492471
7566.00   0.14299135   0.00496239
7568.00   0.14263821   0.00514227
7570.00   0.14017588   0.00527370
7572.00   0.13317643   0.00527418
7574.00   0.13309909   0.00524678
7576.00   0.13407141   0.00518042
7578.00   0.12899147   0.00497381
7580.00   0.12408531   0.00478334
7582.00   0.12492957   0.00475113
7584.00   0.12641244   0.00482563
7586.00   0.12195808   0.00483245
7588.00   0.11753416   0.00479927
7590.00   0.11726058   0.00477126
7592.00   0.11899680   0.00483336
7594.00   0.12165795   0.00513721
7596.00   0.12498093   0.00582672
7598.00   0.12611564   0.00684868
7600.00   0.11951157   0.00800320
7602.00   0.11444420   0.00908590
7604.00   0.11185152   0.00977318
7606.00   0.11100950   0.00987847
7608.00   0.11286852   0.00957397
7610.00   0.11521730   0.00896050
7612.00   0.10074019   0.00805969
7614.00   0.09060930   0.00713893
7616.00   0.09235004   0.00631713
7618.00   0.09718680   0.00568712
7620.00   0.09783659   0.00537423
7622.00   0.09805140   0.00547432
7624.00   0.09773862   0.00588175
7626.00   0.09282970   0.00634597
7628.00   0.09059507   0.00667619
7630.00   0.09245796   0.00680617
7632.00   0.09300984   0.00673837
7634.00   0.09176288   0.00651662
7636.00   0.09510103   0.00620561
7638.00   0.09591886   0.00592700
7640.00   0.08973268   0.00574749
7642.00   0.08669374   0.00565903
7644.00   0.08416378   0.00550785
7646.00   0.08166430   0.00535440
7648.00   0.08006177   0.00526802
7650.00   0.08383724   0.00524747
7652.00   0.08313207   0.00518334
7654.00   0.08158790   0.00509256
7656.00   0.08213829   0.00504997
7658.00   0.07850855   0.00505001
7660.00   0.07101963   0.00502300
7662.00   0.06903238   0.00493040
7664.00   0.07577644   0.00485925
7666.00   0.07665236   0.00479604
7668.00   0.07345887   0.00471340
7670.00   0.07107240   0.00441407
7672.00   0.06943492   0.00385044
7674.00   0.06945243   0.00651266
7676.00   0.06422117   0.00436377
7678.00   0.06079562   0.00435432
7680.00   0.06122053   0.00289694
7682.00   0.06595155   0.00461719
7684.00   0.06385895   0.00456062
7686.00   0.06164993   0.00439080
7688.00   0.06386826   0.00431137
7690.00   0.06566737   0.00434174
7692.00   0.06405165   0.00432706
7694.00   0.06410284   0.00438402
7696.00   0.06782501   0.00445658
7698.00   0.06439789   0.00445390
7700.00   0.06080408   0.00440215
7702.00   0.05839536   0.00433868
7704.00   0.05742090   0.00429572
7706.00   0.05727620   0.00436781
7708.00   0.05948541   0.00467948
7710.00   0.06178291   0.00519441
7712.00   0.05915085   0.00569707
7714.00   0.05751793   0.00611285
7716.00   0.05955279   0.00624964
7718.00   0.05830768   0.00604157
7720.00   0.05437555   0.00569169
7722.00   0.05201093   0.00534783
7724.00   0.04850814   0.00494272
7726.00   0.04852385   0.00464039
7728.00   0.05129693   0.00455113
7730.00   0.05243656   0.00448881
7732.00   0.05016023   0.00437792
7734.00   0.05107445   0.00427549
7736.00   0.05272387   0.00423280
7738.00   0.05383497   0.00423991
7740.00   0.05297852   0.00422670
7742.00   0.05222023   0.00419760
7744.00   0.05131632   0.00439655
7746.00   0.05154571   0.00495353
7748.00   0.04741455   0.00554942
7750.00   0.04823047   0.00577842
7752.00   0.05181130   0.00584008
7754.00   0.04929012   0.00581100
7756.00   0.05002647   0.00560133
7758.00   0.04872033   0.00513874
7760.00   0.04899592   0.00481606
7762.00   0.04882834   0.00474477
7764.00   0.05095337   0.00468383
7766.00   0.05000736   0.00450489
7768.00   0.04728219   0.00431914
7770.00   0.04798999   0.00434974
7772.00   0.04848732   0.00440401
7774.00   0.05122845   0.00446407
7776.00   0.05203323   0.00458923
7778.00   0.05382693   0.00471268
7780.00   0.05083973   0.00464743
7782.00   0.05089090   0.00455965
7784.00   0.05119921   0.00452182
7786.00   0.05153273   0.00448068
7788.00   0.05030474   0.00453770
7790.00   0.04987583   0.00497261
7792.00   0.04794170   0.00534725
7794.00   0.04732246   0.00546712
7796.00   0.04712923   0.00546096
7798.00   0.04951119   0.00531397
7800.00   0.05481903   0.00489213
7802.00   0.05445264   0.00447053
7804.00   0.05210372   0.00443988
7806.00   0.05185040   0.00462854
7808.00   0.04980829   0.00470119
7810.00   0.04805123   0.00471525
7812.00   0.04983444   0.00470021
7814.00   0.05097236   0.00463201
7816.00   0.05102424   0.00475214
7818.00   0.05299205   0.00524487
7820.00   0.05289089   0.00561082
7822.00   0.05575136   0.00571835
7824.00   0.05199633   0.00567872
7826.00   0.05432460   0.00548700
7828.00   0.05661383   0.00490735
7830.00   0.05431378   0.00435802
7832.00   0.05208676   0.00414897
7834.00   0.05449007   0.00419506
7836.00   0.05513867   0.00433988
7838.00   0.05802276   0.00455577
7840.00   0.05943487   0.00466669
7842.00   0.05875808   0.00473023
7844.00   0.06080912   0.00492957
7846.00   0.05832221   0.00491053
7848.00   0.05620562   0.00528977
7850.00   0.05674065   0.00576110
7852.00   0.06008489   0.00599195
7854.00   0.05978960   0.00605027
7856.00   0.06172754   0.00612617
7858.00   0.06171384   0.00622554
7860.00   0.06403804   0.00591292
7862.00   0.06567430   0.00530763
7864.00   0.06112014   0.00501038
7866.00   0.05443775   0.00527633
7868.00   0.05244293   0.00552871
7870.00   0.05442762   0.00550305
7872.00   0.05595331   0.00522838
7874.00   0.05479687   0.00531778
7876.00   0.05423215   0.00520594
7878.00   0.05455193   0.00513319
7880.00   0.05501134   0.00514129
7882.00   0.05794640   0.00515930
7884.00   0.05701670   0.00520989
7886.00   0.05573747   0.00524740
7888.00   0.05295467   0.00517624
7890.00   0.05544893   0.00509633
7892.00   0.05408915   0.00508551
7894.00   0.04875216   0.00494893
7896.00   0.04455360   0.00466009
7898.00   0.04571146   0.00435087
7900.00   0.04944965   0.00419079
7902.00   0.05217865   0.00417637
7904.00   0.05216955   0.00416803
7906.00   0.05069097   0.00425245
7908.00   0.05513944   0.00473797
7910.00   0.06098698   0.00550208
7912.00   0.06323192   0.00606293
7914.00   0.06032034   0.00626108
7916.00   0.06076489   0.00640048
7918.00   0.06073044   0.00633438
7920.00   0.05591721   0.00598404
7922.00   0.06427947   0.00639433
7924.00   0.07290799   0.00641609
7926.00   0.07139961   0.00582844
7928.00   0.06225911   0.00478959
7930.00   0.06683025   0.00492180
7932.00   0.07128111   0.00490106
7934.00   0.07325115   0.00486991
7936.00   0.07015770   0.00472965
7938.00   0.06960463   0.00449106
7940.00   0.07081190   0.00428973
7942.00   0.07233569   0.00426142
7944.00   0.06999225   0.00438734
7946.00   0.06640855   0.00455959
7948.00   0.06785568   0.00467111
7950.00   0.06785077   0.00466132
7952.00   0.06634254   0.00463837
7954.00   0.07024887   0.00456313
7956.00   0.07408751   0.00441966
7958.00   0.07498838   0.00442618
7960.00   0.07625654   0.00489445
7962.00   0.07597647   0.00546665
7964.00   0.07189497   0.00573634
7966.00   0.07365155   0.00577286
7968.00   0.07882342   0.00569820
7970.00   0.08129603   0.00537762
7972.00   0.08078168   0.00489991
7974.00   0.07710093   0.00469341
7976.00   0.07681217   0.00484835
7978.00   0.08120655   0.00501787
7980.00   0.08671831   0.00508055
7982.00   0.08895099   0.00507733
7984.00   0.08873753   0.00493254
7986.00   0.09129723   0.00479055
7988.00   0.09072400   0.00497787
7990.00   0.08755859   0.00552466
7992.00   0.08644726   0.00585416
7994.00   0.09248322   0.00593806
7996.00   0.09333982   0.00590224
7998.00   0.09347358   0.00569440
8000.00   0.09342527   0.00514779
8002.00   0.09031493   0.00463386
8004.00   0.08746045   0.00442958
8006.00   0.08456350   0.00438974
8008.00   0.08663294   0.00447080
8010.00   0.08592945   0.00462810
8012.00   0.08654299   0.00479814
8014.00   0.08804422   0.00488325
8016.00   0.08806867   0.00490233
8018.00   0.08907933   0.00490286
8020.00   0.08789492   0.00497480
8022.00   0.08758832   0.00524506
8024.00   0.08893242   0.00553913
8026.00   0.08896992   0.00562869
8028.00   0.09292390   0.00563136
8030.00   0.09246800   0.00548769
8032.00   0.08660573   0.00506921
8034.00   0.08220267   0.00460013
8036.00   0.08242484   0.00441409
8038.00   0.08187821   0.00438322
8040.00   0.08243623   0.00437156
8042.00   0.08243977   0.00435051
8044.00   0.08586037   0.00435969
8046.00   0.08657351   0.00442097
8048.00   0.08394036   0.00452778
8050.00   0.08505249   0.00461928
8052.00   0.08592168   0.00466918
8054.00   0.08058269   0.00465533
8056.00   0.07718850   0.00466075
8058.00   0.07932946   0.00479303
8060.00   0.08091754   0.00488980
8062.00   0.07952311   0.00491670
8064.00   0.07716567   0.00488484
8066.00   0.07457116   0.00478936
8068.00   0.07678986   0.00460049
8070.00   0.07475173   0.00437597
8072.00   0.07496005   0.00428063
8074.00   0.07421310   0.00425607
8076.00   0.07315198   0.00425118
8078.00   0.07136091   0.00425694
8080.00   0.07105673   0.00427008
8082.00   0.07066514   0.00427362
8084.00   0.07049536   0.00426618
8086.00   0.06797579   0.00423604
8088.00   0.06534445   0.00423911
8090.00   0.06686228   0.00429362
8092.00   0.06923596   0.00433590
8094.00   0.06730309   0.00433286
8096.00   0.06487506   0.00434826
8098.00   0.06532678   0.00440635
8100.00   0.06709457   0.00445055
8102.00   0.06744296   0.00446801
8104.00   0.06754223   0.00449589
8106.00   0.06568509   0.00448844
8108.00   0.06304508   0.00440212
8110.00   0.06486423   0.00429310
8112.00   0.06892817   0.00424399
8114.00   0.06659571   0.00421413
8116.00   0.06258740   0.00419514
8118.00   0.06280204   0.00419296
8120.00   0.06392267   0.00420263
8122.00   0.06236384   0.00418478
8124.00   0.06110082   0.00416343
8126.00   0.05969729   0.00414795
8128.00   0.06009270   0.00416894
8130.00   0.06112249   0.00420585
8132.00   0.06151803   0.00425429
8134.00   0.06106180   0.00430244
8136.00   0.06067705   0.00435026
8138.00   0.05960337   0.00436515
8140.00   0.05860592   0.00436492
8142.00   0.05948130   0.00437927
8144.00   0.06251556   0.00440861
8146.00   0.06569832   0.00444581
8148.00   0.06589670   0.00446620
8150.00   0.06354776   0.00443777
8152.00   0.06103976   0.00437424
8154.00   0.05920227   0.00432417
8156.00   0.06213516   0.00432654
8158.00   0.06507751   0.00430656
8160.00   0.06260426   0.00429520
8162.00   0.06009533   0.00436167
8164.00   0.05935016   0.00444145
8166.00   0.05959669   0.00445313
8168.00   0.06111261   0.00445232
8170.00   0.06408570   0.00446115
8172.00   0.06627563   0.00444480
8174.00   0.06113297   0.00437399
8176.00   0.06061821   0.00448686
8178.00   0.06442743   0.00479757
8180.00   0.06358013   0.00510616
8182.00   0.05820836   0.00525167
8184.00   0.05551459   0.00527034
8186.00   0.05243904   0.00523054
8188.00   0.05628645   0.00529010
8190.00   0.05720232   0.00539092
8192.00   0.06287355   0.00551209
8194.00   0.06302579   0.00554436
8196.00   0.05774592   0.00548878
8198.00   0.05483532   0.00543673
8200.00   0.05596308   0.00527598
8202.00   0.05562844   0.00497018
8204.00   0.06120786   0.00472966
8206.00   0.06053229   0.00456233
8208.00   0.05881740   0.00444692
8210.00   0.06094660   0.00442586
8212.00   0.06224801   0.00440799
8214.00   0.06130179   0.00435584
8216.00   0.05959879   0.00429222
8218.00   0.05842584   0.00428265
8220.00   0.06050776   0.00425090
8222.00   0.06007902   0.00422114
8224.00   0.05612840   0.00422898
8226.00   0.05601178   0.00434460
8228.00   0.05916458   0.00455831
8230.00   0.05760159   0.00471345
8232.00   0.05618320   0.00466732
8234.00   0.05148856   0.00445013
8236.00   0.05229037   0.00429888
8238.00   0.05358322   0.00423306
8240.00   0.05381899   0.00419502
8242.00   0.05479493   0.00417272
8244.00   0.06065475   0.00455390
8246.00   0.06009646   0.00478312
8248.00   0.05702460   0.00442896
8250.00   0.06565505   0.00424851
8252.00   0.06485250   0.00424327
8254.00   0.05866745   0.00423103
8256.00   0.05354870   0.00415736
8258.00   0.05311701   0.00415720
8260.00   0.05435714   0.00417569
8262.00   0.05680599   0.00419357
8264.00   0.05609394   0.00417350
8266.00   0.05472749   0.00409004
8268.00   0.05362771   0.00401753
8270.00   0.05496757   0.00404475
8272.00   0.05701962   0.00417717
8274.00   0.05956046   0.00445390
8276.00   0.05714110   0.00489846
8278.00   0.05282335   0.00534243
8280.00   0.04888404   0.00561848
8282.00   0.04941526   0.00583750
8284.00   0.05285261   0.00612686
8286.00   0.05436127   0.00630151
8288.00   0.05396495   0.00616895
8290.00   0.05399236   0.00595718
8292.00   0.05658380   0.00594980
8294.00   0.05535763   0.00608821
8296.00   0.05312272   0.00614653
8298.00   0.05145323   0.00612048
8300.00   0.05148171   0.00604682
8302.00   0.05155524   0.00587499
8304.00   0.05249608   0.00546797
8306.00   0.05432190   0.00501764
8308.00   0.05414298   0.00474871
8310.00   0.05504276   0.00469010
8312.00   0.05246349   0.00463546
8314.00   0.05207174   0.00461002
8316.00   0.05475469   0.00451572
8318.00   0.05647941   0.00436069
8320.00   0.05347780   0.00423519
8322.00   0.05148473   0.00423070
8324.00   0.05169803   0.00418943
8326.00   0.05367943   0.00411562
8328.00   0.05426210   0.00406118
8330.00   0.05373367   0.00405542
8332.00   0.05297147   0.00406182
8334.00   0.05178565   0.00406444
8336.00   0.05346729   0.00417872
8338.00   0.05838175   0.00477594
8340.00   0.06047020   0.00596069
8342.00   0.05560379   0.00706452
8344.00   0.04968656   0.00737148
8346.00   0.04390054   0.00739098
8348.00   0.04733797   0.00738922
8350.00   0.05220009   0.00702366
8352.00   0.04896225   0.00608426
8354.00   0.04974263   0.00545845
8356.00   0.05177686   0.00528910
8358.00   0.04628850   0.00506504
8360.00   0.04367494   0.00473736
8362.00   0.04841135   0.00459026
8364.00   0.04912364   0.00455833
8366.00   0.04889194   0.00455102
8368.00   0.04912344   0.00451187
8370.00   0.05079471   0.00436462
8372.00   0.05159034   0.00416576
8374.00   0.05018200   0.00406921
8376.00   0.04612451   0.00419734
8378.00   0.04306901   0.00456021
8380.00   0.04868683   0.00492847
8382.00   0.05660929   0.00507027
8384.00   0.05333728   0.00502131
8386.00   0.04501738   0.00486018
8388.00   0.04653005   0.00459330
8390.00   0.04969629   0.00424485
8392.00   0.04842104   0.00422461
8394.00   0.05060996   0.00500531
8396.00   0.05256828   0.00598980
8398.00   0.05102211   0.00648625
#8400.00   0.04589118   0.00653188
#8402.00   0.03820240   0.00644003
#8404.00   0.04078215   0.00601056
8406.00   0.04850118   0.00509045
8408.00   0.04861581   0.00431861
8410.00   0.05049674   0.00439487
8412.00   0.05300769   0.00487523
8414.00   0.05024046   0.00514529
8416.00   0.05058984   0.00516812
8418.00   0.05325829   0.00508361
#8420.00   0.05671312   0.00498612
#8422.00   0.06331250   0.00483419
#8424.00   0.07124650   0.00520644
#8426.00   0.05676512   0.00622416
#8428.00   0.05968506   0.00715805
#8430.00   0.06344251   0.00763426
#8432.00   0.05994238   0.00768247
8434.00   0.05350968   0.00704893
8436.00   0.05367116   0.00588079
8438.00   0.05393408   0.00470014
8440.00   0.04947167   0.00409663
8442.00   0.04744523   0.00398507
8444.00   0.04734455   0.00400990
8446.00   0.04744087   0.00416790
8448.00   0.04719490   0.00453358
8450.00   0.04928425   0.00484385
8452.00   0.04712753   0.00492013
8454.00   0.04284725   0.00489976
8456.00   0.04169644   0.00480127
8458.00   0.04498690   0.00463066
8460.00   0.04880892   0.00487116
8462.00   0.05017805   0.00549479
8464.00   0.04836956   0.00599331
8466.00   0.04274601   0.00605431
8468.00   0.03989455   0.00598862
8470.00   0.04260733   0.00562373
8472.00   0.04456545   0.00489715
8474.00   0.04273866   0.00415846
8476.00   0.04033379   0.00390300
8478.00   0.04244086   0.00391326
8480.00   0.04438284   0.00391210
8482.00   0.04085862   0.00386809
8484.00   0.03765703   0.00382041
8486.00   0.04119600   0.00386908
8488.00   0.04345898   0.00405272
8490.00   0.04085672   0.00430921
8492.00   0.03932780   0.00450756
8494.00   0.03909447   0.00455274
8496.00   0.03904007   0.00453953
8498.00   0.04093706   0.00457009
8500.00   0.04003671   0.00472538
8502.00   0.03735822   0.00499884
8504.00   0.03820854   0.00516956
8506.00   0.03862565   0.00514250
8508.00   0.03896346   0.00503975
8510.00   0.03781450   0.00473216
8512.00   0.03991119   0.00422705
8514.00   0.03943239   0.00385859
8516.00   0.03525210   0.00378635
8518.00   0.03467606   0.00379918
8520.00   0.03520128   0.00379058
8522.00   0.03294436   0.00377561
8524.00   0.03218192   0.00378834
8526.00   0.03395338   0.00378552
8528.00   0.03537660   0.00375533
8530.00   0.03684608   0.00375223
8532.00   0.03471230   0.00374921
8534.00   0.03531397   0.00385992
8536.00   0.04012638   0.00401368
8538.00   0.03730391   0.00406447
8540.00   0.03330587   0.00407921
8542.00   0.03419352   0.00410790
8544.00   0.03754346   0.00422223
8546.00   0.03770358   0.00435129
8548.00   0.03599169   0.00439312
8550.00   0.03403733   0.00437113
8552.00   0.03214972   0.00430582
8554.00   0.03389267   0.00413927
8556.00   0.03639561   0.00390099
8558.00   0.03573680   0.00374624
8560.00   0.03613154   0.00371378
8562.00   0.03721045   0.00370092
8564.00   0.03619080   0.00370741
8566.00   0.03564073   0.00372821
8568.00   0.03699378   0.00374166
8570.00   0.03900678   0.00374770
8572.00   0.03846167   0.00375270
8574.00   0.03914351   0.00377194
8576.00   0.04214080   0.00378851
8578.00   0.04072594   0.00376843
8580.00   0.04042313   0.00374175
8582.00   0.03960362   0.00374937
8584.00   0.04121434   0.00381193
8586.00   0.04079137   0.00385643
8588.00   0.03997662   0.00387108
8590.00   0.04008338   0.00389436
8592.00   0.03923239   0.00396013
8594.00   0.04105555   0.00400136
8596.00   0.04181856   0.00399712
8598.00   0.04329446   0.00398399
8600.00   0.04641254   0.00398501
8602.00   0.04829641   0.00393937
8604.00   0.04785385   0.00386490
8606.00   0.04892674   0.00381427
8608.00   0.04897426   0.00382278
8610.00   0.04626438   0.00386951
8612.00   0.04655619   0.00396378
8614.00   0.04929875   0.00409207
8616.00   0.05109918   0.00424024
8618.00   0.04851487   0.00438025
8620.00   0.04846200   0.00456614
8622.00   0.05293915   0.00477769
8624.00   0.05832818   0.00497197
8626.00   0.05829889   0.00509447
8628.00   0.05466840   0.00516042
8630.00   0.05214825   0.00517796
8632.00   0.05123523   0.00516898
8634.00   0.05291776   0.00508869
8636.00   0.05355110   0.00494272
8638.00   0.05568856   0.00479046
8640.00   0.05992044   0.00462011
8642.00   0.06012395   0.00444918
8644.00   0.05881560   0.00437935
8646.00   0.05944978   0.00446365
8648.00   0.06422345   0.00462719
8650.00   0.05873932   0.00477123
8652.00   0.05858002   0.00495971
8654.00   0.06133416   0.00510088
8656.00   0.06248968   0.00516710
8658.00   0.06097859   0.00517182
8660.00   0.06476657   0.00518439
8662.00   0.06726300   0.00515991
8664.00   0.06982860   0.00512383
8666.00   0.07461542   0.00509737
8668.00   0.07558215   0.00500836
8670.00   0.07239442   0.00489022
8672.00   0.07436622   0.00480364
8674.00   0.07405411   0.00471084
8676.00   0.07572364   0.00461702
8678.00   0.07929054   0.00454968
8680.00   0.08249769   0.00450523
8682.00   0.08296809   0.00441750
8684.00   0.08363658   0.00434075
8686.00   0.08139845   0.00425443
8688.00   0.08153705   0.00419643
8690.00   0.08485685   0.00418768
8692.00   0.08738198   0.00416910
8694.00   0.08757170   0.00415502
8696.00   0.08772109   0.00416178
8698.00   0.09154507   0.00419096
8700.00   0.09462651   0.00420881
8702.00   0.09812424   0.00425473
8704.00   0.09845480   0.00427134
8706.00   0.09975571   0.00427336
8708.00   0.10157616   0.00427740
8710.00   0.09999182   0.00423691
8712.00   0.10365275   0.00423016
8714.00   0.10662564   0.00421203
8716.00   0.10778513   0.00420016
8718.00   0.10862297   0.00421990
8720.00   0.10900754   0.00422862
8722.00   0.11089208   0.00423415
8724.00   0.11300274   0.00424998
8726.00   0.11724749   0.00427020
8728.00   0.11980522   0.00429629
8730.00   0.12060040   0.00432332
8732.00   0.12457766   0.00435974
8734.00   0.12764728   0.00437722
8736.00   0.12827136   0.00439594
8738.00   0.13069038   0.00443279
8740.00   0.13530411   0.00447913
8742.00   0.13864695   0.00452009
8744.00   0.13814776   0.00454206
8746.00   0.14001296   0.00455472
8748.00   0.14206125   0.00455594
8750.00   0.14487994   0.00455713
8752.00   0.14403999   0.00458288
8754.00   0.14318311   0.00479869
8756.00   0.14517719   0.00531964
8758.00   0.14941175   0.00589061
8760.00   0.15201008   0.00632739
8762.00   0.15251029   0.00671741
8764.00   0.15459508   0.00715869
8766.00   0.15224713   0.00724619
8768.00   0.15837805   0.00700224
8770.00   0.16858871   0.00676541
8772.00   0.16961789   0.00677194
8774.00   0.16177100   0.00681821
8776.00   0.16139580   0.00682465
8778.00   0.16219066   0.00681383
8780.00   0.16790433   0.00677256
8782.00   0.17076127   0.00650218
8784.00   0.17783487   0.00594598
8786.00   0.18352656   0.00545322
8788.00   0.18591432   0.00538827
8790.00   0.18717416   0.00554668
8792.00   0.18335654   0.00554486
8794.00   0.18165995   0.00548674
8796.00   0.18362020   0.00532179
8798.00   0.18664633   0.00504241
8800.00   0.18531823   0.00481325
8802.00   0.18606305   0.00474947
8804.00   0.19163287   0.00480287
8806.00   0.19727659   0.00492073
8808.00   0.19960058   0.00503782
8810.00   0.19797866   0.00529478
8812.00   0.19709428   0.00550034
8814.00   0.20256953   0.00554849
8816.00   0.21113797   0.00545173
8818.00   0.21500480   0.00565755
8820.00   0.20999646   0.00675585
8822.00   0.19980893   0.00780863
8824.00   0.19443217   0.00873646
8826.00   0.19916558   0.00948827
8828.00   0.21106075   0.00938583
#8830.00   0.24187195   0.00925030
8832.00   0.22286303   0.00890932
8834.00   0.21986163   0.00817827
8836.00   0.22177409   0.00747060
8838.00   0.22220449   0.00722018
8840.00   0.22528894   0.00686738
8842.00   0.23208903   0.00627845
8844.00   0.23167117   0.00580170
8846.00   0.23019862   0.00567327
8848.00   0.22458114   0.00573041
8850.00   0.22132790   0.00579772
8852.00   0.22690980   0.00584264
8854.00   0.23534004   0.00583492
8856.00   0.23831601   0.00571301
8858.00   0.24006975   0.00556858
8860.00   0.24409012   0.00553700
8862.00   0.24559689   0.00576142
8864.00   0.23972766   0.00606480
8866.00   0.23453371   0.00627176
8868.00   0.23426151   0.00632777
8870.00   0.23811172   0.00634571
8872.00   0.24338925   0.00620010
8874.00   0.24407820   0.00585784
8876.00   0.24254732   0.00548149
8878.00   0.24349366   0.00539887
8880.00   0.24218158   0.00595592
8882.00   0.23954487   0.00688387
8884.00   0.24085474   0.00757922
8886.00   0.24099065   0.00777658
8888.00   0.24172704   0.00771951
8890.00   0.24434237   0.00740632
8892.00   0.24934626   0.00666632
8894.00   0.25040683   0.00580212
8896.00   0.25232396   0.00547957
8898.00   0.24704485   0.00577415
8900.00   0.24401426   0.00619633
8902.00   0.24291845   0.00642266
8904.00   0.24564196   0.00646787
8906.00   0.24755625   0.00643729
8908.00   0.24879317   0.00622236
8910.00   0.25016519   0.00579198
8912.00   0.24871670   0.00559710
8914.00   0.24160366   0.00611372
8916.00   0.23730452   0.00712392
8918.00   0.23722516   0.00782483
8920.00   0.24064441   0.00801003
8922.00   0.24005602   0.00793783
8924.00   0.23649228   0.00752369
8926.00   0.23663045   0.00658106
8928.00   0.24163485   0.00561440
8930.00   0.23994553   0.00523261
8932.00   0.24002327   0.00527010
8934.00   0.24046759   0.00530045
8936.00   0.23297386   0.00531653
8938.00   0.22687374   0.00552827
8940.00   0.22641371   0.00590555
8942.00   0.22951764   0.00618346
8944.00   0.23134525   0.00624537
8946.00   0.23154111   0.00622544
8948.00   0.22880447   0.00605362
8950.00   0.23157035   0.00581283
8952.00   0.23593803   0.00595152
8954.00   0.23025717   0.00675217
8956.00   0.22049479   0.00741059
8958.00   0.21577108   0.00757878
8960.00   0.21633367   0.00758315
8962.00   0.22012486   0.00745980
8964.00   0.21673636   0.00683725
8966.00   0.21322440   0.00592616
8968.00   0.21160644   0.00539446
8970.00   0.21425569   0.00533058
8972.00   0.21043049   0.00537699
8974.00   0.20814817   0.00537713
8976.00   0.20268019   0.00530612
8978.00   0.20259762   0.00525304
8980.00   0.20297205   0.00526714
8982.00   0.19973195   0.00535294
8984.00   0.19731121   0.00561119
8986.00   0.19815029   0.00600730
8988.00   0.19809206   0.00640719
8990.00   0.18961747   0.00666608
8992.00   0.18107063   0.00654090
8994.00   0.17534459   0.00604456
8996.00   0.17536098   0.00585865
8998.00   0.17872544   0.00618858
9000.00   0.18602075   0.00665854
9002.00   0.18990910   0.00698606
9004.00   0.18686129   0.00712553
9006.00   0.18520497   0.00682188
9008.00   0.18118937   0.00609516
9010.00   0.17876838   0.00542890
9012.00   0.17706837   0.00513004
9014.00   0.17753655   0.00507443
9016.00   0.17488974   0.00505269
9018.00   0.17011863   0.00502092
9020.00   0.16223431   0.00493216
9022.00   0.15501370   0.00486015
9024.00   0.15456545   0.00489066
9026.00   0.15633138   0.00494023
9028.00   0.15651263   0.00490786
9030.00   0.15412967   0.00482931
9032.00   0.15359890   0.00483388
9034.00   0.14928180   0.00488516
9036.00   0.14771986   0.00492676
9038.00   0.14796562   0.00493549
9040.00   0.14743847   0.00496016
9042.00   0.14199924   0.00498499
9044.00   0.13916634   0.00504197
9046.00   0.13766068   0.00513173
9048.00   0.13635898   0.00524022
9050.00   0.13610499   0.00530730
9052.00   0.13507621   0.00533043
9054.00   0.12917872   0.00517813
9056.00   0.12724863   0.00487049
9058.00   0.12837368   0.00456234
9060.00   0.13029216   0.00451493
9062.00   0.12765819   0.00453704
9064.00   0.12500992   0.00454449
9066.00   0.12589930   0.00457485
9068.00   0.12277813   0.00460250
9070.00   0.11889964   0.00464090
9072.00   0.11562487   0.00464767
9074.00   0.11155897   0.00455562
9076.00   0.11092994   0.00443412
9078.00   0.11087035   0.00439414
9080.00   0.11090390   0.00444820
9082.00   0.10973617   0.00450845
9084.00   0.10881639   0.00450526
9086.00   0.11109670   0.00453218
9088.00   0.10875123   0.00458811
9090.00   0.10686294   0.00463953
9092.00   0.10283283   0.00462006
9094.00   0.10104624   0.00457611
9096.00   0.10475719   0.00461442
9098.00   0.10175662   0.00471382
9100.00   0.09834246   0.00483359
9102.00   0.09470441   0.00484946
9104.00   0.10123018   0.00485828
9106.00   0.10455731   0.00484424
9108.00   0.09815348   0.00467164
9110.00   0.09580374   0.00438974
9112.00   0.09588891   0.00416251
9114.00   0.10046369   0.00412127
9116.00   0.09927756   0.00416830
9118.00   0.09615976   0.00425701
9120.00   0.09364194   0.00429347
9122.00   0.09032764   0.00421496
9124.00   0.08997671   0.00412421
9126.00   0.09132886   0.00408886
9128.00   0.09379724   0.00416324
9130.00   0.09548252   0.00428503
9132.00   0.09297311   0.00435060
9134.00   0.08760024   0.00435281
9136.00   0.08483198   0.00434517
9138.00   0.08259437   0.00430689
9140.00   0.08212433   0.00420174
9142.00   0.08311501   0.00410062
9144.00   0.08559563   0.00404374
9146.00   0.08718461   0.00401833
9148.00   0.08679376   0.00407731
9150.00   0.08576688   0.00422257
9152.00   0.08462618   0.00442710
9154.00   0.08484051   0.00463292
9156.00   0.08424532   0.00475440
9158.00   0.08085657   0.00467778
9160.00   0.07715953   0.00451980
9162.00   0.07526971   0.00438348
9164.00   0.07832608   0.00430788
9166.00   0.08012566   0.00418873
9168.00   0.07972067   0.00407163
9170.00   0.07914417   0.00404219
9172.00   0.07861161   0.00412211
9174.00   0.07651002   0.00422044
9176.00   0.07607747   0.00426860
9178.00   0.07687505   0.00422684
9180.00   0.07651463   0.00413394
9182.00   0.07743620   0.00407501
9184.00   0.07990847   0.00406480
9186.00   0.07772300   0.00403757
9188.00   0.07480120   0.00396905
9190.00   0.07310406   0.00390385
9192.00   0.07432456   0.00390441
9194.00   0.07339922   0.00393893
9196.00   0.06988686   0.00394904
9198.00   0.06802387   0.00393782
9200.00   0.06884097   0.00391431
9202.00   0.06931441   0.00389640
9204.00   0.07347967   0.00392268
9206.00   0.07379603   0.00395220
9208.00   0.07383820   0.00397525
9210.00   0.07776294   0.00401832
9212.00   0.07706897   0.00407798
9214.00   0.07085302   0.00415804
9216.00   0.07082658   0.00425135
9218.00   0.07347661   0.00436410
9220.00   0.07036877   0.00444804
9222.00   0.07060434   0.00449371
9224.00   0.07486407   0.00444017
9226.00   0.07276884   0.00432315
9228.00   0.06932276   0.00422188
9230.00   0.06922337   0.00414343
9232.00   0.06960579   0.00405112
9234.00   0.07065981   0.00399690
9236.00   0.06976698   0.00395126
9238.00   0.06949729   0.00393868
9240.00   0.06666150   0.00394697
9242.00   0.06400168   0.00395160
9244.00   0.05473622   0.00397346
9246.00   0.05552250   0.00397236
9248.00   0.06006126   0.00398921
9250.00   0.06470796   0.00403815
9252.00   0.06354189   0.00401557
9254.00   0.06434727   0.00396109
9256.00   0.06442261   0.00390097
9258.00   0.06347115   0.00387713
9260.00   0.06317321   0.00388151
9262.00   0.06130722   0.00388107
9264.00   0.05965250   0.00386478
9266.00   0.05717034   0.00381744
9268.00   0.05781757   0.00376583
9270.00   0.06069935   0.00375894
9272.00   0.06036075   0.00375286
9274.00   0.05638837   0.00376373
9276.00   0.05549853   0.00382112
9278.00   0.05699711   0.00391037
9280.00   0.05474920   0.00397775
9282.00   0.05111791   0.00401613
9284.00   0.05199611   0.00405003
9286.00   0.05633872   0.00412059
9288.00   0.05618292   0.00416214
9290.00   0.05486426   0.00418202
9292.00   0.05737713   0.00420481
9294.00   0.05873295   0.00425189
9296.00   0.05631511   0.00432055
9298.00   0.05529240   0.00448736
9300.00   0.05494967   0.00496528
9302.00   0.05457014   0.00594521
9304.00   0.05275087   0.00707944
9306.00   0.04884136   0.00817948
9308.00   0.04582378   0.00946251
9310.00   0.04479547   0.01074086
9312.00   0.04785310   0.01117819
9314.00   0.05163467   0.01105753
9316.00   0.05132983   0.01109626
9318.00   0.05448650   0.01120439
9320.00   0.06360111   0.01083520
9322.00   0.05756409   0.01034601
9324.00   0.04913676   0.01027062
9326.00   0.05190019   0.01019299
9328.00   0.05626249   0.00928353
9330.00   0.05606718   0.00759100
9332.00   0.05760588   0.00639698
9334.00   0.05888979   0.00656413
9336.00   0.05354896   0.00730479
9338.00   0.04563789   0.00751456
9340.00   0.05076629   0.00767479
9342.00   0.05143229   0.00798727
9344.00   0.05541374   0.00808044
9346.00   0.05598385   0.00736268
9348.00   0.05444749   0.00615686
9350.00   0.05155843   0.00534333
9352.00   0.05088843   0.00513342
9354.00   0.05190947   0.00541808
9356.00   0.05365333   0.00581128
9358.00   0.04787427   0.00586298
9360.00   0.04764695   0.00553687
9362.00   0.04826916   0.00507272
#9364.00   0.04239393   0.00480434
#9366.00   0.03681186   0.00513487
#9368.00   0.02553005   0.00676910
#9370.00   0.03501476   0.01065176
9372.00   0.04628978   0.01446161
9374.00   0.04777096   0.01596110
9376.00   0.04749129   0.01576445
9378.00   0.04865933   0.01584042
9380.00   0.04966709   0.01523245
9382.00   0.04589493   0.01238818
9384.00   0.04582993   0.00816864
9386.00   0.04566284   0.00576369
9388.00   0.04686337   0.00497486
9390.00   0.04601825   0.00453966
9392.00   0.05009364   0.00427588
9394.00   0.05122942   0.00424711
9396.00   0.04966886   0.00448353
9398.00   0.04693009   0.00502414
9400.00   0.04864483   0.00560275
9402.00   0.04502802   0.00588856
9404.00   0.04408153   0.00586038
9406.00   0.04949053   0.00563918
9408.00   0.05130607   0.00522486
9410.00   0.04883078   0.00482882
9412.00   0.04690236   0.00479572
9414.00   0.04513352   0.00530016
9416.00   0.04776664   0.00611917
9418.00   0.04892211   0.00674137
9420.00   0.04194295   0.00694597
9422.00   0.04383795   0.00692436
9424.00   0.04765695   0.00681973
9426.00   0.04607184   0.00650739
9428.00   0.04328249   0.00606256
9430.00   0.04537599   0.00562742
9432.00   0.04234681   0.00558674
9434.00   0.04567622   0.00640104
9436.00   0.05609491   0.00800052
9438.00   0.06096360   0.00998513
9440.00   0.05255583   0.01206815
9442.00   0.04175429   0.01329414
9444.00   0.04313104   0.01205923
9446.00   0.05062906   0.00895568
9448.00   0.05091067   0.00603365
9450.00   0.04694838   0.00486347
9452.00   0.04903043   0.00531458
9454.00   0.05120042   0.00668302
9456.00   0.05096161   0.00827096
9458.00   0.05264001   0.00942346
9460.00   0.05364196   0.00981401
9462.00   0.04466821   0.00915358
9464.00   0.04097145   0.00753594
9466.00   0.04743117   0.00586448
9468.00   0.05480007   0.00508537
9470.00   0.05150257   0.00568093
9472.00   0.04875425   0.00715633
9474.00   0.05127963   0.00871903
9476.00   0.04938780   0.00966115
9478.00   0.04835100   0.01022110
9480.00   0.04713368   0.01051669
9482.00   0.05050458   0.00973258
9484.00   0.05529366   0.00758205
9486.00   0.05730605   0.00543286
9488.00   0.05547295   0.00461494
9490.00   0.05566807   0.00440179
9492.00   0.05522078   0.00446693
9494.00   0.05845912   0.00492515
9496.00   0.05537203   0.00583698
9498.00   0.05588712   0.00752127
9500.00   0.06272759   0.00922015
9502.00   0.05665879   0.00936416
9504.00   0.05634618   0.00838594
9506.00   0.06435397   0.00718811
9508.00   0.06482276   0.00604174
9510.00   0.06641664   0.00499672
9512.00   0.06941184   0.00457608
9514.00   0.07034495   0.00495543
9516.00   0.07118325   0.00588482
9518.00   0.06414701   0.00677561
9520.00   0.05768521   0.00735978
9522.00   0.05800834   0.00743871
9524.00   0.06166927   0.00690926
9526.00   0.06133574   0.00603224
9528.00   0.06328352   0.00541720
9530.00   0.06648754   0.00518133
9532.00   0.06346168   0.00508345
9534.00   0.06237224   0.00511930
9536.00   0.06564676   0.00527395
9538.00   0.06531487   0.00535692
9540.00   0.05980865   0.00527616
9542.00   0.06041417   0.00519828
9544.00   0.06101513   0.00524630
9546.00   0.05843896   0.00549441
9548.00   0.05434604   0.00593224
9550.00   0.05521072   0.00633986
9552.00   0.06066233   0.00670772
9554.00   0.06260043   0.00707994
9556.00   0.05846335   0.00718815
9558.00   0.05560159   0.00665682
9560.00   0.05637044   0.00607927
9562.00   0.05868991   0.00653840
9564.00   0.05856348   0.00785827
9566.00   0.05858802   0.00893034
9568.00   0.05017311   0.00905485
9570.00   0.04358879   0.00845724
9572.00   0.04450693   0.00729240
9574.00   0.05336793   0.00586630
9576.00   0.05638845   0.00477213
9578.00   0.05673358   0.00447556
9580.00   0.05523843   0.00458194
9582.00   0.05626573   0.00465166
9584.00   0.05659423   0.00457937
9586.00   0.05783732   0.00454983
9588.00   0.05922490   0.00470338
9590.00   0.05500533   0.00492040
9592.00   0.04790089   0.00501987
9594.00   0.04685229   0.00496652
9596.00   0.05380249   0.00481826
9598.00   0.05407936   0.00461461
9600.00   0.05482270   0.00453732
9602.00   0.05332273   0.00466784
9604.00   0.05128638   0.00506471
9606.00   0.05032138   0.00544416
9608.00   0.04682625   0.00553477
9610.00   0.04654390   0.00542395
9612.00   0.05014631   0.00521842
9614.00   0.04690350   0.00500314
9616.00   0.04717082   0.00507974
9618.00   0.04381460   0.00541941
9620.00   0.04749840   0.00581113
9622.00   0.04919885   0.00605486
9624.00   0.04594900   0.00602442
9626.00   0.04954691   0.00570050
9628.00   0.05375534   0.00515739
9630.00   0.04993391   0.00461125
9632.00   0.05127909   0.00435084
9634.00   0.05075021   0.00430187
9636.00   0.04845859   0.00440514
9638.00   0.04926609   0.00451570
9640.00   0.05270587   0.00455347
9642.00   0.04940773   0.00446587
9644.00   0.04929417   0.00443982
9646.00   0.04850695   0.00447088
9648.00   0.04708718   0.00447267
9650.00   0.05103688   0.00450802
9652.00   0.05148761   0.00449100
9654.00   0.04873927   0.00449937
9656.00   0.04625845   0.00454709
9658.00   0.04649724   0.00460199
9660.00   0.04876233   0.00473274
9662.00   0.04807133   0.00503233
9664.00   0.04575444   0.00547437
9666.00   0.04476734   0.00579537
9668.00   0.04487974   0.00586483
9670.00   0.04453552   0.00579368
9672.00   0.04632778   0.00566708
9674.00   0.05036066   0.00543835
9676.00   0.05107204   0.00540796
9678.00   0.04813008   0.00571649
9680.00   0.04765972   0.00614321
9682.00   0.05059243   0.00632958
9684.00   0.05179713   0.00627208
9686.00   0.05395151   0.00602574
9688.00   0.05320026   0.00559713
9690.00   0.04958428   0.00516464
9692.00   0.04503324   0.00507074
9694.00   0.04444231   0.00551194
9696.00   0.04523678   0.00611839
9698.00   0.04734194   0.00649600
9700.00   0.04830687   0.00658017
9702.00   0.05135502   0.00653720
9704.00   0.05268772   0.00616919
9706.00   0.05207648   0.00557869
9708.00   0.04753004   0.00519108
9710.00   0.04464001   0.00522110
9712.00   0.04851730   0.00551986
9714.00   0.05382638   0.00611144
9716.00   0.05491927   0.00679924
9718.00   0.04990049   0.00716578
9720.00   0.04491684   0.00712844
9722.00   0.04248787   0.00702230
9724.00   0.04150962   0.00673231
9726.00   0.04396722   0.00607794
9728.00   0.04472552   0.00523588
9730.00   0.04856002   0.00485692
9732.00   0.04822623   0.00504778
9734.00   0.04768816   0.00551403
9736.00   0.04726902   0.00596135
9738.00   0.04929582   0.00613281
9740.00   0.04406770   0.00604202
9742.00   0.04287212   0.00589714
9744.00   0.04645200   0.00564265
9746.00   0.04745765   0.00525130
9748.00   0.04671648   0.00500601
9750.00   0.04401509   0.00489146
9752.00   0.03939262   0.00467068
9754.00   0.03482129   0.00446116
9756.00   0.03329193   0.00440836
9758.00   0.03847258   0.00449001
9760.00   0.04876239   0.00456720
9762.00   0.04915616   0.00452764
9764.00   0.04555102   0.00445496
9766.00   0.04522998   0.00442511
9768.00   0.04254304   0.00434322
9770.00   0.04898986   0.00431026
9772.00   0.04635997   0.00426567
9774.00   0.04281656   0.00427431
9776.00   0.04348617   0.00435519
9778.00   0.04749322   0.00444638
9780.00   0.04633893   0.00454331
9782.00   0.04295501   0.00479306
9784.00   0.04154199   0.00546370
9786.00   0.04446717   0.00670174
9788.00   0.04364257   0.00796697
9790.00   0.04065676   0.00867833
9792.00   0.03783413   0.00896369
9794.00   0.03560049   0.00897974
9796.00   0.03801462   0.00859556
9798.00   0.04320749   0.00771330
9800.00   0.04512512   0.00696149
9802.00   0.04265977   0.00662973
9804.00   0.04698591   0.00645584
9806.00   0.04952051   0.00609597
9808.00   0.04906601   0.00580212
9810.00   0.04253266   0.00571336
9812.00   0.04284275   0.00576519
9814.00   0.05383078   0.00587321
9816.00   0.06999601   0.00600077
9818.00   0.09929600   0.00634646
9820.00   0.12205920   0.00664952
9822.00   0.11913142   0.00633649
9824.00   0.09971596   0.00595698
9826.00   0.06831148   0.00556253
9828.00   0.04713888   0.00528663
9830.00   0.04140891   0.00509516
9832.00   0.04373408   0.00496252
9834.00   0.04602691   0.00486824
9836.00   0.04377915   0.00477832
9838.00   0.04513554   0.00470005
9840.00   0.04662332   0.00471961
9842.00   0.04647800   0.00503595
9844.00   0.04354495   0.00568643
9846.00   0.04579872   0.00634336
9848.00   0.04482326   0.00664734
9850.00   0.04449862   0.00668023
9852.00   0.04564014   0.00651522
9854.00   0.04544057   0.00600168
9856.00   0.04288214   0.00531318
9858.00   0.04298447   0.00489130
9860.00   0.04532102   0.00479665
9862.00   0.04627586   0.00483766
9864.00   0.04569249   0.00521938
9866.00   0.04357956   0.00636674
9868.00   0.04363484   0.00797206
9870.00   0.04447709   0.00925704
9872.00   0.04159493   0.00976679
9874.00   0.04160958   0.00977635
9876.00   0.04276473   0.00933248
9878.00   0.04264041   0.00815958
9880.00   0.04039565   0.00654160
9882.00   0.03863490   0.00550565
9884.00   0.04074393   0.00532204
9886.00   0.04623866   0.00541017
9888.00   0.04315640   0.00574036
9890.00   0.03732683   0.00637481
9892.00   0.03653225   0.00704223
9894.00   0.03602977   0.00737779
9896.00   0.04245847   0.00751932
9898.00   0.04972930   0.00741608
9900.00   0.04722145   0.00693973
9902.00   0.04040797   0.00615334
9904.00   0.03812614   0.00554429
9906.00   0.03854153   0.00560284
9908.00   0.04317379   0.00650375
9910.00   0.04716628   0.00808132
9912.00   0.03723430   0.00956298
9914.00   0.04146722   0.01031783
9916.00   0.05067811   0.01046574
9918.00   0.05243325   0.01011127
9920.00   0.04226201   0.00904097
9922.00   0.04510644   0.00735694
9924.00   0.04419924   0.00600094
9926.00   0.04070795   0.00546318
9928.00   0.03971103   0.00533470
9930.00   0.04382011   0.00532039
9932.00   0.04217749   0.00539659
9934.00   0.03923190   0.00577326
9936.00   0.03606923   0.00664453
9938.00   0.03708960   0.00810514
9940.00   0.05415481   0.00983954
9942.00   0.06098984   0.01151089
9944.00   0.05113391   0.01273412
9946.00   0.04080896   0.01317184
9948.00   0.03291114   0.01286838
9950.00   0.03523118   0.01228796
9952.00   0.03159876   0.01180085
9954.00   0.03394046   0.01152842
9956.00   0.04872233   0.01168258
9958.00   0.05256980   0.01222354
9960.00   0.04612218   0.01252922
9962.00   0.03995670   0.01204676
9964.00   0.04363418   0.01104953
9966.00   0.04462426   0.00999860
9968.00   0.03839816   0.00901811
9970.00   0.03717069   0.00827736
9972.00   0.03870111   0.00790751
9974.00   0.04046993   0.00781786
9976.00   0.04183299   0.00772475
9978.00   0.04369439   0.00736557
9980.00   0.03880312   0.00680118
9982.00   0.03629230   0.00637629
9984.00   0.03411798   0.00610594
9986.00   0.03779252   0.00596058
9988.00   0.03809460   0.00582801
9990.00   0.04105605   0.00582116
9992.00   0.04215845   0.00595398
9994.00   0.04304349   0.00624154
9996.00   0.04252165   0.00665576
9998.00   0.04019974   0.00708386
10000.00   0.04076885   0.00737630
10002.00   0.04458603   0.00757080
10004.00   0.04730793   0.00793924
10006.00   0.04755450   0.00907385
10008.00   0.03738357   0.01117414
10010.00   0.03066158   0.01338620
10012.00   0.03549829   0.01480490
10014.00   0.04075418   0.01525203
10016.00   0.03586572   0.01476223
10018.00   0.03336960   0.01391572
10020.00   0.04000469   0.01292632
10022.00   0.05455713   0.01187617
10024.00   0.05343992   0.01080536
10026.00   0.05216267   0.01075633
10028.00   0.05953041   0.01049830
10030.00   0.06114298   0.00959034
10032.00   0.03784340   0.00845973
10034.00   0.04173778   0.00748536
10036.00   0.03517797   0.00707686
10038.00   0.03700398   0.00732845
10040.00   0.04292986   0.00776711
10042.00   0.04177704   0.00808806
10044.00   0.04063757   0.00818875
10046.00   0.03901570   0.00812736
10048.00   0.03667289   0.00785401
10050.00   0.03088864   0.00739485
10052.00   0.03972844   0.00717606
10054.00   0.04502555   0.00749884
10056.00   0.04233606   0.00836588
10058.00   0.04572671   0.00927238
10060.00   0.04976891   0.00991066
10062.00   0.04403837   0.01015624
10064.00   0.03984491   0.01027916
10066.00   0.03803413   0.01004129
10068.00   0.04068205   0.00959706
10070.00   0.04641110   0.00925846
10072.00   0.04721645   0.00910182
10074.00   0.04597287   0.00920256
10076.00   0.04507754   0.00995807
10078.00   0.04352677   0.01152589
10080.00   0.03869933   0.01314192
10082.00   0.04417160   0.01408991
10084.00   0.04733568   0.01428794
10086.00   0.04535714   0.01380319
10088.00   0.04005762   0.01238380
10090.00   0.04233393   0.01026249
10092.00   0.04165889   0.00871577
10094.00   0.04497286   0.00828632
10096.00   0.04290172   0.00847748
10098.00   0.03261925   0.00914062
10100.00   0.03927014   0.01027295
10102.00   0.04246971   0.01116395
10104.00   0.03479544   0.01146286
10106.00   0.03311369   0.01138484
10108.00   0.04500787   0.01103399
10110.00   0.04206460   0.01008978
10112.00   0.03431471   0.00894970
10114.00   0.03949243   0.00860663
10116.00   0.04715633   0.00926379
10118.00   0.04712462   0.01117031
10120.00   0.04388981   0.01385677
10122.00   0.04007261   0.01592295
10124.00   0.03683597   0.01686403
10126.00   0.04653538   0.01708368
10128.00   0.04674358   0.01633908
10130.00   0.03913084   0.01436972
10132.00   0.02831553   0.01185797
10134.00   0.03701992   0.01030100
10136.00   0.04429876   0.00971576
10138.00   0.03837024   0.00958112
10140.00   0.03742610   0.00969556
10142.00   0.04028867   0.01002373
10144.00   0.04065100   0.01046137
10146.00   0.04533157   0.01123227
10148.00   0.04342781   0.01225556
10150.00   0.03476485   0.01321373
10152.00   0.03669484   0.01395621
10154.00   0.03767731   0.01433384
10156.00   0.03817832   0.01443919
10158.00   0.03539159   0.01408247
10160.00   0.03587557   0.01343268
10162.00   0.03659499   0.01288569
10164.00   0.03537529   0.01317491
10166.00   0.03371108   0.01480347
10168.00   0.03263993   0.01736265
10170.00   0.03672889   0.01952223
10172.00   0.03467160   0.02040651
10174.00   0.03631861   0.02043951
10176.00   0.04268266   0.01972589
10178.00   0.04441706   0.01781254
10180.00   0.03782480   0.01548261
10182.00   0.03477781   0.01450064
10184.00   0.04024806   0.01527996
10186.00   0.04713464   0.01676538
10188.00   0.04664009   0.01793137
10190.00   0.03369566   0.01831376
10192.00   0.03836050   0.01818017
10194.00   0.05839859   0.01758105
10196.00   0.06251352   0.01635468
10198.00   0.05815400   0.01516986
10200.00   0.06778345   0.01515832
10202.00   0.07545435   0.01601282
10204.00   0.07258735   0.01751883
10206.00   0.05365881   0.01849681
10208.00   0.03741587   0.02054287
10210.00   0.03816289   0.02154409
10212.00   0.04338661   0.02151304
10214.00   0.04059861   0.02193879
10216.00   0.03778981   0.02015387
10218.00   0.03318286   0.01800452
10220.00   0.02049104   0.01668912
10222.00   0.04559990   0.01730501
10224.00   0.02519994   0.01864512
10226.00   0.03966405   0.01987891
10228.00   0.05240713   0.02081037
10230.00   0.05328561   0.02078859
10232.00   0.05226575   0.01968792
10234.00   0.06250823   0.01803781
10236.00   0.07030054   0.01649415
10238.00   0.04826623   0.01478760
10240.00   0.03588372   0.01344603
10242.00   0.03322792   0.01279789
10244.00   0.04131177   0.01274366
10246.00   0.04451100   0.01283728
10248.00   0.03129582   0.01272298
10250.00   0.02920015   0.01260768
10252.00   0.03805061   0.01284330
10254.00   0.04681225   0.01319150
10256.00   0.04711663   0.01345389
10258.00   0.04215193   0.01349597
10260.00   0.03722471   0.01377288
10262.00   0.04036674   0.01412426
10264.00   0.04944551   0.01465278
10266.00   0.05633001   0.01567018
10268.00   0.03855817   0.01638494
10270.00   0.03916632   0.01707790
10272.00   0.05341458   0.01771785
10274.00   0.04923784   0.01795871
10276.00   0.05682436   0.01834949
10278.00   0.05306442   0.01971540
10280.00   0.02842036   0.02400438
10282.00   0.03350283   0.03101984
10284.00   0.06810662   0.03779472
10286.00   0.05902844   0.04177667
10288.00   0.05025511   0.04341332
10290.00   0.03172358   0.04324798
10292.00   0.02084375   0.04097593
10294.00   0.04742573   0.03648214
10296.00   0.03719023   0.03239996
10298.00   0.02058394   0.03019112
10300.00   0.04179670   0.02875014
10302.00   0.07990407   0.02644780
10304.00   0.06682091   0.02353466
10306.00   0.04416095   0.02216214
10308.00   0.03436643   0.02212872
10310.00   0.04102660   0.02221499
10312.00   0.05479741   0.02207793
10314.00   0.06084689   0.02169785
10316.00   0.05361666   0.02051540
10318.00   0.04605673   0.01909794
10320.00   0.05034037   0.01868659
10322.00   0.03885708   0.01863542
10324.00   0.04341661   0.01898861
10326.00   0.04930533   0.01943013
10328.00   0.05856845   0.01976040
10330.00   0.04643776   0.01965841
10332.00   0.02703067   0.01959431
10334.00   0.03391814   0.01971305
10336.00   0.03972156   0.01992076
10338.00   0.03533811   0.02047083
10340.00   0.04272014   0.02176180
10342.00   0.05460938   0.02408469
10344.00   0.06290736   0.02686965
10346.00   0.07254314   0.02895309
10348.00   0.06826783   0.02996204
10350.00   0.05666394   0.03027642
10352.00   0.05595745   0.02981914
10354.00   0.06516902   0.02812890
10356.00   0.07646599   0.02628225
10358.00   0.06763741   0.02484406
10360.00   0.03786273   0.02390198
10362.00   0.02417210   0.02328254
10364.00   0.03477949   0.02371548
10366.00   0.07368783   0.02704254
10368.00   0.08325981   0.03348584
10370.00   0.05664757   0.04059155
10372.00   0.05575209   0.04496388
10374.00   0.07015061   0.04681751
10376.00   0.03119871   0.04626530
10378.00   0.02517462   0.04286408
10380.00   0.03338964   0.03660380
10382.00   0.05191918   0.03022183
10384.00   0.04142537   0.02664925
10386.00   0.03350851   0.02576487
10388.00   0.02909673   0.02589966
10390.00   0.03063729   0.02728706
10392.00   0.03984334   0.03050857
10394.00   0.03953012   0.03407324
10396.00   0.03683703   0.03644434
10398.00   0.05278960   0.03741317
10400.00   0.07716315   0.03694152
10402.00   0.05763417   0.03487444
10404.00   0.02273021   0.03162867
10406.00   0.01814610   0.02899734
10408.00   0.02788173   0.02839084
10410.00   0.03411667   0.02969189
10412.00   0.03138086   0.03428525
10414.00   0.05441131   0.04181312
10416.00   0.10698509   0.04916055
10418.00   0.02636548   0.05305868
10420.00   0.01373275   0.05500704
10422.00   0.10438062   0.05406758
10424.00   0.03892985   0.04910974
10426.00   0.00202841   0.04140976
10428.00   -0.01592621   0.03514959
10430.00   0.03876063   0.03182825
10432.00   0.01403417   0.03025103
10434.00   0.00994475   0.02931029
10436.00   0.06021823   0.02884879
10438.00   0.06668491   0.02845332
10440.00   0.05607408   0.02840991
10442.00   0.03448972   0.02859188
10444.00   0.02980322   0.03021824
10446.00   0.00339070   0.03313991
10448.00   0.04581324   0.03648970
10450.00   0.04627779   0.03850366
10452.00   0.06203168   0.03954200
10454.00   0.05671893   0.03918019
10456.00   0.02073197   0.03671635
10458.00   0.01940741   0.03338967
10460.00   0.02679800   0.03182061
10462.00   0.03880342   0.03381221
10464.00   0.04558146   0.03888166
10466.00   -0.03838144   0.04574712
10468.00   0.05378120   0.05087623
10470.00   -0.01189402   0.05225063
10472.00   0.03594716   0.05402624
10474.00   0.09653410   0.05111566
10476.00   0.07440253   0.04447090
10478.00   0.04041182   0.03817461
10480.00   0.02198799   0.03757161
10482.00   0.00121621   0.03621250
10484.00   0.03402749   0.03332231
10486.00   0.05870982   0.03347211
10488.00   0.06047496   0.03279807
10490.00   0.03686642   0.03259403
10492.00   0.03260114   0.03250188
10494.00   0.03136929   0.03305059
10496.00   0.01761745   0.03321389
10498.00   0.03921928   0.03309515
10500.00   0.05756820   0.03374299
10502.00   0.06651159   0.03470930
10504.00   0.05011880   0.03601766
10506.00   0.03629148   0.03840478
10508.00   0.03887963   0.04099618
10510.00   0.05323350   0.04241676
10512.00   0.06020753   0.04333932
10514.00   0.05780360   0.04273419
10516.00   0.00960180   0.04059213
10518.00   0.01289989   0.03987585
10520.00   0.01341617   0.04181146
10522.00   0.00325884   0.04567678
10524.00   0.02355813   0.04884280
10526.00   0.02914841   0.04986841
10528.00   0.04390104   0.04939051
10530.00   0.02838884   0.04725333
10532.00   0.01470902   0.04307811
10534.00   0.05183712   0.03998543
10536.00   0.07170496   0.03839079
10538.00   0.04656110   0.03761141
10540.00   0.02804227   0.03735693
10542.00   0.03534934   0.03703203
10544.00   0.03691904   0.03637838
10546.00   0.05811927   0.03674181
10548.00   0.07659654   0.03772324
10550.00   0.09031763   0.03883228
10552.00   0.04592454   0.03866679
10554.00   0.03861513   0.03866167
10556.00   0.03752296   0.03855639
10558.00   0.04703010   0.03837785
10560.00   0.05957699   0.03846475
10562.00   0.05025924   0.03905583
10564.00   0.06395362   0.04005986
10566.00   0.07146969   0.04048232
10568.00   0.07144174   0.04076492
10570.00   0.05367914   0.04177506
10572.00   0.04500265   0.04292252
10574.00   0.04894007   0.04418895
10576.00   0.06754952   0.04424675
10578.00   0.04928541   0.04310874
10580.00   0.00686129   0.04411345
10582.00   -0.01144003   0.04704067
10584.00   0.00570854   0.04541253
10586.00   0.02436162   0.04655590
10588.00   0.00435703   0.04797664
10590.00   -0.00502991   0.04749925
10592.00   0.01008934   0.04456074
10594.00   0.01005912   0.04281519
10596.00   0.02010401   0.04257379
10598.00   -0.00061543   0.04202249
10600.00   0.03593822   0.04119979
10602.00   0.01657257   0.04127494
10604.00   0.01835267   0.04281269
10606.00   0.01568172   0.04102131
10608.00   0.01896488   0.04103617
10610.00   0.03253775   0.04109597
10612.00   0.02524401   0.04097765
10614.00   0.04144844   0.04119901
10616.00   0.04810940   0.04260004
10618.00   0.04091492   0.04217619
10620.00   0.05819901   0.04153575
10622.00   0.09322927   0.04227974
10624.00   0.06155969   0.04238848
10626.00   0.00180105   0.04203336
10628.00   -0.00730563   0.04315927
10630.00   -0.01081058   0.04420703
10632.00   0.07996003   0.04407078
10634.00   0.03768885   0.04222414
10636.00   0.04758640   0.04273476
10638.00   0.06705225   0.04478753
10640.00   0.02237674   0.04709673
10642.00   0.08500545   0.04754717
10644.00   0.08198465   0.04756046
10646.00   0.01589831   0.04685692
10648.00   0.10360249   0.04849850
10650.00   0.12740164   0.05079662
10652.00   0.09865361   0.05077815
10654.00   0.04816464   0.04937920
10656.00   0.03014208   0.04899881
10658.00   0.03793228   0.04929043
10660.00   0.09085619   0.05023434
10662.00   0.11056108   0.05071443
10664.00   0.05159203   0.04779862
10666.00   0.00213782   0.04783993
10668.00   0.02559873   0.04979149
10670.00   0.01477958   0.05034623
10672.00   0.07222414   0.05103287
10674.00   0.07119551   0.05081157
10676.00   0.03143759   0.05065832
10678.00   0.06447323   0.05254172
10680.00   0.00482737   0.05581837
10682.00   0.06653712   0.05729719
10684.00   0.02987670   0.05723728
10686.00   -0.04979849   0.05967722
10688.00   0.07265534   0.06169800
10690.00   0.09316223   0.06517427
10692.00   0.03241537   0.06609716
10694.00   0.08206278   0.06929402
10696.00   0.11563502   0.07133387
10698.00   -0.01998980   0.07187984
10700.00   0.05341979   0.07474892
10702.00   0.09198932   0.06886677
10704.00   0.00953014   0.06374715
10706.00   -0.00013724   0.06108097
10708.00   -0.02978198   0.06693295
10710.00   -0.01974952   0.06715925
10712.00   0.01074192   0.06695107
10714.00   -0.00669629   0.06597570
10716.00   0.01661230   0.05438881


==> spectra/spec_2017egm-2458115.93-P200_DBSP_merged.txt <==
#fits:merged.fits
3800.5559319354  1.9112360101106407E-16
3802.1879319354002  1.9546284266366557E-16
3803.8199319354003  1.9003352005476118E-16
3805.4519319354004  1.871538223105869E-16
3807.0839319354004  1.9952364051654358E-16
3808.7159319354005  1.9523090234003163E-16
3810.3479319354005  1.9609570436719245E-16
3811.9799319354006  2.0177892710908133E-16
3813.6119319354007  1.9616172190571467E-16
3815.2439319354007  1.9284769409422023E-16
3816.875931935401  1.9118492437525676E-16
3818.507931935401  1.8921330091073103E-16
3820.139931935401  1.858393926453541E-16
3821.771931935401  1.811266914025139E-16
3823.403931935401  1.8205658368126874E-16
3825.035931935401  1.8586621235641848E-16
3826.667931935401  1.8948807095640663E-16
3828.299931935401  1.945102746127835E-16
3829.9319319354013  1.987752731429113E-16
3831.5639319354013  1.9619415527092718E-16
3833.1959319354014  1.9666632190417362E-16
3834.8279319354015  2.227173646221376E-16
3836.4599319354015  2.6469038291688123E-16
3838.0919319354016  3.2520752015801975E-16
3839.7239319354017  3.793922984175664E-16
3841.3559319354017  3.962392899582515E-16
3842.987931935402  3.6173853869071923E-16
3844.619931935402  2.937122099817124E-16
3846.251931935402  2.384809653223913E-16
3847.883931935402  2.1501285446838836E-16
3849.515931935402  1.797204694642301E-16
3851.147931935402  1.8646948157629421E-16
3852.779931935402  2.1352865343159598E-16
3854.411931935402  2.1574324976793994E-16
3856.0439319354023  2.0040289896490852E-16
3857.6759319354023  2.0566199976191747E-16
3859.3079319354024  2.0704847068841743E-16
3860.9399319354025  1.9340558817173017E-16
3862.5719319354025  1.9570500127669078E-16
3864.2039319354026  1.95417748808631E-16
3865.8359319354026  1.9355594244489417E-16
3867.4679319354027  1.9606432772713404E-16
3869.0999319354028  2.043542144392084E-16
3870.731931935403  2.234054415893111E-16
3872.363931935403  2.293584659652851E-16
3873.995931935403  2.2206551152769467E-16
3875.627931935403  2.2226745846145763E-16
3877.259931935403  2.316289593253346E-16
3878.891931935403  2.2937619948583696E-16
3880.523931935403  2.2113433312812326E-16
3882.1559319354033  2.1712855645018657E-16
3883.7879319354033  2.0250479774587225E-16
3885.4199319354034  1.8709116599506477E-16
3887.0519319354034  1.8596908916184974E-16
3888.6839319354035  1.9899502101161603E-16
3890.3159319354036  2.1130271914690995E-16
3891.9479319354036  2.1360284126794648E-16
3893.5799319354037  2.2366050021177334E-16
3895.2119319354038  2.4612456535452643E-16
3896.843931935404  2.5737543706022847E-16
3898.475931935404  2.450749299886979E-16
3900.107931935404  2.3765660389725787E-16
3901.739931935404  2.4354626969982178E-16
3903.371931935404  2.4192535110987786E-16
3905.003931935404  2.2422863138734724E-16
3906.635931935404  2.1694258820565085E-16
3908.2679319354042  2.1645270833223711E-16
3909.8999319354043  2.0432658337996276E-16
3911.5319319354044  1.9304974233095115E-16
3913.1639319354044  1.7814739631811552E-16
3914.7959319354045  1.710402687909277E-16
3916.4279319354046  1.8446072281082925E-16
3918.0599319354046  2.0399107679855764E-16
3919.6919319354047  2.0866032288997547E-16
3921.3239319354047  2.1155834400070659E-16
3922.955931935405  2.243764910609255E-16
3924.587931935405  2.3548001526782486E-16
3926.219931935405  2.3753599183073883E-16
3927.851931935405  2.3496760240666655E-16
3929.483931935405  2.3294917681505744E-16
3931.115931935405  2.2968350569113517E-16
3932.747931935405  2.2571256464206985E-16
3934.3799319354052  2.2065424532796571E-16
3936.0119319354053  2.1553893009774272E-16
3937.6439319354054  2.145187631478928E-16
3939.2759319354054  2.2052438715338177E-16
3940.9079319354055  2.27648635884877E-16
3942.5399319354055  2.2981630129690106E-16
3944.1719319354056  2.2449650959914796E-16
3945.8039319354057  2.1378268033252623E-16
3947.4359319354057  1.978655281598175E-16
3949.067931935406  1.857765150693397E-16
3950.699931935406  1.8236751958394228E-16
3952.331931935406  1.8276025975424953E-16
3953.963931935406  1.8193683290897471E-16
3955.595931935406  1.835528843627374E-16
3957.227931935406  1.9022564962797912E-16
3958.859931935406  1.996805566166254E-16
3960.4919319354062  2.1483814959118084E-16
3962.1239319354063  2.291820958716439E-16
3963.7559319354064  2.378207105580725E-16
3965.3879319354064  2.398340688491064E-16
3967.0199319354065  2.3778729605088723E-16
3968.6519319354065  2.4232695878220474E-16
3970.2839319354066  2.4997502059020126E-16
3971.9159319354067  2.5359783525288727E-16
3973.5479319354067  2.5940080435548613E-16
3975.179931935407  2.6150844024861E-16
3976.811931935407  2.597433147382282E-16
3978.443931935407  2.59204659132922E-16
3980.075931935407  2.6070879661424096E-16
3981.707931935407  2.649338151566152E-16
3983.339931935407  2.6886565687381297E-16
3984.971931935407  2.7015618418879415E-16
3986.603931935407  2.693716766869682E-16
3988.2359319354073  2.637587745958239E-16
3989.8679319354073  2.560531998278115E-16
3991.4999319354074  2.4950059595325834E-16
3993.1319319354075  2.4628184748673224E-16
3994.7639319354075  2.486934192448484E-16
3996.3959319354076  2.528705029456457E-16
3998.0279319354077  2.5553898365844953E-16
3999.6599319354077  2.5212516250410124E-16
4001.291931935408  2.31552837163907E-16
4002.923931935408  2.3149582179487335E-16
4004.555931935408  2.354893626007908E-16
4006.187931935408  2.247204319419436E-16
4007.819931935408  2.340523254368725E-16
4009.451931935408  2.2871829908191353E-16
4011.083931935408  2.297747151202905E-16
4012.715931935408  2.4655889957772893E-16
4014.3479319354083  2.3858981165459136E-16
4015.9799319354083  2.506431117755601E-16
4017.6119319354084  2.668359288476561E-16
4019.2439319354085  2.6701741743751716E-16
4020.8759319354085  2.70266750531887E-16
4022.5079319354086  2.815755590888804E-16
4024.1399319354086  2.8947937252781917E-16
4025.7719319354087  2.866164395701328E-16
4027.4039319354088  2.829986099515546E-16
4029.035931935409  2.906719846853447E-16
4030.667931935409  2.995608781482866E-16
4032.299931935409  3.037518573522381E-16
4033.931931935409  3.055797819641162E-16
4035.563931935409  3.059787820047303E-16
4037.195931935409  3.013071082929979E-16
4038.827931935409  2.9366228477290726E-16
4040.4599319354093  2.907694592262531E-16
4042.0919319354093  2.9925806358804553E-16
4043.7239319354094  3.022735662884505E-16
4045.3559319354094  2.936443564753265E-16
4046.9879319354095  2.8493492561467073E-16
4048.6199319354096  2.849002122793568E-16
4050.2519319354096  2.6662111362473577E-16
4051.8839319354097  2.5254709416696576E-16
4053.5159319354098  2.5591366103880264E-16
4055.14793193541  2.6465353874475834E-16
4056.77993193541  2.8066882474418587E-16
4058.41193193541  2.870564571627957E-16
4060.04393193541  2.9142421954157196E-16
4061.67593193541  3.056764324635845E-16
4063.30793193541  3.058439505845792E-16
4064.93993193541  3.0763621324006083E-16
4066.5719319354102  3.1974043565506666E-16
4068.2039319354103  3.2644716103579284E-16
4069.8359319354104  3.1384446635541477E-16
4071.4679319354104  3.1203823029262303E-16
4073.0999319354105  3.132896304901361E-16
4074.7319319354106  3.100615184150671E-16
4076.3639319354106  3.2011896064221576E-16
4077.9959319354107  3.217047650442824E-16
4079.6279319354107  3.079022386881129E-16
4081.259931935411  2.9029310719806153E-16
4082.891931935411  2.8027023935565917E-16
4084.523931935411  2.7136129132223935E-16
4086.155931935411  2.6239063664590414E-16
4087.787931935411  2.5502047912827445E-16
4089.419931935411  2.5007007153829294E-16
4091.051931935411  2.4725032344116215E-16
4092.6839319354112  2.4860840978884215E-16
4094.3159319354113  2.5536321740342E-16
4095.9479319354114  2.641055792148055E-16
4097.579931935411  2.717196923773702E-16
4099.211931935411  2.9641160692032304E-16
4100.84393193541  3.0985398661278265E-16
4102.47593193541  2.997139420448402E-16
4104.107931935409  3.115223665894307E-16
4105.739931935409  3.155101149997273E-16
4107.371931935409  3.179375844086281E-16
4109.003931935408  3.2844648735703157E-16
4110.635931935408  3.2811410521821354E-16
4112.267931935407  3.2007286202278E-16
4113.899931935407  3.1972403198854303E-16
4115.531931935407  3.2833895791602135E-16
4117.163931935406  3.326542345979983E-16
4118.795931935406  3.386778691056702E-16
4120.4279319354055  3.407197889504289E-16
4122.059931935405  3.3402216157970117E-16
4123.691931935405  3.2450632250389223E-16
4125.323931935404  3.269975236646132E-16
4126.955931935404  3.3262703671607015E-16
4128.5879319354035  3.3469453338236685E-16
4130.219931935403  3.3586153543261316E-16
4131.851931935403  3.3878416323961606E-16
4133.483931935402  3.4260099221586616E-16
4135.115931935402  3.400493813404654E-16
4136.7479319354015  3.330445184018655E-16
4138.379931935401  3.3319950896135695E-16
4140.011931935401  3.37654914446516E-16
4141.6439319354  3.4692258929125275E-16
4143.2759319354  3.506476935073873E-16
4144.9079319354  3.371823874325033E-16
4146.539931935399  3.2988344616208827E-16
4148.171931935399  3.271297651412041E-16
4149.803931935398  3.2419921924199545E-16
4151.435931935398  3.25820648730626E-16
4153.067931935398  3.2508019476197336E-16
4154.699931935397  3.263696161403931E-16
4156.331931935397  3.253769905811316E-16
4157.963931935396  3.2197246192902586E-16
4159.595931935396  3.3410022976436513E-16
4161.227931935396  3.401180523092014E-16
4162.859931935395  3.371002420592333E-16
4164.491931935395  3.349623553963037E-16
4166.1239319353945  3.3388066516849693E-16
4167.755931935394  3.280360660291212E-16
4169.387931935394  3.238513866282083E-16
4171.019931935393  3.260323800980408E-16
4172.651931935393  3.29723305255794E-16
4174.2839319353925  3.364538414352634E-16
4175.915931935392  3.31659251306172E-16
4177.547931935392  3.2097334167783034E-16
4179.179931935391  3.2261256041089813E-16
4180.811931935391  3.236617501165202E-16
4182.4439319353905  3.172194057807675E-16
4184.07593193539  3.142151880651086E-16
4185.70793193539  3.214952623392399E-16
4187.339931935389  3.1830650426721845E-16
4188.971931935389  3.070732860844368E-16
4190.603931935389  3.054953651709968E-16
4192.235931935388  3.1643376264146767E-16
4193.867931935388  3.14254880015406E-16
4195.499931935387  3.126495514173809E-16
4197.131931935387  3.091291789654557E-16
4198.763931935387  3.0138996521166717E-16
4200.395931935386  3.05846355440479E-16
4202.027931935386  3.0597867810944523E-16
4203.659931935385  3.028396455174779E-16
4205.291931935385  3.0340484735373047E-16
4206.923931935385  3.046101369886118E-16
4208.555931935384  2.987290847348891E-16
4210.187931935384  2.990787455164368E-16
4211.8199319353835  3.0516042161960045E-16
4213.451931935383  3.0209432396131193E-16
4215.083931935383  2.961548416504146E-16
4216.715931935382  2.8876708049407694E-16
4218.347931935382  2.772988412271051E-16
4219.9799319353815  2.6632596406849783E-16
4221.611931935381  2.7268632531874583E-16
4223.243931935381  2.7532250458598085E-16
4224.87593193538  2.6890290936702334E-16
4226.50793193538  2.6006962413130634E-16
4228.1399319353795  2.461731027909685E-16
4229.771931935379  2.484872239603114E-16
4231.403931935379  2.5990896168670473E-16
4233.035931935378  2.653646169469823E-16
4234.667931935378  2.66684947558575E-16
4236.299931935378  2.720671572196046E-16
4237.931931935377  2.8113401497146933E-16
4239.563931935377  2.860412230760764E-16
4241.195931935376  2.823493519491944E-16
4242.827931935376  2.814562956631649E-16
4244.459931935376  2.869034231918718E-16
4246.091931935375  2.904196097437099E-16
4247.723931935375  2.8747875629802084E-16
4249.355931935374  2.9016496800816236E-16
4250.987931935374  2.946790076207617E-16
4252.619931935374  2.955863617788916E-16
4254.251931935373  2.9455014817037606E-16
4255.883931935373  2.961818524927452E-16
4257.5159319353725  2.9084400915258666E-16
4259.147931935372  2.851946363718657E-16
4260.779931935372  2.9091156380836145E-16
4262.411931935371  3.0382950857590554E-16
4264.043931935371  3.0268551200188765E-16
4265.6759319353705  2.952653846984585E-16
4267.30793193537  2.928218527730348E-16
4268.93993193537  2.8715517008314687E-16
4270.571931935369  2.852833238002326E-16
4272.203931935369  2.83926726716623E-16
4273.8359319353685  2.82396941620895E-16
4275.467931935368  2.843894792105077E-16
4277.099931935368  2.855147736929722E-16
4278.731931935367  2.8726126801330097E-16
4280.363931935367  2.889782112894831E-16
4281.995931935367  2.899232947260222E-16
4283.627931935366  2.963915714557153E-16
4285.259931935366  2.9543329243047083E-16
4286.891931935365  2.905765698322913E-16
4288.523931935365  2.9126393671495546E-16
4290.155931935365  2.890757895282986E-16
4291.787931935364  2.852382050431882E-16
4293.419931935364  2.8531173021531237E-16
4295.051931935363  2.8960055624127925E-16
4296.683931935363  2.9018396506586026E-16
4298.315931935363  2.8664725282808783E-16
4299.947931935362  2.789216387596536E-16
4301.579931935362  2.71893637773532E-16
4303.2119319353615  2.7356928225963394E-16
4304.843931935361  2.7689249834905064E-16
4306.475931935361  2.792670531428797E-16
4308.10793193536  2.830902451223617E-16
4309.73993193536  2.8670831203631834E-16
4311.3719319353595  2.7962385043700566E-16
4313.003931935359  2.8175421674116405E-16
4314.635931935359  2.8592378276156747E-16
4316.267931935358  2.7780167851108824E-16
4317.899931935358  2.818341989960664E-16
4319.5319319353575  2.845002706344779E-16
4321.163931935357  2.8383221351020637E-16
4322.795931935357  2.8335010417606953E-16
4324.427931935356  2.7723767617752204E-16
4326.059931935356  2.833750097900854E-16
4327.691931935356  2.8449161987661492E-16
4329.323931935355  2.740756630768002E-16
4330.955931935355  2.8125191192612754E-16
4332.587931935354  2.8439274355739396E-16
4334.219931935354  2.8321576262019895E-16
4335.851931935354  2.8412393650682333E-16
4337.483931935353  2.8439133203667604E-16
4339.115931935353  2.782939473711217E-16
4340.747931935352  2.864913978243489E-16
4342.379931935352  2.9894178443579116E-16
4344.011931935352  2.9430132349628417E-16
4345.643931935351  2.9957591589950005E-16
4347.275931935351  2.9540431825889547E-16
4348.9079319353505  2.868950081967586E-16
4350.53993193535  2.93361379229357E-16
4352.17193193535  2.9696612682195564E-16
4353.803931935349  2.7976577885459273E-16
4355.435931935349  2.6079421946012334E-16
4357.0679319353485  2.67297508968377E-16
4358.699931935348  2.936646244785725E-16
4360.331931935348  3.0368570098318007E-16
4361.963931935347  2.9267579374064813E-16
4363.595931935347  2.8311825162672553E-16
4365.2279319353465  2.898381169729996E-16
4366.859931935346  2.8605960555244455E-16
4368.491931935346  2.882342857686897E-16
4370.123931935345  2.9808868681767616E-16
4371.755931935345  2.9010937762710256E-16
4373.387931935345  2.8506443089131755E-16
4375.019931935344  2.8585577681803886E-16
4376.651931935344  2.847730942147541E-16
4378.283931935343  2.824651840125999E-16
4379.915931935343  2.9353693311340413E-16
4381.547931935343  2.929627361937712E-16
4383.179931935342  2.8556114971335244E-16
4384.811931935342  2.9021993565050266E-16
4386.443931935341  2.943944870938475E-16
4388.075931935341  2.8604618839903537E-16
4389.707931935341  2.7899573838556344E-16
4391.33993193534  2.8172451496137613E-16
4392.97193193534  2.822602415663453E-16
4394.6039319353395  2.9636812605964097E-16
4396.235931935339  2.9889372717989876E-16
4397.867931935339  2.820472128223817E-16
4399.499931935338  2.7406926308824457E-16
4401.131931935338  2.741298110606125E-16
4402.7639319353375  2.816522457940176E-16
4404.395931935337  2.895881410822049E-16
4406.027931935337  2.892492098808746E-16
4407.659931935336  2.867519142039254E-16
4409.291931935336  2.871760606864901E-16
4410.9239319353355  2.849210446754867E-16
4412.555931935335  2.789177694706373E-16
4414.187931935335  2.861535189618528E-16
4415.819931935334  2.887356237561745E-16
4417.451931935334  2.8104792268979286E-16
4419.083931935334  2.7453032632171494E-16
4420.715931935333  2.7541550305825045E-16
4422.347931935333  2.7810016156207356E-16
4423.979931935332  2.765036452896936E-16
4425.611931935332  2.724823560544474E-16
4427.243931935332  2.7245145518886287E-16
4428.875931935331  2.7499440150768374E-16
4430.507931935331  2.748615896959463E-16
4432.13993193533  2.734112927196732E-16
4433.77193193533  2.731563787498332E-16
4435.40393193533  2.5983445608724085E-16
4437.035931935329  2.5530114446352786E-16
4438.667931935329  2.646968472943399E-16
4440.2999319353285  2.6860440073534563E-16
4441.931931935328  2.7009203180304134E-16
4443.563931935328  2.7311745640262447E-16
4445.195931935327  2.772723393193316E-16
4446.827931935327  2.8001816125842163E-16
4448.4599319353265  2.823956418653397E-16
4450.091931935326  2.840084308004422E-16
4451.723931935326  2.8495817358275373E-16
4453.355931935325  2.8225584348338457E-16
4454.987931935325  2.726812714360942E-16
4456.6199319353245  2.6985469376820423E-16
4458.251931935324  2.7091934936950627E-16
4459.883931935324  2.7096980690570673E-16
4461.515931935323  2.746190331566631E-16
4463.147931935323  2.7296949283061823E-16
4464.779931935323  2.6438967747162645E-16
4466.411931935322  2.6185934505145227E-16
4468.043931935322  2.768425547594133E-16
4469.675931935321  2.981172126124499E-16
4471.307931935321  3.045601389534187E-16
4472.939931935321  2.931534083784358E-16
4474.57193193532  2.790459411874578E-16
4476.20393193532  2.5707726771638827E-16
4477.835931935319  2.5085527667388106E-16
4479.467931935319  2.5655629455168E-16
4481.099931935319  2.5656501972780833E-16
4482.731931935318  2.6191611671559087E-16
4484.363931935318  2.7446732469734473E-16
4485.9959319353175  2.817224700688861E-16
4487.627931935317  2.7764989788670593E-16
4489.259931935317  2.739892063187347E-16
4490.891931935316  2.759345996175606E-16
4492.523931935316  2.8073639261082895E-16
4494.1559319353155  2.859771717788784E-16
4495.787931935315  2.9158861107778557E-16
4497.419931935315  2.8808408831653024E-16
4499.051931935314  2.898986632175553E-16
4500.683931935314  2.93662884200359E-16
4502.3159319353135  2.792725160886281E-16
4503.947931935313  2.749294103682203E-16
4505.579931935313  2.7937957890062874E-16
4507.211931935312  2.7849352623244905E-16
4508.843931935312  2.7351547486170433E-16
4510.475931935312  2.800408595382695E-16
4512.107931935311  2.8431704739400657E-16
4513.739931935311  2.782610819542826E-16
4515.37193193531  2.681934776840481E-16
4517.00393193531  2.570872937525996E-16
4518.63593193531  2.6617878577091485E-16
4520.267931935309  2.8023535172639906E-16
4521.899931935309  2.775515190654095E-16
4523.531931935308  2.7607965343050705E-16
4525.163931935308  2.7714178312372015E-16
4526.795931935308  2.7607346376543326E-16
4528.427931935307  2.730366360536934E-16
4530.059931935307  2.762682724711589E-16
4531.6919319353065  2.8547027408315976E-16
4533.323931935306  2.842178486792411E-16
4534.955931935306  2.7408720554568516E-16
4536.587931935305  2.7529883114401715E-16
4538.219931935305  2.8141663456000426E-16
4539.8519319353045  2.811974506150543E-16
4541.483931935304  2.70936689405119E-16
4543.115931935304  2.651532121930968E-16
4544.747931935303  2.8539455127526693E-16
4546.379931935303  2.8571533851692098E-16
4548.0119319353025  2.6889498513471137E-16
4549.643931935302  2.69520050483236E-16
4551.275931935302  2.6814282911695866E-16
4552.907931935301  2.7329137692350104E-16
4554.539931935301  2.811549631001E-16
4556.171931935301  2.8266623782483794E-16
4557.8039319353  2.855015375574247E-16
4559.4359319353  2.85439665102848E-16
4561.067931935299  2.872285219481688E-16
4562.699931935299  2.9055550575585447E-16
4564.331931935299  2.8391900627964438E-16
4565.963931935298  2.7696623620384E-16
4567.595931935298  2.777628553641208E-16
4569.227931935297  2.8206700303022986E-16
4570.859931935297  2.80194441297014E-16
4572.491931935297  2.746112627131647E-16
4574.123931935296  2.764855842384907E-16
4575.755931935296  2.837606355016188E-16
4577.3879319352955  2.839560117625784E-16
4579.019931935295  2.7834284265739785E-16
4580.651931935295  2.7944865462540696E-16
4582.283931935294  2.869530547436249E-16
4583.915931935294  2.921542872318401E-16
4585.5479319352935  2.964233988870549E-16
4587.179931935293  2.84137556570054E-16
4588.811931935293  2.7632101071475885E-16
4590.443931935292  2.8896456899351355E-16
4592.075931935292  2.8866235779416176E-16
4593.7079319352915  2.928785680097832E-16
4595.339931935291  2.898181546177169E-16
4596.971931935291  2.771788222581717E-16
4598.60393193529  2.8635683553948995E-16
4600.23593193529  2.9043532664452077E-16
4601.86793193529  2.8621330459711243E-16
4603.499931935289  2.8634714491333656E-16
4605.131931935289  2.939656650015857E-16
4606.763931935288  3.022355844312076E-16
4608.395931935288  2.9993927417401025E-16
4610.027931935288  2.9350960045281157E-16
4611.659931935287  2.997802678000521E-16
4613.291931935287  3.058508462744558E-16
4614.923931935286  3.082349660123656E-16
4616.555931935286  3.0546865406865933E-16
4618.187931935286  3.002564153598631E-16
4619.819931935285  3.0608997878505403E-16
4621.451931935285  3.100344049417293E-16
4623.083931935284  3.0697395535961074E-16
4624.715931935284  3.0377517336596265E-16
4626.347931935284  3.0385040979903085E-16
4627.979931935283  3.0376992689568967E-16
4629.611931935283  3.0003291772954934E-16
4631.2439319352825  2.9878391038406283E-16
4632.875931935282  3.1050040926355677E-16
4634.507931935282  3.1714180807021936E-16
4636.139931935281  3.149009371641205E-16
4637.771931935281  3.1446935318381005E-16
4639.4039319352805  3.1970543728915395E-16
4641.03593193528  3.1794580768755985E-16
4642.66793193528  3.192667986345168E-16
4644.299931935279  3.253336575329192E-16
4645.931931935279  3.237506227705637E-16
4647.563931935279  3.2525997269719973E-16
4649.195931935278  3.2135784751417593E-16
4650.827931935278  3.1377430038724515E-16
4652.459931935277  3.1579112027176065E-16
4654.091931935277  3.1876780302321175E-16
4655.723931935277  3.2617062186292867E-16
4657.355931935276  3.282250075140575E-16
4658.987931935276  3.1997825290312537E-16
4660.619931935275  3.2376325857921054E-16
4662.251931935275  3.1961105883346966E-16
4663.883931935275  3.0699142673316964E-16
4665.515931935274  3.067425805938171E-16
4667.147931935274  3.2414709445027733E-16
4668.779931935273  3.2578721005221275E-16
4670.411931935273  3.1647080660869066E-16
4672.043931935273  3.1588933166344586E-16
4673.675931935272  3.23947795351505E-16
4675.307931935272  3.3200882132849995E-16
4676.9399319352715  3.295722806124831E-16
4678.571931935271  3.2492736996552053E-16
4680.203931935271  3.331252601991837E-16
4681.83593193527  3.4193068800926453E-16
4683.46793193527  3.4021824270850255E-16
4685.0999319352695  3.31515942404995E-16
4686.731931935269  3.281711387887343E-16
4688.363931935269  3.2962925292967324E-16
4689.995931935268  3.3094397799535143E-16
4691.627931935268  3.2974972493050765E-16
4693.259931935268  3.2876381163998453E-16
4694.891931935267  3.3632405509493475E-16
4696.523931935267  3.3935244644397723E-16
4698.155931935266  3.3686767708395625E-16
4699.787931935266  3.3950946360667553E-16
4701.419931935266  3.520082822512068E-16
4703.051931935265  3.5106239294723753E-16
4704.683931935265  3.4071978664163585E-16
4706.315931935264  3.385389666622269E-16
4707.947931935264  3.4260694008425697E-16
4709.579931935264  3.480468130582867E-16
4711.211931935263  3.4879369978508147E-16
4712.843931935263  3.4952955095391E-16
4714.475931935262  3.5423995920636966E-16
4716.107931935262  3.327163465156765E-16
4717.739931935262  3.22627826332249E-16
4719.371931935261  3.3563890955550303E-16
4721.003931935261  3.3666942032440067E-16
4722.6359319352605  3.41300320650499E-16
4724.26793193526  3.4476645437490157E-16
4725.89993193526  3.402983370860423E-16
4727.531931935259  3.35217042404029E-16
4729.163931935259  3.432934809089175E-16
4730.7959319352585  3.410501098581886E-16
4732.427931935258  3.317954712010861E-16
4734.059931935258  3.333686326125216E-16
4735.691931935257  3.3626630987591944E-16
4737.323931935257  3.41014236424053E-16
4738.955931935257  3.4742666271261726E-16
4740.587931935256  3.4588406810649734E-16
4742.219931935256  3.2671624353950765E-16
4743.851931935255  3.2766005526487E-16
4745.483931935255  3.428544861475111E-16
4747.115931935255  3.4847358863475833E-16
4748.747931935254  3.4915184981387046E-16
4750.379931935254  3.4449044093102057E-16
4752.011931935253  3.4285411487393464E-16
4753.643931935253  3.4445324261193494E-16
4755.275931935253  3.405300044423558E-16
4756.907931935252  3.377323041012665E-16
4758.539931935252  3.367659311443949E-16
4760.171931935251  3.353250702368564E-16
4761.803931935251  3.3273892244165856E-16
4763.435931935251  3.310068699095298E-16
4765.06793193525  3.2880394243479613E-16
4766.69993193525  2.705564437752156E-16
4768.3319319352495  1.816040262878812E-16
4769.963931935249  2.732862900957561E-16
4771.595931935249  3.334265055823619E-16
4773.227931935248  3.1963034623526533E-16
4774.859931935248  3.2299462081614583E-16
4776.4919319352475  3.282853209094556E-16
4778.123931935247  3.2530779901322825E-16
4779.755931935247  3.2313466678945216E-16
4781.387931935246  3.260052719750471E-16
4783.019931935246  3.2346581261532853E-16
4784.651931935246  3.2247831154088844E-16
4786.283931935245  3.17706816302275E-16
4787.915931935245  3.1215885227038467E-16
4789.547931935244  3.1783485243699195E-16
4791.179931935244  3.140052985324066E-16
4792.811931935244  3.083018937811389E-16
4794.443931935243  3.099228354501178E-16
4796.075931935243  3.127906565483439E-16
4797.707931935242  3.15343099577506E-16
4799.339931935242  3.1474792737089464E-16
4800.971931935242  3.1241247520374914E-16
4802.603931935241  3.1501849228729915E-16
4804.235931935241  3.2380479967179687E-16
4805.86793193524  3.1379219645042176E-16
4807.49993193524  3.000965588794807E-16
4809.13193193524  3.0591841913204025E-16
4810.763931935239  3.0399354998814923E-16
4812.395931935239  3.0482219428630944E-16
4814.0279319352385  3.028184621996158E-16
4815.659931935238  2.967161442205624E-16
4817.291931935238  3.040748118826508E-16
4818.923931935237  2.9430132410029766E-16
4820.555931935237  2.8487842567170125E-16
4822.1879319352365  2.9274492114463816E-16
4823.819931935236  2.9676045807076496E-16
4825.451931935236  2.9605932464732213E-16
4827.083931935235  2.95547527861044E-16
4828.715931935235  2.9898518616782173E-16
4830.347931935235  3.0285992840266816E-16
4831.979931935234  2.9389667887402137E-16
4833.611931935234  2.8990482728940624E-16
4835.243931935233  2.9790515782691464E-16
4836.875931935233  2.9935532846462084E-16
4838.507931935233  2.9143527867584355E-16
4840.139931935232  2.975499077440201E-16
4841.771931935232  3.0152488962892597E-16
4843.403931935231  2.819361401646984E-16
4845.035931935231  2.8905189477547484E-16
4846.667931935231  2.92673426171583E-16
4848.29993193523  2.8653212226798453E-16
4849.93193193523  2.864412042496739E-16
4851.563931935229  2.780408916129451E-16
4853.195931935229  2.7782150775046114E-16
4854.827931935229  2.8459532224592894E-16
4856.459931935228  2.881807000701679E-16
4858.091931935228  2.897611230552547E-16
4859.7239319352275  2.860529138640219E-16
4861.355931935227  2.851818832002848E-16
4862.987931935227  2.9065063700268077E-16
4864.619931935226  2.949243802142945E-16
4866.251931935226  2.9828764306710953E-16
4867.8839319352255  2.958727879110983E-16
4869.515931935225  2.8915204843199794E-16
4871.147931935225  2.849800392881866E-16
4872.779931935224  2.849497916946592E-16
4874.411931935224  2.8629909820078863E-16
4876.043931935224  2.8631193997498286E-16
4877.675931935223  2.857355834201221E-16
4879.307931935223  2.8665147604612197E-16
4880.939931935222  2.8421333673372253E-16
4882.571931935222  2.8217354755674623E-16
4884.203931935222  2.8648699022054603E-16
4885.835931935221  2.884767691355686E-16
4887.467931935221  2.8450252231519906E-16
4889.09993193522  2.840626708673967E-16
4890.73193193522  2.8955230115720188E-16
4892.36393193522  2.8499572257743313E-16
4893.995931935219  2.781496353218769E-16
4895.627931935219  2.7434977740092864E-16
4897.259931935218  2.7455105227202753E-16
4898.891931935218  2.7817147524215143E-16
4900.523931935218  2.8586892472662375E-16
4902.155931935217  2.828621729893048E-16
4903.787931935217  2.6905138591967263E-16
4905.4199319352165  2.6560544749189487E-16
4907.051931935216  2.6987546118484215E-16
4908.683931935216  2.7640753055853146E-16
4910.315931935215  2.7782252675124536E-16
4911.947931935215  2.7293505452266703E-16
4913.5799319352145  2.793084742377232E-16
4915.211931935214  2.825794145666324E-16
4916.843931935214  2.771463646296145E-16
4918.475931935213  2.7518979132239266E-16
4920.107931935213  2.792077390477678E-16
4921.739931935213  2.805008263669611E-16
4923.371931935212  2.783377806197937E-16
4925.003931935212  2.7858897170734077E-16
4926.635931935211  2.8154815728453856E-16
4928.267931935211  2.8127197597716686E-16
4929.899931935211  2.735179292827755E-16
4931.53193193521  2.651778795360007E-16
4933.16393193521  2.7147942262543587E-16
4934.795931935209  2.773291063597505E-16
4936.427931935209  2.7908445474608715E-16
4938.059931935209  2.8233008108152685E-16
4939.691931935208  2.881782442511905E-16
4941.323931935208  2.8759002095181324E-16
4942.955931935207  2.840507583727747E-16
4944.587931935207  2.8013023368629814E-16
4946.219931935207  2.7443283829373585E-16
4947.851931935206  2.7068114411670153E-16
4949.483931935206  2.641349706235353E-16
4951.1159319352055  2.6406996262506465E-16
4952.747931935205  2.794802088260731E-16
4954.379931935205  2.794042859608685E-16
4956.011931935204  2.734664975290672E-16
4957.643931935204  2.745669952720664E-16
4959.2759319352035  2.7943115363751014E-16
4960.907931935203  2.805960856694701E-16
4962.539931935203  2.8625227081470044E-16
4964.171931935202  2.890206543019925E-16
4965.803931935202  2.831650193274952E-16
4967.435931935202  2.815631088469635E-16
4969.067931935201  2.689305077488763E-16
4970.699931935201  2.7045966855495115E-16
4972.3319319352  2.9219741992306774E-16
4973.9639319352  2.8789810518986324E-16
4975.5959319352  2.765547612037297E-16
4977.227931935199  2.742482903495186E-16
4978.859931935199  2.758302093639503E-16
4980.491931935198  2.709130796350015E-16
4982.123931935198  2.7526651159669926E-16
4983.755931935198  2.780235407733832E-16
4985.387931935197  2.730214270392003E-16
4987.019931935197  2.7088659956894793E-16
4988.651931935196  2.7304588282139926E-16
4990.283931935196  2.7130054772829436E-16
4991.915931935196  2.672935857007137E-16
4993.547931935195  2.653406757486336E-16
4995.179931935195  2.569327521821537E-16
4996.8119319351945  2.604887698109598E-16
4998.443931935194  2.642858215005183E-16
5000.075931935194  2.5456104348928315E-16
5001.707931935193  2.599243649288369E-16
5003.339931935193  2.7908378959085325E-16
5004.9719319351925  3.333413808961807E-16
5006.603931935192  4.0384035181093834E-16
5008.235931935192  4.2315342578468715E-16
5009.867931935191  4.09262701191394E-16
5011.499931935191  3.65024631983348E-16
5013.131931935191  3.0175871122911183E-16
5014.76393193519  2.7122367291099182E-16
5016.39593193519  2.6233410520111364E-16
5018.027931935189  2.594950681446056E-16
5019.659931935189  2.5280412607841455E-16
5021.291931935189  2.453938754704584E-16
5022.923931935188  2.4829138862728587E-16
5024.555931935188  2.531140658103707E-16
5026.187931935187  2.581909609844723E-16
5027.819931935187  2.6654883928666875E-16
5029.451931935187  2.6767365117766456E-16
5031.083931935186  2.6707968123684264E-16
5032.715931935186  2.681438057662877E-16
5034.347931935185  2.6562782321921813E-16
5035.979931935185  2.5755847925351933E-16
5037.611931935185  2.6129726602886797E-16
5039.243931935184  2.658731592894097E-16
5040.875931935184  2.60769621952623E-16
5042.5079319351835  2.6854977109263895E-16
5044.139931935183  2.736890259969064E-16
5045.771931935183  2.7583671397363715E-16
5047.403931935182  2.790701245071496E-16
5049.035931935182  2.785510678036236E-16
5050.6679319351815  2.7619119587172516E-16
5052.299931935181  2.758038861702965E-16
5053.931931935181  2.730638354393268E-16
5055.56393193518  2.652654266812669E-16
5057.19593193518  2.7306518124821727E-16
5058.82793193518  2.7794563786619496E-16
5060.459931935179  2.7268433419069097E-16
5062.091931935179  2.7354458311948987E-16
5063.723931935178  2.786401091952127E-16
5065.355931935178  2.802021018191914E-16
5066.987931935178  2.7841263671800173E-16
5068.619931935177  2.7671742964731385E-16
5070.251931935177  2.697371215517332E-16
5071.883931935176  2.6727602471046774E-16
5073.515931935176  2.7230466448923283E-16
5075.147931935176  2.788209600325088E-16
5076.779931935175  2.802412915461279E-16
5078.411931935175  2.794083433446469E-16
5080.043931935174  2.8255335564750464E-16
5081.675931935174  2.8776825681041754E-16
5083.307931935174  2.8527272583210804E-16
5084.939931935173  2.847763875865265E-16
5086.571931935173  2.847699449957696E-16
5088.2039319351725  2.839535414266836E-16
5089.835931935172  2.8741100603771525E-16
5091.467931935172  2.9439387564397026E-16
5093.099931935171  2.9218290997241794E-16
5094.731931935171  2.8560400910517354E-16
5096.3639319351705  2.915639878923403E-16
5097.99593193517  2.989074024168847E-16
5099.62793193517  3.0195485181146723E-16
5101.259931935169  3.013715150969266E-16
5102.891931935169  2.983582458493619E-16
5104.523931935169  2.953665872173506E-16
5106.155931935168  2.983241884070291E-16
5107.787931935168  3.011982803318922E-16
5109.419931935167  2.985955985079917E-16
5111.051931935167  3.001928192376194E-16
5112.683931935167  2.9590303722416486E-16
5114.315931935166  2.9339929307219234E-16
5115.947931935166  2.955788643092096E-16
5117.579931935165  2.8555863789934486E-16
5119.211931935165  2.815394967373863E-16
5120.843931935165  2.8383657313090957E-16
5122.475931935164  2.836037277199734E-16
5124.107931935164  2.843299968741227E-16
5125.739931935163  2.913328959920313E-16
5127.371931935163  2.9575249382999727E-16
5129.003931935163  2.9445192976538875E-16
5130.635931935162  2.947351926430825E-16
5132.267931935162  2.915619350026686E-16
5133.8999319351615  2.905053034979177E-16
5135.531931935161  2.8807710545201027E-16
5137.163931935161  2.8274396530444683E-16
5138.79593193516  2.9362953710356903E-16
5140.42793193516  2.914974925010187E-16
5142.0599319351595  2.8056606273416006E-16
5143.691931935159  2.8492550218034774E-16
5145.323931935159  2.8956420796086225E-16
5146.955931935158  2.907628813213932E-16
5148.587931935158  2.9210413969010585E-16
5150.219931935158  2.9140388706325106E-16
5151.851931935157  2.797263296704219E-16
5153.483931935157  2.834977655480387E-16
5155.115931935156  3.024065241017766E-16
5156.747931935156  3.1975354458820945E-16
5158.379931935156  3.26279058437125E-16
5160.011931935155  3.1638933838120474E-16
5161.643931935155  2.9681930097668226E-16
5163.275931935154  2.792453778698962E-16
5164.907931935154  2.7242049957954483E-16
5166.539931935154  2.658960756904887E-16
5168.171931935153  2.6233449341125045E-16
5169.803931935153  2.648866792710899E-16
5171.435931935152  2.706160945872448E-16
5173.067931935152  2.7396779576110695E-16
5174.699931935152  2.6768060479856213E-16
5176.331931935151  2.6281951335281666E-16
5177.963931935151  2.6707402885805006E-16
5179.5959319351505  2.606597287914511E-16
5181.22793193515  2.650761198723539E-16
5182.85993193515  2.7445526402338536E-16
5184.491931935149  2.7003610114388E-16
5186.123931935149  2.614692281692985E-16
5187.7559319351485  2.580791071910223E-16
5189.387931935148  2.616015685325141E-16
5191.019931935148  2.6363618588510556E-16
5192.651931935147  2.574985135885088E-16
5194.283931935147  2.5681529433149956E-16
5195.915931935147  2.5726518626687163E-16
5197.547931935146  2.614514536653032E-16
5199.179931935146  2.7485851809918094E-16
5200.811931935145  2.6682603541255696E-16
5202.443931935145  2.551980675450429E-16
5204.075931935145  2.570936795602962E-16
5205.707931935144  2.6400004267013984E-16
5207.339931935144  2.6371960869974083E-16
5208.971931935143  2.638664047169956E-16
5210.603931935143  2.690100887579723E-16
5212.235931935143  2.7314680704580416E-16
5213.867931935142  2.7064219885189E-16
5215.499931935142  2.643150858504174E-16
5217.131931935141  2.623080138454091E-16
5218.763931935141  2.642755618276405E-16
5220.395931935141  2.597781613715554E-16
5222.02793193514  2.595951521973769E-16
5223.65993193514  2.6302431868136993E-16
5225.2919319351395  2.6502790644609965E-16
5226.923931935139  2.6876587768724677E-16
5228.555931935139  2.7532464632289406E-16
5230.187931935138  2.7087540360321834E-16
5231.819931935138  2.553123560925021E-16
5233.4519319351375  2.4847656628236955E-16
5235.083931935137  2.5812732440370473E-16
5236.715931935137  2.6286277334480755E-16
5238.347931935136  2.5490014197652426E-16
5239.979931935136  2.524775236341196E-16
5241.6119319351355  2.5897408658248865E-16
5243.243931935135  2.674539044175302E-16
5244.875931935135  2.7022816246366945E-16
5246.507931935134  2.6745437259491056E-16
5248.139931935134  2.706673456709824E-16
5249.771931935134  2.7019834583159063E-16
5251.403931935133  2.60851637908122E-16
5253.035931935133  2.512484085355877E-16
5254.667931935132  2.561716484877774E-16
5256.299931935132  2.6658432156212785E-16
5257.931931935132  2.629838381471125E-16
5259.563931935131  2.4831682489153063E-16
5261.195931935131  2.465820839550587E-16
5262.82793193513  2.590981580371435E-16
5264.45993193513  2.664201176434223E-16
5266.09193193513  2.616869201201896E-16
5267.723931935129  2.6022964051261913E-16
5269.355931935129  2.614323209699981E-16
5270.9879319351285  2.5930715911636277E-16
5272.619931935128  2.606497507973523E-16
5274.251931935128  2.7486716031177137E-16
5275.883931935127  2.7886296390237205E-16
5277.515931935127  2.700295386581446E-16
5279.1479319351265  2.6235449862148094E-16
5280.779931935126  2.650060643039656E-16
5282.411931935126  2.698338588563258E-16
5284.043931935125  2.668460967783601E-16
5285.675931935125  2.639235533401436E-16
5287.3079319351245  2.6985420279721283E-16
5288.939931935124  2.737845423182468E-16
5290.571931935124  2.7039850547755794E-16
5292.203931935123  2.684467629790075E-16
5293.835931935123  2.706951186127053E-16
5295.467931935123  2.6940540425935123E-16
5297.099931935122  2.755426921465846E-16
5298.731931935122  2.767837998490246E-16
5300.363931935121  2.672510048395693E-16
5301.995931935121  2.61458169861811E-16
5303.627931935121  2.664585196080271E-16
5305.25993193512  2.6919967012113524E-16
5306.89193193512  2.6682360923748203E-16
5308.523931935119  2.6855642185108644E-16
5310.155931935119  2.6724065150881354E-16
5311.787931935119  2.6350972982811635E-16
5313.419931935118  2.6700662682627003E-16
5315.051931935118  2.803936363713827E-16
5316.6839319351175  2.828275351127344E-16
5318.315931935117  2.833722552246293E-16
5319.947931935117  2.8000160491145847E-16
5321.579931935116  2.6897551327320976E-16
5323.211931935116  2.6264494938796716E-16
5324.8439319351155  2.5085180101348554E-16
5326.475931935115  2.544661768820503E-16
5328.107931935115  2.732292849544838E-16
5329.739931935114  2.705955799347667E-16
5331.371931935114  2.618795856891198E-16
5333.0039319351135  2.669441575328159E-16
5334.635931935113  2.7547111227150916E-16
5336.267931935113  2.6479435708919518E-16
5337.899931935112  2.569696070051312E-16
5339.531931935112  2.5572752967097284E-16
5341.163931935112  2.5648840402537847E-16
5342.795931935111  2.6271103573931896E-16
5344.427931935111  2.773450587248812E-16
5346.05993193511  2.8270182588646775E-16
5347.69193193511  2.6872164049560803E-16
5349.32393193511  2.5484724924372994E-16
5350.955931935109  2.641239742232632E-16
5352.587931935109  2.7610309529038505E-16
5354.219931935108  2.8261450239991613E-16
5355.851931935108  2.87570605198539E-16
5357.483931935108  2.8969610884429566E-16
5359.115931935107  2.873976590458335E-16
5360.747931935107  2.851254526042332E-16
5362.3799319351065  2.860028203200134E-16
5364.011931935106  2.856377854426883E-16
5365.643931935106  2.76806444282913E-16
5367.275931935105  2.708638468351949E-16
5368.907931935105  2.7847763315505267E-16
5370.5399319351045  2.91103989340426E-16
5372.171931935104  2.8788726180941926E-16
5373.803931935104  2.9004573613754633E-16
5375.435931935103  2.949697717544922E-16
5377.067931935103  2.865311320404923E-16
5378.6999319351025  2.846960279820367E-16
5380.331931935102  2.746367802560688E-16
5381.963931935102  2.67504811241676E-16
5383.595931935101  2.8046044337568106E-16
5385.227931935101  2.8794814609641274E-16
5386.859931935101  2.8364088497895245E-16
5388.4919319351  2.738569987435699E-16
5390.1239319351  2.706986432933032E-16
5391.755931935099  2.788666341256625E-16
5393.387931935099  2.8237520196881493E-16
5395.019931935099  2.8938068983389583E-16
5396.651931935098  3.000546844827176E-16
5398.283931935098  2.9764716895645277E-16
5399.915931935097  2.922739089076317E-16
5401.547931935097  2.871202533460949E-16
5403.179931935097  2.8694252304125844E-16
5404.811931935096  2.9578323431769616E-16
5406.443931935096  2.9320399754609007E-16
5408.0759319350955  2.8973626704413E-16
5409.707931935095  2.8883725671560437E-16
5411.339931935095  2.8367218032802773E-16
5412.971931935094  2.827233309770549E-16
5414.603931935094  2.79633854548063E-16
5416.2359319350935  2.8556306569819386E-16
5417.867931935093  2.9885326887970675E-16
5419.499931935093  2.9312157952236807E-16
5421.131931935092  2.860428134330569E-16
5422.763931935092  2.837183258875377E-16
5424.3959319350915  2.8081334803108484E-16
5426.027931935091  2.735551373542284E-16
5427.659931935091  2.8257996795013755E-16
5429.29193193509  2.7888643206944557E-16
5430.92393193509  2.6645980730423936E-16
5432.55593193509  2.8223829338939254E-16
5434.187931935089  2.8635187635418335E-16
5435.819931935089  2.880806531062243E-16
5437.451931935088  2.878752810815256E-16
5439.083931935088  2.7975011513840066E-16
5440.715931935088  2.9368600566112803E-16
5442.347931935087  3.0018135648499307E-16
5443.979931935087  3.032286917572586E-16
5445.611931935086  3.110331159597409E-16
5447.243931935086  3.05932537900168E-16
5448.875931935086  3.0538596423363485E-16
5450.507931935085  3.036846140513089E-16
5452.139931935085  3.0116703922105755E-16
5453.7719319350845  3.0390546230852647E-16
5455.403931935084  3.020336989948658E-16
5457.035931935084  2.8973900322839603E-16
5458.667931935083  2.84502081196992E-16
5460.299931935083  2.903942109279049E-16
5461.9319319350825  2.945638543665137E-16
5463.563931935082  2.9146977709493844E-16
5465.195931935082  2.7944598581821237E-16
5466.827931935081  2.799194861733517E-16
5468.459931935081  2.9046859417358347E-16
5470.0919319350805  2.944376257049907E-16
5471.72393193508  2.8993187729431316E-16
5473.35593193508  2.891350379570728E-16
5474.987931935079  2.896034817397759E-16
5476.619931935079  2.8119879748520933E-16
5478.251931935079  2.8457448126681545E-16
5479.883931935078  2.876561118727967E-16
5481.515931935078  2.7551909191119733E-16
5483.147931935077  2.834396523586593E-16
5484.779931935077  2.8550095016049285E-16
5486.411931935077  2.895565485517382E-16
5488.043931935076  2.850103789297643E-16
5489.675931935076  2.7072524597660106E-16
5491.307931935075  2.594631976435366E-16
5492.939931935075  2.6178847217134767E-16
5494.571931935075  2.7324981024183703E-16
5496.203931935074  2.764878568836494E-16
5497.835931935074  2.8060076741908193E-16
5499.4679319350735  2.723832572412362E-16
5501.099931935073  2.7318887247024734E-16
5502.731931935073  2.816159788482842E-16
5504.363931935072  2.7746953726877366E-16
5505.995931935072  2.8996836628893793E-16
5507.6279319350715  2.8494795873593485E-16
5509.259931935071  2.7809403417834083E-16
5510.891931935071  2.8208443236894894E-16
5512.52393193507  2.8646915011857467E-16
5514.15593193507  2.7971258373316003E-16
5515.7879319350695  2.7875985306737523E-16
5517.419931935069  2.929525343876534E-16
5519.051931935069  2.92960535081524E-16
5520.683931935068  2.831316325519542E-16
5522.315931935068  2.828190900417407E-16
5523.947931935068  2.984499720031228E-16
5525.579931935067  3.033009736928448E-16
5527.211931935067  2.934246672360061E-16
5528.843931935066  2.923577708393356E-16
5530.475931935066  2.9310052459602997E-16
5532.107931935066  2.8768514593524685E-16
5533.739931935065  2.85368092752556E-16
5535.371931935065  2.809584457298738E-16
5537.003931935064  2.821425395768338E-16
5538.635931935064  2.8667702237321245E-16
5540.267931935064  2.888022591893754E-16
5541.899931935063  2.882348438745088E-16
5543.531931935063  2.83441879741659E-16
5545.1639319350625  2.7898537471323784E-16
5546.795931935062  2.7662952441702647E-16
5548.427931935062  2.6895821411369156E-16
5550.059931935061  2.76500743064074E-16
5551.691931935061  2.782774495875567E-16
5553.3239319350605  2.7209091750864003E-16
5554.95593193506  2.712747685906948E-16
5556.58793193506  2.757532960507242E-16
5558.219931935059  2.7196178857712834E-16
5559.851931935059  2.6774469087334188E-16
5561.4839319350585  2.6660661526261917E-16
5563.115931935058  2.7420921668261153E-16
5564.747931935058  2.6701332449917407E-16
5566.379931935057  2.6425595295870696E-16
5568.011931935057  2.8477069172012823E-16
5569.643931935057  2.8383058110117144E-16
5571.275931935056  2.7759569361297703E-16
5572.907931935056  2.9003621308641303E-16
5574.539931935055  3.001155950343041E-16
5576.171931935055  2.7916089898701496E-16
5577.803931935055  2.6857313693096453E-16
5579.435931935054  2.826431306168256E-16
5581.067931935054  2.638968617639005E-16
5582.699931935053  2.7909225225443086E-16
5584.331931935053  2.7756438942314296E-16
5585.963931935053  2.816703949700595E-16
5587.595931935052  2.752096142795324E-16
5589.227931935052  2.7645703405871145E-16
5590.8599319350515  2.810614171244764E-16
5592.491931935051  2.7615832962717964E-16
5594.123931935051  2.7943508937115426E-16
5595.75593193505  2.7895414993033764E-16
5597.38793193505  2.69287833036319E-16
5599.0199319350495  2.6198810595657366E-16
5600.651931935049  2.7377884751497376E-16
5602.283931935049  2.6339599727596516E-16
5603.915931935048  2.7669716442199714E-16
5605.547931935048  2.8931431800636437E-16
5607.1799319350475  2.835115890372675E-16
5608.811931935047  2.759020832981926E-16
5610.443931935047  2.7184724963035237E-16
5612.075931935046  2.6587994827178626E-16
5613.707931935046  2.6946430215989155E-16
5615.339931935046  2.670473245433386E-16
5616.971931935045  2.7134812482608783E-16
5618.603931935045  2.6958936259732855E-16
5620.235931935044  2.5652562685130523E-16
5621.867931935044  2.5909484997866856E-16
5623.499931935044  2.7110568298585033E-16
5625.131931935043  2.8085985320803877E-16
5626.763931935043  2.763524803588071E-16
5628.395931935042  2.6922415034694665E-16
5630.027931935042  2.7707920724164263E-16
5631.659931935042  2.74167164873183E-16
5633.291931935041  2.7397971201051834E-16
5634.923931935041  2.7997776225458407E-16
5636.5559319350405  2.615159449826548E-16
5638.18793193504  2.581585460092391E-16
5639.81993193504  2.6985314768219045E-16
5641.451931935039  2.626514032112221E-16
5643.083931935039  2.5573973859177983E-16
5644.7159319350385  2.740758283819225E-16
5646.347931935038  2.7129036502677497E-16
5647.979931935038  2.6459118818531967E-16
5649.611931935037  2.868433629459644E-16
5651.243931935037  2.8516616401276065E-16
5652.8759319350365  2.786921941608572E-16
5654.507931935036  2.7037912982846045E-16
5656.139931935036  2.6626222616571387E-16
5657.771931935035  2.7400734194462114E-16
5659.403931935035  2.7221760096740907E-16
5661.035931935035  2.7066566050043177E-16
5662.667931935034  2.758086274736719E-16
5664.299931935034  2.8471097047076356E-16
5665.931931935033  2.8550518508032355E-16
5667.563931935033  2.763488802366756E-16
5669.195931935033  2.804483643788621E-16
5670.827931935032  2.862652913710559E-16
5672.459931935032  2.7835582166727583E-16
5674.091931935031  2.6270555914403986E-16
5675.723931935031  2.7918657289089703E-16
5677.355931935031  2.921422726058281E-16
5678.98793193503  3.0444086593990984E-16
5680.61993193503  2.937841113954543E-16
5682.2519319350295  2.834869442440114E-16
5683.883931935029  2.8102664909193813E-16
5685.515931935029  2.648549727965237E-16
5687.147931935028  2.6310175939585256E-16
5688.779931935028  2.853270450684428E-16
5690.4119319350275  2.8430382704723674E-16
5692.043931935027  2.6850494924685193E-16
5693.675931935027  2.7083298034117895E-16
5695.307931935026  2.6434333643579017E-16
5696.939931935026  2.5845122470035746E-16
5698.5719319350255  2.591430154023066E-16
5700.203931935025  2.521376036902345E-16
5701.835931935025  2.689948082574801E-16
5703.467931935024  2.704057199522967E-16
5705.099931935024  2.6954107611201185E-16
5706.731931935024  2.6016235279149775E-16
5708.363931935023  2.621611990347987E-16
5709.995931935023  2.5901626221420235E-16
5711.627931935022  2.60523829492513E-16
5713.259931935022  2.6333986015236063E-16
5714.891931935022  2.593701973117299E-16
5716.523931935021  2.5751049941474304E-16
5718.155931935021  2.629889852441817E-16
5719.78793193502  2.6468059201247606E-16
5721.41993193502  2.660629869515842E-16
5723.05193193502  2.5460946839813176E-16
5724.683931935019  2.57761028462473E-16
5726.315931935019  2.543090099507007E-16
5727.9479319350185  2.54079260319404E-16
5729.579931935018  2.5421363145053804E-16
5731.211931935018  2.472035628746273E-16
5732.843931935017  2.467857752394953E-16
5734.475931935017  2.5251233127411115E-16
5736.1079319350165  2.4377040509379545E-16
5737.739931935016  2.3590183072925316E-16
5739.371931935016  2.3632414539317824E-16
5741.003931935015  2.2717986345118097E-16
5742.635931935015  2.309255110642842E-16
5744.2679319350145  2.3834487782850353E-16
5745.899931935014  2.4028481814497924E-16
5747.531931935014  2.51940367349117E-16
5749.163931935013  2.5995829355289433E-16
5750.795931935013  2.5234361343341263E-16
5752.427931935013  2.5412369556434616E-16
5754.059931935012  2.5157027344816354E-16
5755.691931935012  2.5084938131708925E-16
5757.323931935011  2.5165722866017274E-16
5758.955931935011  2.4333231428950284E-16
5760.587931935011  2.4672160503737662E-16
5762.21993193501  2.4462447639301925E-16
5763.85193193501  2.3910903632431896E-16
5765.483931935009  2.410113732913346E-16
5767.115931935009  2.4636560107485193E-16
5768.747931935009  2.5506505900319686E-16
5770.379931935008  2.4563941240125305E-16
5772.011931935008  2.430298122746339E-16
5773.6439319350075  2.5524309918799344E-16
5775.275931935007  2.546436267816469E-16
5776.907931935007  2.5645059276987025E-16
5778.539931935006  2.4621533394153226E-16
5780.171931935006  2.567355722485325E-16
5781.8039319350055  2.5836746203369886E-16
5783.435931935005  2.498640920148856E-16
5785.067931935005  2.380524112913768E-16
5786.699931935004  2.323627021232082E-16
5788.331931935004  2.405838614166698E-16
5789.9639319350035  2.5645429494532466E-16
5791.595931935003  2.6163134930295435E-16
5793.227931935003  2.416708900408629E-16
5794.859931935002  2.3283206226002166E-16
5796.491931935002  2.529325488092453E-16
5798.123931935002  2.5483189894173007E-16
5799.755931935001  2.4510823853128E-16
5801.387931935001  2.4824025088128747E-16
5803.019931935  2.4605067236326216E-16
5804.651931935  2.553343774401124E-16
5806.283931935  2.560656955641273E-16
5807.915931934999  2.470392633414316E-16
5809.547931934999  2.474920398973837E-16
5811.179931934998  2.5764351176568004E-16
5812.811931934998  2.5593771181771804E-16
5814.443931934998  2.6020129984670473E-16
5816.075931934997  2.5727503359357063E-16
5817.707931934997  2.535601571709667E-16
5819.3399319349965  2.63970480708415E-16
5820.971931934996  2.6433713643256667E-16
5822.603931934996  2.6298285711886E-16
5824.235931934995  2.506881687741186E-16
5825.867931934995  2.440846461492738E-16
5827.4999319349945  2.4194460288536526E-16
5829.131931934994  2.530875107622318E-16
5830.763931934994  2.4954665132513934E-16
5832.395931934993  2.4190060154163555E-16
5834.027931934993  2.4670618404072504E-16
5835.6599319349925  2.562409103353799E-16
5837.291931934992  2.5736874516065045E-16
5838.923931934992  2.5382730487724143E-16
5840.555931934991  2.4781986333158687E-16
5842.187931934991  2.4982763772622607E-16
5843.819931934991  2.450413527623855E-16
5845.45193193499  2.400507563655755E-16
5847.08393193499  2.3249961565554647E-16
5848.715931934989  2.392051235204198E-16
5850.347931934989  2.3549449174789004E-16
5851.979931934989  2.3693844618972466E-16
5853.611931934988  2.3065273001069943E-16
5855.243931934988  2.3127006884814997E-16
5856.875931934987  2.2791307012955194E-16
5858.507931934987  2.2382145709573575E-16
5860.139931934987  2.2578250752373607E-16
5861.771931934986  2.3097413243442907E-16
5863.403931934986  2.26963067084036E-16
5865.0359319349855  2.3399438673295473E-16
5866.667931934985  2.310541792343841E-16
5868.299931934985  2.244422365839066E-16
5869.931931934984  2.2530160328245865E-16
5871.563931934984  2.2693185386388625E-16
5873.1959319349835  2.2240511312746784E-16
5874.827931934983  2.2361014921352537E-16
5876.459931934983  2.239363541924657E-16
5878.091931934982  2.0878530627611866E-16
5879.723931934982  2.12148949798799E-16
5881.3559319349815  2.1847632397471455E-16
5882.987931934981  2.1649370910762727E-16
5884.619931934981  2.2476728787001047E-16
5886.25193193498  2.3800506236296934E-16
5887.88393193498  2.2450970413677316E-16
5889.51593193498  2.0656668625087024E-16
5891.147931934979  2.0261081864709376E-16
5892.779931934979  1.7718430887657455E-16
5894.411931934978  1.7766586408406737E-16
5896.043931934978  2.211408122412884E-16
5897.675931934978  2.257124613382825E-16
5899.307931934977  2.0062179079271397E-16
5900.939931934977  2.0280802805562843E-16
5902.571931934976  2.0581821926038515E-16
5904.203931934976  2.045407332421799E-16
5905.835931934976  2.089992692645005E-16
5907.467931934975  2.0876938305823466E-16
5909.099931934975  1.998266355871298E-16
5910.731931934974  2.0204796545193274E-16
5912.363931934974  2.0560849164073247E-16
5913.995931934974  1.987871204857682E-16
5915.627931934973  2.0636396601552583E-16
5917.259931934973  2.0304750026652585E-16
5918.8919319349725  2.0048250546383572E-16
5920.523931934972  2.0050237977259186E-16
5922.155931934972  2.0634297969001397E-16
5923.787931934971  2.092908718183696E-16
5925.419931934971  2.1294118909810415E-16
5927.0519319349705  2.093320242629687E-16
5928.68393193497  2.059550190962109E-16
5930.31593193497  2.0521359437678828E-16
5931.947931934969  1.9808593426140883E-16
5933.579931934969  1.9454784635524392E-16
5935.211931934969  1.9875612516909809E-16
5936.843931934968  1.8871650212227755E-16
5938.475931934968  1.8864281721678025E-16
5940.107931934967  2.0208101950559803E-16
5941.739931934967  2.0202842059936832E-16
5943.371931934967  1.9261723448287776E-16
5945.003931934966  1.9368636959191396E-16
5946.635931934966  1.9073802467386624E-16
5948.267931934965  1.9646555914370128E-16
5949.899931934965  1.9958304700461534E-16
5951.531931934965  1.9891504631498966E-16
5953.163931934964  2.0484663696941638E-16
5954.795931934964  2.1314877856033192E-16
5956.427931934963  2.0125240055180734E-16
5958.059931934963  1.9629244743130632E-16
5959.691931934963  1.9298706200977323E-16
5961.323931934962  2.027525972657176E-16
5962.955931934962  2.0208156157571168E-16
5964.5879319349615  1.9100073572919128E-16
5966.219931934961  1.9414200188072742E-16
5967.851931934961  2.0469910452105194E-16
5969.48393193496  2.0973260806021557E-16
5971.11593193496  2.0566088853672624E-16
5972.7479319349595  2.016321575783532E-16
5974.379931934959  2.047210312516478E-16
5976.011931934959  2.0971769930531958E-16
5977.643931934958  2.1479931039202678E-16
5979.275931934958  2.173752939340734E-16
5980.907931934958  2.117433010015718E-16
5982.539931934957  2.1709536756825295E-16
5984.171931934957  2.2075637712019466E-16
5985.803931934956  2.1402671273461788E-16
5987.435931934956  2.2028609086942176E-16
5989.067931934956  2.2176560230391744E-16
5990.699931934955  2.065719841719599E-16
5992.331931934955  2.0541877220117517E-16
5993.963931934954  2.0467994473728604E-16
5995.595931934954  2.0270543599589425E-16
5997.227931934954  2.1201839965991012E-16
5998.859931934953  2.1779516502377907E-16
6000.491931934953  2.078434013692019E-16
6002.123931934952  2.0960472436041005E-16
6003.755931934952  2.244668672380227E-16
6005.387931934952  2.2140001360107305E-16
6007.019931934951  2.2782286029800434E-16
6008.651931934951  2.3017958593744557E-16
6010.2839319349505  2.271228537141041E-16
6011.91593193495  2.303615772727732E-16
6013.54793193495  2.2797606148307756E-16
6015.179931934949  2.1924325112554363E-16
6016.811931934949  2.255010654621953E-16
6018.4439319349485  2.3323828142116895E-16
6020.075931934948  2.256547947891966E-16
6021.707931934948  2.31006639809458E-16
6023.339931934947  2.388774144622803E-16
6024.971931934947  2.4792357736533897E-16
6026.603931934947  2.5373960505346873E-16
6028.235931934946  2.524742807607511E-16
6029.867931934946  2.4249115066845003E-16
6031.499931934945  2.417184594291119E-16
6033.131931934945  2.3375448017032403E-16
6034.763931934945  2.2254393017184684E-16
6036.395931934944  2.309500403340122E-16
6038.027931934944  2.3591771175187736E-16
6039.659931934943  2.2293230611688286E-16
6041.291931934943  2.298342513348233E-16
6042.923931934943  2.4434473055467687E-16
6044.555931934942  2.431305321131683E-16
6046.187931934942  2.4415532969937532E-16
6047.819931934941  2.5062972869129725E-16
6049.451931934941  2.481327162040055E-16
6051.083931934941  2.5342197041107367E-16
6052.71593193494  2.6188144493367826E-16
6054.34793193494  2.665561055377684E-16
6055.9799319349395  2.7800919102559807E-16
6057.611931934939  2.757137791242371E-16
6059.243931934939  2.5784615820200844E-16
6060.875931934938  2.4299953586978545E-16
6062.507931934938  2.446964451121611E-16
6064.1399319349375  2.4916055481020804E-16
6065.771931934937  2.443896287008149E-16
6067.403931934937  2.47950388039323E-16
6069.035931934936  2.36585353592491E-16
6070.667931934936  2.2636671056790917E-16
6072.299931934936  2.355788291270987E-16
6073.931931934935  2.3492029458337157E-16
6075.563931934935  2.2087999086326543E-16
6077.195931934934  2.327865521826258E-16
6078.827931934934  2.4711578594458523E-16
6080.459931934934  2.522039141468327E-16
6082.091931934933  2.517092241542959E-16
6083.723931934933  2.4178689555091284E-16
6085.355931934932  2.3912425875980663E-16
6086.987931934932  2.5326755932553228E-16
6088.619931934932  2.5912670641023277E-16
6090.251931934931  2.6416947002475806E-16
6091.883931934931  2.698759186112516E-16
6093.51593193493  2.673815017145241E-16
6095.14793193493  2.568153295858469E-16
6096.77993193493  2.5576566805487323E-16
6098.411931934929  2.5461875497462857E-16
6100.043931934929  2.5221482156827597E-16
6101.6759319349285  2.497721889774073E-16
6103.307931934928  2.5418517812103807E-16
6104.939931934928  2.5365212375690855E-16
6106.571931934927  2.4231684193234036E-16
6108.203931934927  2.454720595974646E-16
6109.8359319349265  2.546711265561598E-16
6111.467931934926  2.4719972084764125E-16
6113.099931934926  2.4215069303453774E-16
6114.731931934925  2.490753504026797E-16
6116.363931934925  2.550240266544774E-16
6117.995931934925  2.496190151884068E-16
6119.627931934924  2.4683210696769887E-16
6121.259931934924  2.459430144857972E-16
6122.891931934923  2.3741754928049527E-16
6124.523931934923  2.3580132400158585E-16
6126.155931934923  2.381641285466707E-16
6127.787931934922  2.452846424367926E-16
6129.419931934922  2.5106984293780196E-16
6131.051931934921  2.42244788563673E-16
6132.683931934921  2.394128552716173E-16
6134.315931934921  2.4731253647001336E-16
6135.94793193492  2.544682558180375E-16
6137.57993193492  2.584909287825068E-16
6139.211931934919  2.473185199294695E-16
6140.843931934919  2.4429351136876767E-16
6142.475931934919  2.4733296403879057E-16
6144.107931934918  2.4254456641412434E-16
6145.739931934918  2.377504209712103E-16
6147.3719319349175  2.316378178671513E-16
6149.003931934917  2.339964796498541E-16
6150.635931934917  2.3973067342410926E-16
6152.267931934916  2.39041362268175E-16
6153.899931934916  2.3815061209549296E-16
6155.5319319349155  2.3832094412081163E-16
6157.163931934915  2.391458043263198E-16
6158.795931934915  2.3591548015767034E-16
6160.427931934914  2.380054410475822E-16
6162.059931934914  2.3706209604840893E-16
6163.691931934914  2.3521048192843E-16
6165.323931934913  2.303868134851962E-16
6166.955931934913  2.3363035244550844E-16
6168.587931934912  2.356902115516415E-16
6170.219931934912  2.4050019499887314E-16
6171.851931934912  2.449687701602947E-16
6173.483931934911  2.400978262615203E-16
6175.115931934911  2.378789390513224E-16
6176.74793193491  2.30262150531198E-16
6178.37993193491  2.2985784215782487E-16
6180.01193193491  2.2625673187438153E-16
6181.643931934909  2.2095368243443136E-16
6183.275931934909  2.360811498797327E-16
6184.907931934908  2.417543854538677E-16
6186.539931934908  2.297989282316283E-16
6188.171931934908  2.278457818926739E-16
6189.803931934907  2.334371335030994E-16
6191.435931934907  2.367041682753387E-16
6193.0679319349065  2.358492360297964E-16
6194.699931934906  2.244446105870921E-16
6196.331931934906  2.236515325215314E-16
6197.963931934905  2.2116210514114905E-16
6199.595931934905  2.2078758755133266E-16
6201.2279319349045  2.1958017920392316E-16
6202.859931934904  2.126617420605082E-16
6204.491931934904  2.1941799899658583E-16
6206.123931934903  2.2521398783577725E-16
6207.755931934903  2.1732973531323115E-16
6209.387931934903  2.1800421811806749E-16
6211.019931934902  2.2125070910387488E-16
6212.651931934902  2.1901007690826086E-16
6214.283931934901  2.251628945745912E-16
6215.915931934901  2.2308869635228E-16
6217.547931934901  2.19710931897766E-16
6219.1799319349  2.2665386042582055E-16
6220.8119319349  2.1516744707804158E-16
6222.443931934899  2.1967950794415802E-16
6224.075931934899  2.27995256447861E-16
6225.707931934899  2.2841955745956166E-16
6227.339931934898  2.251596274687651E-16
6228.971931934898  2.238081003706277E-16
6230.603931934897  2.2031334422086483E-16
6232.235931934897  2.155920239501703E-16
6233.867931934897  2.1549778418121455E-16
6235.499931934896  2.1491502054299762E-16
6237.131931934896  2.2691631276107013E-16
6238.7639319348955  2.2223888296249603E-16
6240.395931934895  2.0534314180065491E-16
6242.027931934895  2.1697770699899434E-16
6243.659931934894  2.245022832361575E-16
6245.291931934894  2.273141600030351E-16
6246.9239319348935  2.260894787745084E-16
6248.555931934893  2.2123021051301758E-16
6250.187931934893  2.2148881490792415E-16
6251.819931934892  2.203247548687932E-16
6253.451931934892  2.2195566778092787E-16
6255.083931934892  2.1951377374809978E-16
6256.715931934891  2.2122658093673936E-16
6258.347931934891  2.274618458530871E-16
6259.97993193489  2.2325704188144326E-16
6261.61193193489  2.197323780805292E-16
6263.24393193489  2.2868535941101724E-16
6264.875931934889  2.2650595104038205E-16
6266.507931934889  2.2196577069648846E-16
6268.139931934888  2.348076984592099E-16
6269.771931934888  2.3256731512522535E-16
6271.403931934888  2.254527483515397E-16
6273.035931934887  2.2633392044417834E-16
6274.667931934887  2.196809303734689E-16
6276.299931934886  2.0920569138002201E-16
6277.931931934886  2.0819540978862854E-16
6279.563931934886  2.1613837440832316E-16
6281.195931934885  2.250677293158847E-16
6282.827931934885  2.266203989948235E-16
6284.4599319348845  2.3279944986714617E-16
6286.091931934884  2.3535145991313084E-16
6287.723931934884  2.245470846939389E-16
6289.355931934883  2.285696130257579E-16
6290.987931934883  2.3146010378927906E-16
6292.6199319348825  2.3592737528974905E-16
6294.251931934882  2.400431071330377E-16
6295.883931934882  2.3374320906546014E-16
6297.515931934881  2.3929981459787347E-16
6299.147931934881  2.396453300362332E-16
6300.779931934881  2.3087069874668443E-16
6302.41193193488  2.345378769529878E-16
6304.04393193488  2.3836412962823376E-16
6305.675931934879  2.3567557586729554E-16
6307.307931934879  2.4245003398524253E-16
6308.939931934879  2.3920063333991283E-16
6310.571931934878  2.369637264607156E-16
6312.203931934878  2.4077698726851443E-16
6313.835931934877  2.402122005130629E-16
6315.467931934877  2.357930339322373E-16
6317.099931934877  2.4230155713203665E-16
6318.731931934876  2.4539237782480465E-16
6320.363931934876  2.496056799905077E-16
6321.995931934875  2.4869556376437254E-16
6323.627931934875  2.3498647373895796E-16
6325.259931934875  2.283024167823765E-16
6326.891931934874  2.3509176871243614E-16
6328.523931934874  2.36895838618043E-16
6330.1559319348735  2.3703150985297137E-16
6331.787931934873  2.3862999644651664E-16
6333.419931934873  2.3637360354281286E-16
6335.051931934872  2.322627214674501E-16
6336.683931934872  2.351844363954818E-16
6338.3159319348715  2.371086551670221E-16
6339.947931934871  2.428940043210756E-16
6341.579931934871  2.4978055712698193E-16
6343.21193193487  2.525230515395395E-16
6344.84393193487  2.4835140132243767E-16
6346.47593193487  2.4765400757091007E-16
6348.107931934869  2.424202138153912E-16
6349.739931934869  2.267456939805177E-16
6351.371931934868  2.2437990454841197E-16
6353.003931934868  2.34564038409189E-16
6354.635931934868  2.3513006268340106E-16
6356.267931934867  2.29046179821333E-16
6357.899931934867  2.290817012145669E-16
6359.531931934866  2.3732467792158583E-16
6361.163931934866  2.421009472894318E-16
6362.795931934866  2.4267423672976556E-16
6364.427931934865  2.3219672380101505E-16
6366.059931934865  2.3204085771767514E-16
6367.691931934864  2.379701831763842E-16
6369.323931934864  2.410443821990284E-16
6370.955931934864  2.3968073378323653E-16
6372.587931934863  2.394586114962225E-16
6374.219931934863  2.428292854977934E-16
6375.8519319348625  2.4893832864106946E-16
6377.483931934862  2.4651943660352394E-16
6379.115931934862  2.3747657214100063E-16
6380.747931934861  2.351536536872908E-16
6382.379931934861  2.374789822208783E-16
6384.0119319348605  2.348044645787672E-16
6385.64393193486  2.359320128684637E-16
6387.27593193486  2.4079210043148614E-16
6388.907931934859  2.421733432043394E-16
6390.539931934859  2.4027714228722267E-16
6392.171931934859  2.304083171782226E-16
6393.803931934858  2.285230124880653E-16
6395.435931934858  2.3307292630870094E-16
6397.067931934857  2.4330160298472154E-16
6398.699931934857  2.3746974059293674E-16
6400.331931934857  2.359223538628412E-16
6401.963931934856  2.444308327363656E-16
6403.595931934856  2.380621724898575E-16
6405.227931934855  2.3089206337976757E-16
6406.859931934855  2.3622324750398264E-16
6408.491931934855  2.3529914669196184E-16
6410.123931934854  2.3821068355871055E-16
6411.755931934854  2.4311859623417387E-16
6413.387931934853  2.4408935792269086E-16
6415.019931934853  2.4018043819630633E-16
6416.651931934853  2.416903833627116E-16
6418.283931934852  2.41101293509655E-16
6419.915931934852  2.414016074532674E-16
6421.5479319348515  2.354115851565946E-16
6423.179931934851  2.3420822732021223E-16
6424.811931934851  2.396966462384612E-16
6426.44393193485  2.3852124862678515E-16
6428.07593193485  2.297818701059549E-16
6429.7079319348495  2.3681958752083366E-16
6431.339931934849  2.3931474390590955E-16
6432.971931934849  2.3319214317870314E-16
6434.603931934848  2.388047780233754E-16
6436.235931934848  2.4297922257956283E-16
6437.867931934848  2.394457000223888E-16
6439.499931934847  2.4281672256531065E-16
6441.131931934847  2.4642920261830635E-16
6442.763931934846  2.49731063307246E-16
6444.395931934846  2.524365836891966E-16
6446.027931934846  2.4632791877048764E-16
6447.659931934845  2.414087835937913E-16
6449.291931934845  2.434647468343385E-16
6450.923931934844  2.44654676272929E-16
6452.555931934844  2.496774708373529E-16
6454.187931934844  2.550732583524722E-16
6455.819931934843  2.582964626024047E-16
6457.451931934843  2.5229151810178227E-16
6459.083931934842  2.5047140492167356E-16
6460.715931934842  2.5246118208246425E-16
6462.347931934842  2.543414777489988E-16
6463.979931934841  2.498034935608608E-16
6465.611931934841  2.511013341925018E-16
6467.2439319348405  2.5851902409699303E-16
6468.87593193484  2.509008343084301E-16
6470.50793193484  2.48384845742504E-16
6472.139931934839  2.49710679129206E-16
6473.771931934839  2.4889171082915624E-16
6475.4039319348385  2.409276760640256E-16
6477.035931934838  2.362087423268454E-16
6478.667931934838  2.4427391460746864E-16
6480.299931934837  2.5148550651860742E-16
6481.931931934837  2.4330509776059093E-16
6483.563931934837  2.4058993937379446E-16
6485.195931934836  2.5532660722085424E-16
6486.827931934836  2.564286010532976E-16
6488.459931934835  2.57317084735812E-16
6490.091931934835  2.570491337394037E-16
6491.723931934835  2.580457216810652E-16
6493.355931934834  2.737830116014206E-16
6494.987931934834  2.722102199795623E-16
6496.619931934833  2.598146165053899E-16
6498.251931934833  2.522180010954252E-16
6499.883931934833  2.5373610411855815E-16
6501.515931934832  2.5241020915096957E-16
6503.147931934832  2.5444244081042186E-16
6504.779931934831  2.588223426738457E-16
6506.411931934831  2.5781311862117115E-16
6508.043931934831  2.6116400897792283E-16
6509.67593193483  2.6441791897846023E-16
6511.30793193483  2.621105299449624E-16
6512.9399319348295  2.553048734629245E-16
6514.571931934829  2.5692389821174263E-16
6516.203931934829  2.6133434236232933E-16
6517.835931934828  2.683725362645665E-16
6519.467931934828  2.7113932973898424E-16
6521.0999319348275  2.6734142781778987E-16
6522.731931934827  2.683535000033843E-16
6524.363931934827  2.6239409303711435E-16
6525.995931934826  2.560872568955856E-16
6527.627931934826  2.597124591965213E-16
6529.2599319348255  2.6621706312722617E-16
6530.891931934825  2.5880925828072193E-16
6532.523931934825  2.5234096308968033E-16
6534.155931934824  2.534097553852467E-16
6535.787931934824  2.558983977789614E-16
6537.419931934824  2.551583288296015E-16
6539.051931934823  2.566188355844145E-16
6540.683931934823  2.5696678981757084E-16
6542.315931934822  2.6227875130678933E-16
6543.947931934822  2.6875315297461107E-16
6545.579931934822  2.6034721923809845E-16
6547.211931934821  2.6201079032678375E-16
6548.843931934821  2.661077474719701E-16
6550.47593193482  2.579899717930807E-16
6552.10793193482  2.527872266203559E-16
6553.73993193482  2.4408034685901526E-16
6555.371931934819  2.381896191372039E-16
6557.003931934819  2.4411105822386335E-16
6558.6359319348185  2.5260525573039428E-16
6560.267931934818  2.5485949205699786E-16
6561.899931934818  2.502556794618069E-16
6563.531931934817  2.5343918009776213E-16
6565.163931934817  2.5599478453054125E-16
6566.7959319348165  2.54880514592365E-16
6568.427931934816  2.598055176109212E-16
6570.059931934816  2.5954229886063474E-16
6571.691931934815  2.4861709370848177E-16
6573.323931934815  2.391280531294113E-16
6574.9559319348145  2.4739832278308554E-16
6576.587931934814  2.558238591999881E-16
6578.219931934814  2.5435329959937224E-16
6579.851931934813  2.504635793517311E-16
6581.483931934813  2.470212309582261E-16
6583.115931934813  2.449362959200306E-16
6584.747931934812  2.4419419501697955E-16
6586.379931934812  2.463063545598208E-16
6588.011931934811  2.412249496343925E-16
6589.643931934811  2.3296416765533877E-16
6591.275931934811  2.4229406061893666E-16
6592.90793193481  2.5323461395000674E-16
6594.53993193481  2.4741950947991064E-16
6596.171931934809  2.405381861028488E-16
6597.803931934809  2.327689887635687E-16
6599.435931934809  2.3224934953367887E-16
6601.067931934808  2.4110591856137304E-16
6602.699931934808  2.4720511329811826E-16
6604.3319319348075  2.392444974699908E-16
6605.963931934807  2.3588781911700893E-16
6607.595931934807  2.386841410588812E-16
6609.227931934806  2.388584703994551E-16
6610.859931934806  2.343058996585729E-16
6612.4919319348055  2.370055092260002E-16
6614.123931934805  2.3769761203242585E-16
6615.755931934805  2.379654247883946E-16
6617.387931934804  2.431542634649937E-16
6619.019931934804  2.432990899193163E-16
6620.6519319348035  2.4129701024318446E-16
6622.283931934803  2.4630588164374356E-16
6623.915931934803  2.431490758381448E-16
6625.547931934802  2.431764144150898E-16
6627.179931934802  2.3943073029846665E-16
6628.811931934802  2.338636354101588E-16
6630.443931934801  2.4068528705693256E-16
6632.075931934801  2.477364656128731E-16
6633.7079319348  2.453155600881324E-16
6635.3399319348  2.3923503839655375E-16
6636.9719319348  2.4493835857981356E-16
6638.603931934799  2.4379401470571167E-16
6640.235931934799  2.4112551781992126E-16
6641.867931934798  2.461645001148271E-16
6643.499931934798  2.429585326251347E-16
6645.131931934798  2.35292785035048E-16
6646.763931934797  2.363252386046631E-16
6648.395931934797  2.358820580398017E-16
6650.0279319347965  2.3805911831302236E-16
6651.659931934796  2.397252272486042E-16
6653.291931934796  2.402086667439664E-16
6654.923931934795  2.461953587762721E-16
6656.555931934795  2.537104143808713E-16
6658.1879319347945  2.44232398611864E-16
6659.819931934794  2.3575756760441437E-16
6661.451931934794  2.3717294945471886E-16
6663.083931934793  2.433876114735032E-16
6664.715931934793  2.4455594059179316E-16
6666.3479319347925  2.41427818447605E-16
6667.979931934792  2.4246396526270456E-16
6669.611931934792  2.4577642213379704E-16
6671.243931934791  2.435398390340848E-16
6672.875931934791  2.392724627465109E-16
6674.507931934791  2.419755199460042E-16
6676.13993193479  2.422607676622877E-16
6677.77193193479  2.481072880112916E-16
6679.403931934789  2.5094933594422577E-16
6681.035931934789  2.4883351216110407E-16
6682.667931934789  2.403046371782841E-16
6684.299931934788  2.4439330641373943E-16
6685.931931934788  2.505930701723083E-16
6687.563931934787  2.424478674463186E-16
6689.195931934787  2.333407334470462E-16
6690.827931934787  2.3835024917212526E-16
6692.459931934786  2.3890183279004385E-16
6694.091931934786  2.223800895748543E-16
6695.7239319347855  2.18454865457895E-16
6697.355931934785  2.238238345390711E-16
6698.987931934785  2.302846434041278E-16
6700.619931934784  2.380545500917756E-16
6702.251931934784  2.370247987211237E-16
6703.8839319347835  2.2866424351148093E-16
6705.515931934783  2.2502915833744516E-16
6707.147931934783  2.2408651338916984E-16
6708.779931934782  2.2972682828991366E-16
6710.411931934782  2.3357611732841053E-16
6712.0439319347815  2.359946956461021E-16
6713.675931934781  2.340522253977067E-16
6715.307931934781  2.31181794191259E-16
6716.93993193478  2.2510443969537667E-16
6718.57193193478  2.223569376424111E-16
6720.20393193478  2.348716996834405E-16
6721.835931934779  2.412173870265173E-16
6723.467931934779  2.3611649808528255E-16
6725.099931934778  2.364235253224095E-16
6726.731931934778  2.3189383919178815E-16
6728.363931934778  2.331608065673741E-16
6729.995931934777  2.4067300345001806E-16
6731.627931934777  2.2928501205911184E-16
6733.259931934776  2.2966711352833484E-16
6734.891931934776  2.3983748759520735E-16
6736.523931934776  2.433682066971847E-16
6738.155931934775  2.444977598271362E-16
6739.787931934775  2.418114199533E-16
6741.4199319347745  2.3555528553903964E-16
6743.051931934774  2.361943308111283E-16
6744.683931934774  2.6585089880005865E-16
6746.315931934773  3.081408665961391E-16
6747.947931934773  3.4302308436725835E-16
6749.5799319347725  3.5658972403669275E-16
6751.211931934772  3.2753115493026037E-16
6752.843931934772  2.8285098283948897E-16
6754.475931934771  2.509009294332677E-16
6756.107931934771  2.286179553677834E-16
6757.7399319347705  2.5001338071795663E-16
6759.37193193477  3.557148527039258E-16
6761.00393193477  5.441394763413745E-16
6762.635931934769  8.041687496402598E-16
6764.267931934769  1.2769133946860427E-15
6765.899931934769  1.2769969051145738E-15
6767.531931934768  7.936180728796774E-16
6769.163931934768  4.2894473165364327E-16
6770.795931934767  2.7435989417578373E-16
6772.427931934767  2.3030349693305097E-16
6774.059931934767  2.2614787705749673E-16
6775.691931934766  2.2721180333874676E-16
6777.323931934766  2.247769726663015E-16
6778.955931934765  2.355307966415927E-16
6780.587931934765  2.9488676410268486E-16
6782.219931934765  4.2291577765632565E-16
6783.851931934764  5.609694858737567E-16
6785.483931934764  6.371489010427752E-16
6787.1159319347635  5.856248458605995E-16
6788.747931934763  4.3493687006124617E-16
6790.379931934763  3.136053581371923E-16
6792.011931934762  2.553374550592177E-16
6793.643931934762  2.3008913952844574E-16
6795.2759319347615  2.2141576955976846E-16
6796.907931934761  2.1492192475585484E-16
6798.539931934761  2.2051682269064955E-16
6800.17193193476  2.2677139504670903E-16
6801.80393193476  2.2250336497716563E-16
6803.4359319347595  2.2408709063909595E-16
6805.067931934759  2.244381444667886E-16
6806.699931934759  2.2180209632058088E-16
6808.331931934758  2.2320902389331937E-16
6809.963931934758  2.1866082201383606E-16
6811.595931934758  2.1920066201450983E-16
6813.227931934757  2.2218324115957583E-16
6814.859931934757  2.1549621664133865E-16
6816.491931934756  2.0645847624722721E-16
6818.123931934756  2.1546400621660924E-16
6819.755931934756  2.2380052442571006E-16
6821.387931934755  2.207524309405987E-16
6823.019931934755  2.2334774013831417E-16
6824.651931934754  2.217405152235429E-16
6826.283931934754  2.1526174637384828E-16
6827.915931934754  2.1828001960883357E-16
6829.547931934753  2.2313354569823907E-16
6831.179931934753  2.197303197360764E-16
6832.8119319347525  2.1752896683199487E-16
6834.443931934752  2.2169831070438787E-16
6836.075931934752  2.126147103502647E-16
6837.707931934751  2.1340650417599602E-16
6839.339931934751  2.214779006999177E-16
6840.9719319347505  2.1244798624487709E-16
6842.60393193475  2.0849105639107226E-16
6844.23593193475  2.1149578650999599E-16
6845.867931934749  2.080834968434323E-16
6847.499931934749  2.1363059183326997E-16
6849.1319319347485  2.1842213340291004E-16
6850.763931934748  2.1349386794411773E-16
6852.395931934748  2.1549068286979798E-16
6854.027931934747  2.1471213134963326E-16
6855.659931934747  2.1109785642003612E-16
6857.291931934747  2.1189725070178965E-16
6858.923931934746  2.1228159643798773E-16
6860.555931934746  2.0772430524486288E-16
6862.187931934745  2.0271086208493417E-16
6863.819931934745  2.0623822127023423E-16
6865.451931934745  1.9576070464682113E-16
6867.083931934744  1.7545011194955298E-16
6868.715931934744  1.5704196108207087E-16
6870.347931934743  1.4780332935570278E-16
6871.979931934743  1.5106971943241976E-16
6873.611931934743  1.5497434356878168E-16
6875.243931934742  1.5296469336206564E-16
6876.875931934742  1.6267782595355555E-16
6878.5079319347415  1.8544225732798885E-16
6880.139931934741  1.896282525218629E-16
6881.771931934741  1.8999572267900769E-16
6883.40393193474  1.9713742285546798E-16
6885.03593193474  1.9405956702989799E-16
6886.6679319347395  1.91759394273439E-16
6888.299931934739  1.8916113583996375E-16
6889.931931934739  1.8375972801733424E-16
6891.563931934738  1.8274093024477172E-16
6893.195931934738  1.80582795258419E-16
6894.8279319347375  1.8285356729215226E-16
6896.459931934737  1.8923013892230822E-16
6898.091931934737  1.8552429232858185E-16
6899.723931934736  1.8345442421286142E-16
6901.355931934736  1.8797117145647602E-16
6902.987931934736  1.9411318938003267E-16
6904.619931934735  1.9204160124869924E-16
6906.251931934735  1.9207892663158568E-16
6907.883931934734  2.0072369448313364E-16
6909.515931934734  2.0177507947571515E-16
6911.147931934734  1.9523922169495476E-16
6912.779931934733  1.9081987232502043E-16
6914.411931934733  1.9065143627918299E-16
6916.043931934732  2.0005926849576435E-16
6917.675931934732  2.25356932123606E-16
6919.307931934732  2.7755609242479703E-16
6920.939931934731  3.3307248941520336E-16
6922.571931934731  3.669960860860931E-16
6924.2039319347305  3.418142970269372E-16
6925.83593193473  2.7628182954599624E-16
6927.46793193473  2.2459535621513293E-16
6929.099931934729  1.9835899477884473E-16
6930.731931934729  1.9363498484550252E-16
6932.3639319347285  2.1317917653498152E-16
6933.995931934728  2.548645214794627E-16
6935.627931934728  3.023781451079542E-16
6937.259931934727  3.2288270620284953E-16
6938.891931934727  3.0616820958788884E-16
6940.5239319347265  2.640956688000381E-16
6942.155931934726  2.233318064607482E-16
6943.787931934726  1.9885024245255778E-16
6945.419931934725  1.9483309653104914E-16
6947.051931934725  1.9695279018202637E-16
6948.683931934725  1.9019484350963406E-16
6950.315931934724  1.8822485101145842E-16
6951.947931934724  1.8931839780349927E-16
6953.579931934723  1.9279774190157646E-16
6955.211931934723  1.9628076508321476E-16
6956.843931934723  1.9460287711190656E-16
6958.475931934722  1.8937912731974108E-16
6960.107931934722  1.8438615926136634E-16
6961.739931934721  1.8652950102973982E-16
6963.371931934721  1.9011717831172058E-16
6965.003931934721  1.9437355445078576E-16
6966.63593193472  2.005621324400241E-16
6968.26793193472  1.9461255114579096E-16
6969.8999319347195  1.9069488158005978E-16
6971.531931934719  1.973163509675137E-16
6973.163931934719  1.9879285247195306E-16
6974.795931934718  2.0069468554004006E-16
6976.427931934718  1.987549886637436E-16
6978.0599319347175  1.9320405595501187E-16
6979.691931934717  1.8825257599707606E-16
6981.323931934717  1.8769662590772927E-16
6982.955931934716  1.8981849772925996E-16
6984.587931934716  1.965980256548863E-16
6986.2199319347155  2.0031161275009134E-16
6987.851931934715  1.953710599663972E-16
6989.483931934715  1.9757329622223367E-16
6991.115931934714  2.0070329921385767E-16
6992.747931934714  1.832529582981209E-16
6994.379931934714  1.7609274351415112E-16
6996.011931934713  1.8417872876857038E-16
6997.643931934713  1.848655491176648E-16
6999.275931934712  1.8608199294927112E-16
7000.907931934712  1.8565702876389119E-16
7002.539931934712  1.889855723479365E-16
7004.171931934711  1.9321320478288497E-16
7005.803931934711  1.8930548851511305E-16
7007.43593193471  1.8401121312954387E-16
7009.06793193471  1.8838845320036991E-16
7010.69993193471  1.9561075625943063E-16
7012.331931934709  1.8896808571706938E-16
7013.963931934709  1.873682918397906E-16
7015.5959319347085  1.9115716813356116E-16
7017.227931934708  1.9150919306606817E-16
7018.859931934708  1.9544486347630184E-16
7020.491931934707  1.9600326722760829E-16
7022.123931934707  1.8816597264461462E-16
7023.7559319347065  1.804918979352902E-16
7025.387931934706  1.8233862580174628E-16
7027.019931934706  1.879168260684892E-16
7028.651931934705  1.8731397895467736E-16
7030.283931934705  1.9183687992395154E-16
7031.9159319347045  1.935841672907558E-16
7033.547931934704  1.8760160369217856E-16
7035.179931934704  1.8449709076300207E-16
7036.811931934703  1.8573510195293037E-16
7038.443931934703  1.8599267330848567E-16
7040.075931934703  1.8569922721811745E-16
7041.707931934702  1.8102521856056864E-16
7043.339931934702  1.7945853826310773E-16
7044.971931934701  1.793641534686691E-16
7046.603931934701  1.7773064404916664E-16
7048.235931934701  1.7903184960882442E-16
7049.8679319347  1.8150663700821024E-16
7051.4999319347  1.8565840712991447E-16
7053.131931934699  1.857904140556585E-16
7054.763931934699  1.879106401659541E-16
7056.395931934699  1.8213658489738262E-16
7058.027931934698  1.7733638953436568E-16
7059.659931934698  1.8466931763440274E-16
7061.2919319346975  1.849266033118745E-16
7062.923931934697  1.825871564695564E-16
7064.555931934697  1.9024844578456937E-16
7066.187931934696  1.9124156918162528E-16
7067.819931934696  1.881777677743909E-16
7069.4519319346955  1.8687374626383562E-16
7071.083931934695  1.8651533740885777E-16
7072.715931934695  1.785088474642493E-16
7074.347931934694  1.756639480107864E-16
7075.979931934694  1.833925086728831E-16
7077.6119319346935  1.8099974645287706E-16
7079.243931934693  1.8178623165404906E-16
7080.875931934693  1.8763225785760804E-16
7082.507931934692  1.8707902733853563E-16
7084.139931934692  1.8011646938219698E-16
7085.771931934692  1.7738382065131437E-16
7087.403931934691  1.7859351260029505E-16
7089.035931934691  1.7925110709464644E-16
7090.66793193469  1.7557578239712973E-16
7092.29993193469  1.7143502928161592E-16
7093.93193193469  1.7458988471463737E-16
7095.563931934689  1.7395712204725113E-16
7097.195931934689  1.7391374641381886E-16
7098.827931934688  1.7805866520153051E-16
7100.459931934688  1.7859437625925108E-16
7102.091931934688  1.78517955380422E-16
7103.723931934687  1.8443684910668604E-16
7105.355931934687  1.8734696260352636E-16
7106.9879319346865  1.814349353718392E-16
7108.619931934686  1.7927594002437153E-16
7110.251931934686  1.8158547508107203E-16
7111.883931934685  1.8181530109002968E-16
7113.515931934685  1.800417758426497E-16
7115.1479319346845  1.8032919229019452E-16
7116.779931934684  1.8449300293949324E-16
7118.411931934684  1.881937078871208E-16
7120.043931934683  1.875390093712297E-16
7121.675931934683  1.8272391881537588E-16
7123.3079319346825  1.7958320529677994E-16
7124.939931934682  1.7748897645542782E-16
7126.571931934682  1.7650885214197404E-16
7128.203931934681  1.8010527834215587E-16
7129.835931934681  1.8458245236024287E-16
7131.467931934681  1.8518383053956162E-16
7133.09993193468  1.823141552162809E-16
7134.73193193468  1.7939410513655606E-16
7136.363931934679  1.755505911474763E-16
7137.995931934679  1.7595481661761493E-16
7139.627931934679  1.7957782216975403E-16
7141.259931934678  1.773682460468073E-16
7142.891931934678  1.7983627174637718E-16
7144.523931934677  1.8099325920575193E-16
7146.155931934677  1.7451348680983374E-16
7147.787931934677  1.7845029375350113E-16
7149.419931934676  1.8612500882185827E-16
7151.051931934676  1.809019928701045E-16
7152.6839319346755  1.7614473560784033E-16
7154.315931934675  1.855174168422863E-16
7155.947931934675  1.9364339959233846E-16
7157.579931934674  1.8854298128336587E-16
7159.211931934674  1.8425029502509937E-16
7160.8439319346735  1.8532344646861746E-16
7162.475931934673  1.8378142127723847E-16
7164.107931934673  1.7899549692241207E-16
7165.739931934672  1.708084230342092E-16
7167.371931934672  1.7456155674744939E-16
7169.0039319346715  1.7977100566691748E-16
7170.635931934671  1.7627100390911962E-16
7172.267931934671  1.806012410048985E-16
7173.89993193467  1.8410089732747399E-16
7175.53193193467  1.7783922845189384E-16
7177.16393193467  1.7446904518719593E-16
7178.795931934669  1.743604881125241E-16
7180.427931934669  1.7214242595743238E-16
7182.059931934668  1.7541693422152357E-16
7183.691931934668  1.7888208074461945E-16
7185.323931934668  1.7569910375271959E-16
7186.955931934667  1.800613351712424E-16
7188.587931934667  1.8627645961799794E-16
7190.219931934666  1.8570541717979983E-16
7191.851931934666  1.8921372631177342E-16
7193.483931934666  1.9370877312597264E-16
7195.115931934665  1.871180589539992E-16
7196.747931934665  1.808417654785202E-16
7198.3799319346645  1.868978541384249E-16
7200.011931934664  1.8268692826004118E-16
7201.643931934664  1.7867516048806438E-16
7203.275931934663  1.79762682253453E-16
7204.907931934663  1.758981255752112E-16
7206.5399319346625  1.8073666293567345E-16
7208.171931934662  1.8824881519628493E-16
7209.803931934662  1.8501483318564269E-16
7211.435931934661  1.871822742404926E-16
7213.067931934661  1.9427339283673566E-16
7214.6999319346605  1.8884932855682532E-16
7216.33193193466  1.8495936274949584E-16
7217.96393193466  1.8254509582915254E-16
7219.595931934659  1.8172350785817096E-16
7221.227931934659  1.9055464811202391E-16
7222.859931934659  2.0230374624032033E-16
7224.491931934658  2.0152559752530128E-16
7226.123931934658  1.9330617525028464E-16
7227.755931934657  1.8793951300881064E-16
7229.387931934657  1.8892383563572656E-16
7231.019931934657  1.9283840107287813E-16
7232.651931934656  1.8831571986195657E-16
7234.283931934656  1.7770154190826412E-16
7235.915931934655  1.7600260552256594E-16
7237.547931934655  1.807542668342361E-16
7239.179931934655  1.7839413166934803E-16
7240.811931934654  1.8460716359825284E-16
7242.443931934654  1.9384389779423447E-16
7244.075931934653  1.9128299557067056E-16
7245.707931934653  1.8637860285225523E-16
7247.339931934653  1.8809269363635618E-16
7248.971931934652  1.9179891056200798E-16
7250.603931934652  1.8912385814718173E-16
7252.2359319346515  1.8878174601824865E-16
7253.867931934651  1.8741155809610337E-16
7255.499931934651  1.8825358237810122E-16
7257.13193193465  1.9460912207361923E-16
7258.76393193465  1.963391629553737E-16
7260.3959319346495  1.8861865030296533E-16
7262.027931934649  1.8350765650336511E-16
7263.659931934649  1.8825999979452957E-16
7265.291931934648  1.8742628800859164E-16
7266.923931934648  1.8537202331516665E-16
7268.555931934648  1.882765000751713E-16
7270.187931934647  1.9028366313857653E-16
7271.819931934647  1.8519851470091434E-16
7273.451931934646  1.822737262103326E-16
7275.083931934646  1.7941553475857963E-16
7276.715931934646  1.745882358111698E-16
7278.347931934645  1.736536150570482E-16
7279.979931934645  1.7720291844076548E-16
7281.611931934644  1.9014513492477891E-16
7283.243931934644  1.8987496701707682E-16
7284.875931934644  1.827188389201434E-16
7286.507931934643  1.8971959043397978E-16
7288.139931934643  1.8922133244775582E-16
7289.771931934642  1.8441919139454118E-16
7291.403931934642  1.890557663227835E-16
7293.035931934642  1.9007753332229207E-16
7294.667931934641  1.8884555341174149E-16
7296.299931934641  1.934130747424819E-16
7297.9319319346405  1.9125403781817774E-16
7299.56393193464  1.861953697918732E-16
7301.19593193464  1.87829831775392E-16
7302.827931934639  1.7971977503920696E-16
7304.459931934639  1.7715497642302552E-16
7306.0919319346385  1.85262730409342E-16
7307.723931934638  1.8450570217968392E-16
7309.355931934638  1.849956774310355E-16
7310.987931934637  1.8890065174431681E-16
7312.619931934637  1.893276866352493E-16
7314.251931934637  1.9038394812664406E-16
7315.883931934636  1.9179022418019846E-16
7317.515931934636  1.9203284448742325E-16
7319.147931934635  1.9312481222892194E-16
7320.779931934635  1.940403675378697E-16
7322.411931934635  1.923576049010356E-16
7324.043931934634  1.9134525532079616E-16
7325.675931934634  1.9513450431614413E-16
7327.307931934633  1.9576253918952543E-16
7328.939931934633  1.8967875770038875E-16
7330.571931934633  1.879462701628006E-16
7332.203931934632  1.947381293068568E-16
7333.835931934632  1.9747044698594974E-16
7335.467931934631  1.988875930237328E-16
7337.099931934631  2.0101360197228085E-16
7338.731931934631  2.0233119367589432E-16
7340.36393193463  2.1101040322790294E-16
7341.99593193463  2.0965447796142868E-16
7343.6279319346295  1.9629643513754703E-16
7345.259931934629  1.9520674918114874E-16
7346.891931934629  1.9752045845788157E-16
7348.523931934628  1.9644252458653764E-16
7350.155931934628  2.0244697968491758E-16
7351.7879319346275  2.0804606877893637E-16
7353.419931934627  2.1014157967790258E-16
7355.051931934627  2.13811550953395E-16
7356.683931934626  2.159414671021438E-16
7358.315931934626  2.1529136031917672E-16
7359.947931934626  2.148466880011484E-16
7361.579931934625  2.0730897521418347E-16
7363.211931934625  2.0249915548499592E-16
7364.843931934624  2.0870882630943338E-16
7366.475931934624  2.1149300698584485E-16
7368.107931934624  2.1685471883262224E-16
7369.739931934623  2.2111361336145228E-16
7371.371931934623  2.140125034228444E-16
7373.003931934622  2.044633141611536E-16
7374.635931934622  2.096958721081882E-16
7376.267931934622  2.2036246067897568E-16
7377.899931934621  2.1850297689549513E-16
7379.531931934621  2.2014042829067774E-16
7381.16393193462  2.2027414577778958E-16
7382.79593193462  2.1657618979768672E-16
7384.42793193462  2.226584078617508E-16
7386.059931934619  2.271660717269974E-16
7387.691931934619  2.280236575474997E-16
7389.3239319346185  2.329068196645468E-16
7390.955931934618  2.3172881015872654E-16
7392.587931934618  2.3191668045770887E-16
7394.219931934617  2.4250738370531147E-16
7395.851931934617  2.418283727825778E-16
7397.4839319346165  2.337385600386373E-16
7399.115931934616  2.34085515508054E-16
7400.747931934616  2.3425949798425733E-16
7402.379931934615  2.316940642675236E-16
7404.011931934615  2.3437212377419857E-16
7405.643931934615  2.353869498961045E-16
7407.275931934614  2.330505341817049E-16
7408.907931934614  2.4376914932918914E-16
7410.539931934613  2.510032816307483E-16
7412.171931934613  2.4097404320266006E-16
7413.803931934613  2.350767206021079E-16
7415.435931934612  2.433138026840009E-16
7417.067931934612  2.4842223952163725E-16
7418.699931934611  2.522823818137684E-16
7420.331931934611  2.515409039353311E-16
7421.963931934611  2.4268684689065207E-16
7423.59593193461  2.4690816358855374E-16
7425.22793193461  2.603914717172529E-16
7426.859931934609  2.5335292710333084E-16
7428.491931934609  2.4577658638900665E-16
7430.123931934609  2.641802662077101E-16
7431.755931934608  2.7222165865708393E-16
7433.387931934608  2.6643250160912086E-16
7435.0199319346075  2.6146023919057987E-16
7436.651931934607  2.5453559039075125E-16
7438.283931934607  2.5740665001242593E-16
7439.915931934606  2.7006936621414803E-16
7441.547931934606  2.7015976327302963E-16
7443.1799319346055  2.619217087997987E-16
7444.811931934605  2.5791480965379104E-16
7446.443931934605  2.5777091755944395E-16
7448.075931934604  2.5811571466963533E-16
7449.707931934604  2.5860805353753E-16
7451.339931934604  2.616159774331304E-16
7452.971931934603  2.6258260315590515E-16
7454.603931934603  2.654260113095785E-16
7456.235931934602  2.680376612914532E-16
7457.867931934602  2.64351480784355E-16
7459.499931934602  2.661187125604592E-16
7461.131931934601  2.789968541035621E-16
7462.763931934601  2.818543064783168E-16
7464.3959319346  2.757076888153269E-16
7466.0279319346  2.7957853120989724E-16
7467.6599319346  2.8075693048860167E-16
7469.291931934599  2.7538261900892236E-16
7470.923931934599  2.839558305250759E-16
7472.555931934598  2.943148231644148E-16
7474.187931934598  2.975067997768511E-16
7475.819931934598  3.0393391677266233E-16
7477.451931934597  3.053403274448478E-16
7479.083931934597  3.030240623099996E-16
7480.7159319345965  2.9558796037060154E-16
7482.347931934596  2.805267689381776E-16
7483.979931934596  2.9110949738720246E-16
7485.611931934595  3.1116556176254215E-16
7487.243931934595  3.06590509028052E-16
7488.8759319345945  3.060315861865726E-16
7490.507931934594  3.145227921278334E-16
7492.139931934594  3.198790437093611E-16
7493.771931934593  3.253951716369367E-16
7495.403931934593  3.243362098854466E-16
7497.035931934593  3.265597205856927E-16
7498.667931934592  3.303196057905158E-16
7500.299931934592  3.254545195805357E-16
7501.931931934591  3.1687032257611783E-16
7503.563931934591  3.1427582111708583E-16
7505.195931934591  3.1912963831421715E-16
7506.82793193459  3.224632218652037E-16
7508.45993193459  3.2746205729425854E-16
7510.091931934589  3.2848197849838493E-16
7511.723931934589  3.2384200044859856E-16
7513.355931934589  3.2616007247067463E-16
7514.987931934588  3.2971381290262908E-16
7516.619931934588  3.3215147119148764E-16
7518.251931934587  3.31050455915922E-16
7519.883931934587  3.2938849643453595E-16
7521.515931934587  3.3644551748612166E-16
7523.147931934586  3.426627432616142E-16
7524.779931934586  3.4532439350031384E-16
7526.4119319345855  3.468617649293551E-16
7528.043931934585  3.5097845733036623E-16
7529.675931934585  3.504498985648517E-16
7531.307931934584  3.4114059078166654E-16
7532.939931934584  3.3930471302057873E-16
7534.5719319345835  3.3723533064913637E-16
7536.203931934583  3.2755809214846917E-16
7537.835931934583  3.3465406738907016E-16
7539.467931934582  3.446615851851017E-16
7541.099931934582  3.322524945235277E-16
7542.731931934582  3.2783635419072504E-16
7544.363931934581  3.3635915985211995E-16
7545.995931934581  3.3005365865160493E-16
7547.62793193458  3.2236492750834267E-16
7549.25993193458  3.24133839424686E-16
7550.89193193458  3.22211912906404E-16
7552.523931934579  3.202769296713715E-16
7554.155931934579  3.198257765057493E-16
7555.787931934578  3.1282322834211255E-16
7557.419931934578  3.06642517832801E-16
7559.051931934578  3.0604924163616393E-16
7560.683931934577  3.0892167055489323E-16
7562.315931934577  3.100816701446377E-16
7563.947931934576  3.1225182860676383E-16
7565.579931934576  3.073863076475338E-16
7567.211931934576  2.9877233609966894E-16
7568.843931934575  3.0245039467506883E-16
7570.475931934575  2.972815344452368E-16
7572.1079319345745  2.908159219790859E-16
7573.739931934574  2.9747341547173523E-16
7575.371931934574  2.9990941189612326E-16
7577.003931934573  2.933294682137018E-16
7578.635931934573  2.8217487232221306E-16
7580.2679319345725  2.6932054413924725E-16
7581.899931934572  2.687744964605035E-16
7583.531931934572  2.78007310660736E-16
7585.163931934571  2.7605901692526067E-16
7586.795931934571  2.67075902286583E-16
7588.427931934571  2.6458661615127844E-16
7590.05993193457  2.5319588484406814E-16
7591.69193193457  2.340921105829161E-16
7593.323931934569  2.1295060011387047E-16
7594.955931934569  1.8266415586845274E-16
7596.587931934569  1.5507779956125307E-16
7598.219931934568  1.3294274608145434E-16
7599.851931934568  1.0516593746806569E-16
7601.483931934567  8.130525494501503E-17
7603.115931934567  7.410410562938367E-17
7604.747931934567  7.132916982659922E-17
7606.379931934566  6.813474510238556E-17
7608.011931934566  7.511099119992454E-17
7609.643931934565  8.221195906586055E-17
7611.275931934565  8.97906536051368E-17
7612.907931934565  1.0849654352369074E-16
7614.539931934564  1.2422413033932272E-16
7616.171931934564  1.5040805763753698E-16
7617.8039319345635  1.8241328665357245E-16
7619.435931934563  1.9054077102323364E-16
7621.067931934563  1.7442201145914159E-16
7622.699931934562  1.5930178877094082E-16
7624.331931934562  1.4849923144462726E-16
7625.9639319345615  1.3377503370367036E-16
7627.595931934561  1.3234981720684115E-16
7629.227931934561  1.299087850291633E-16
7630.85993193456  1.2532990234554614E-16
7632.49193193456  1.2661180284456921E-16
7634.12393193456  1.2828300492316794E-16
7635.755931934559  1.2387121525928695E-16
7637.387931934559  1.2948651989540024E-16
7639.019931934558  1.4068784007149636E-16
7640.651931934558  1.3446191156533758E-16
7642.283931934558  1.2789979421293228E-16
7643.915931934557  1.3570762623577652E-16
7645.547931934557  1.4494731949715606E-16
7647.179931934556  1.506640548929123E-16
7648.811931934556  1.5554606959663607E-16
7650.443931934556  1.5783372335341156E-16
7652.075931934555  1.590380428500566E-16
7653.707931934555  1.616330656797541E-16
7655.339931934554  1.6759572033628143E-16
7656.971931934554  1.7281602147604592E-16
7658.603931934554  1.725796932060049E-16
7660.235931934553  1.7125955582496256E-16
7661.867931934553  1.7368351587943355E-16
7663.4999319345525  1.7177722865268756E-16
7665.131931934552  1.735509392660026E-16
7666.763931934552  1.8107030438921714E-16
7668.395931934551  1.7631753594791814E-16
7670.027931934551  1.7485689410488696E-16
7671.6599319345505  1.8260876098842654E-16
7673.29193193455  1.7861781992997948E-16
7674.92393193455  1.7328919727184515E-16
7676.555931934549  1.7925241890856034E-16
7678.187931934549  1.8055645588963734E-16
7679.819931934549  1.7977176248769095E-16
7681.451931934548  1.8678036042883974E-16
7683.083931934548  1.9336555732574682E-16
7684.715931934547  1.8667951187846985E-16
7686.347931934547  1.7921168081349033E-16
7687.979931934547  1.8093801903975243E-16
7689.611931934546  1.8023036668641467E-16
7691.243931934546  1.769971050246399E-16
7692.875931934545  1.7608893191532767E-16
7694.507931934545  1.7756135568995692E-16
7696.139931934545  1.7823671820207037E-16
7697.771931934544  1.8227987220958115E-16
7699.403931934544  1.8088043341199348E-16
7701.035931934543  1.7746029536590675E-16
7702.667931934543  1.760395752131106E-16
7704.299931934543  1.7459292914781647E-16
7705.931931934542  1.7685040076535103E-16
7707.563931934542  1.788052014755389E-16
7709.1959319345415  1.780046465082264E-16
7710.827931934541  1.7810145929653902E-16
7712.459931934541  1.7572220812985142E-16
7714.09193193454  1.70105036142099E-16
7715.72393193454  1.7329777379537487E-16
7717.3559319345395  1.811425917113372E-16
7718.987931934539  1.7196495906047687E-16
7720.619931934539  1.599221831290286E-16
7722.251931934538  1.5599055430032161E-16
7723.883931934538  1.516536284323541E-16
7725.515931934538  1.613350516385019E-16
7727.147931934537  1.7775875409301588E-16
7728.779931934537  1.850104802522994E-16
7730.411931934536  1.8135538164051718E-16
7732.043931934536  1.6910952863906682E-16
7733.675931934536  1.6200895185398974E-16
7735.307931934535  1.6679660324354118E-16
7736.939931934535  1.7108566174675215E-16
7738.571931934534  1.694745201452216E-16
7740.203931934534  1.7299069472238548E-16
7741.835931934534  1.7738532621896896E-16
7743.467931934533  1.6907167591536072E-16
7745.099931934533  1.638201257540128E-16
7746.731931934532  1.6588196805839542E-16
7748.363931934532  1.6908791390284938E-16
7749.995931934532  1.734431557877008E-16
7751.627931934531  1.7149060057336875E-16
7753.259931934531  1.6130357641706893E-16
7754.8919319345305  1.6934141427132104E-16
7756.52393193453  1.7042488470423667E-16
7758.15593193453  1.610905776527686E-16
7759.787931934529  1.6488898245380015E-16
7761.419931934529  1.675965945063745E-16
7763.0519319345285  1.7001159207143421E-16
7764.683931934528  1.6781575781551496E-16
7766.315931934528  1.632411638332655E-16
7767.947931934527  1.6224437555566568E-16
7769.579931934527  1.6727579509786596E-16
7771.211931934527  1.6723471976125282E-16
7772.843931934526  1.6229480217419014E-16
7774.475931934526  1.635108374855617E-16
7776.107931934525  1.6694799793942974E-16
7777.739931934525  1.6523417865497454E-16
7779.371931934525  1.6230623099482673E-16
7781.003931934524  1.6484932637946078E-16
7782.635931934524  1.6724623022402638E-16
7784.267931934523  1.6397733879805293E-16
7785.899931934523  1.6459389083154688E-16
7787.531931934523  1.7018695554703068E-16
7789.163931934522  1.6710712815917677E-16
7790.795931934522  1.6652811639465454E-16
7792.427931934521  1.707283018805319E-16
7794.059931934521  1.8096520145119014E-16
7795.691931934521  1.8422649485982714E-16
7797.32393193452  1.6645123770620124E-16
7798.95593193452  1.6458037539277938E-16
7800.5879319345195  1.707592403819039E-16
7802.219931934519  1.6820086008980855E-16
7803.851931934519  1.7190548005813648E-16
7805.483931934518  1.703295068712089E-16
7807.115931934518  1.6494505581880893E-16
7808.7479319345175  1.6809532125938376E-16
7810.379931934517  1.7833621345363274E-16
7812.011931934517  1.741519934989116E-16
7813.643931934516  1.5956467368831854E-16
7815.275931934516  1.624064996710282E-16
7816.907931934516  1.6756586137431352E-16
7818.539931934515  1.6602230226386172E-16
7820.171931934515  1.6828295507767229E-16
7821.803931934514  1.6710399610371458E-16
7823.435931934514  1.6289931835233376E-16
7825.067931934514  1.6640537322300307E-16
7826.699931934513  1.5880310597780633E-16
7828.331931934513  1.5545523939446284E-16
7829.963931934512  1.6299299941198566E-16
7831.595931934512  1.6445395708443174E-16
7833.227931934512  1.5791901730015194E-16
7834.859931934511  1.5599546652119588E-16
7836.491931934511  1.6505749157127339E-16
7838.12393193451  1.724165421910686E-16
7839.75593193451  1.7082464291525148E-16
7841.38793193451  1.6936409048146864E-16
7843.019931934509  1.6717643199180154E-16
7844.651931934509  1.691893029173639E-16
7846.2839319345085  1.7214327223855619E-16
7847.915931934508  1.6567073283404251E-16
7849.547931934508  1.6036825210697794E-16
7851.179931934507  1.6521754667389618E-16
7852.811931934507  1.6624168045395682E-16
7854.4439319345065  1.6400834088124024E-16
7856.075931934506  1.6267587798737362E-16
7857.707931934506  1.6580397055669986E-16
7859.339931934505  1.7346842073499105E-16
7860.971931934505  1.7590371937634324E-16
7862.6039319345045  1.745000715432778E-16
7864.235931934504  1.6657078577873294E-16
7865.867931934504  1.6091234693251475E-16
7867.499931934503  1.7067431317282724E-16
7869.131931934503  1.7205889124525383E-16
7870.763931934503  1.6394762740601912E-16
7872.395931934502  1.6344725795576915E-16
7874.027931934502  1.7220999945181656E-16
7875.659931934501  1.7375678042229822E-16
7877.291931934501  1.6379049202884272E-16
7878.923931934501  1.6121039839836534E-16
7880.5559319345  1.6890240834783743E-16
7882.1879319345  1.644628364965144E-16
7883.819931934499  1.692948241184588E-16
7885.451931934499  1.7385900770911814E-16
7887.083931934499  1.6725672501033997E-16
7888.715931934498  1.7541338904842717E-16
7890.347931934498  1.7125766530006942E-16
7891.9799319344975  1.551856444834395E-16
7893.611931934497  1.5660716282286505E-16
7895.243931934497  1.649407617703228E-16
7896.875931934496  1.6199022285661964E-16
7898.507931934496  1.5253731844680974E-16
7900.1399319344955  1.5432703583345556E-16
7901.771931934495  1.6129416891562E-16
7903.403931934495  1.6294069389931802E-16
7905.035931934494  1.660496827859681E-16
7906.667931934494  1.6310657127717446E-16
7908.2999319344935  1.649101250165808E-16
7909.931931934493  1.793314042712121E-16
7911.563931934493  1.746182854114151E-16
7913.195931934492  1.6769454887265292E-16
7914.827931934492  1.758592772121857E-16
7916.459931934492  1.796331733243134E-16
7918.091931934491  1.7923385679107437E-16
7919.723931934491  1.8288325047849259E-16
7921.35593193449  1.8469809391922582E-16
7922.98793193449  1.808715125698704E-16
7924.61993193449  1.816231940777954E-16
7926.251931934489  1.7896311832489472E-16
7927.883931934489  1.7932414137451338E-16
7929.515931934488  1.864042355188884E-16
7931.147931934488  1.8136974402720673E-16
7932.779931934488  1.7564436711544853E-16
7934.411931934487  1.7738127784918884E-16
7936.043931934487  1.7484774949250757E-16
7937.6759319344865  1.8125109083426644E-16
7939.307931934486  1.8470172233706067E-16
7940.939931934486  1.8539368109043786E-16
7942.571931934485  1.8597572151413503E-16
7944.203931934485  1.9300827196853698E-16
7945.8359319344845  1.9423324828180105E-16
7947.467931934484  1.8705654178360803E-16
7949.099931934484  1.8205055692933883E-16
7950.731931934483  1.8575955947461604E-16
7952.363931934483  1.9187715608360975E-16
7953.9959319344825  1.9549316231103667E-16
7955.627931934482  1.9432616967210626E-16
7957.259931934482  1.9439961897117178E-16
7958.891931934481  1.9749392612389633E-16
7960.523931934481  2.0253257094765362E-16
7962.155931934481  2.0458005700343622E-16
7963.78793193448  2.0651831291045055E-16
7965.41993193448  2.0813552639095192E-16
7967.051931934479  2.172212302716475E-16
7968.683931934479  2.2602473948977996E-16
7970.315931934479  2.1828438189131036E-16
7971.947931934478  2.0960297438316422E-16
7973.579931934478  2.1854059430654525E-16
7975.211931934477  2.2023890362647893E-16
7976.843931934477  2.2172204023271782E-16
7978.475931934477  2.2410785172692494E-16
7980.107931934476  2.235438320693819E-16
7981.739931934476  2.296514694857786E-16
7983.3719319344755  2.247162476066262E-16
7985.003931934475  2.1609808792076283E-16
7986.635931934475  2.237287170152363E-16
7988.267931934474  2.1585389759207213E-16
7989.899931934474  2.1707913914647464E-16
7991.5319319344735  2.270702856874299E-16
7993.163931934473  2.260793072112104E-16
7994.795931934473  2.2735597890105537E-16
7996.427931934472  2.248163108166894E-16
7998.059931934472  2.180974210032122E-16
7999.6919319344715  2.1739272029322253E-16
8001.323931934471  2.1330859060764135E-16
8002.955931934471  2.0759281661581213E-16
8004.58793193447  2.100075417130748E-16
8006.21993193447  2.115827744618571E-16
8007.85193193447  2.0821435517360858E-16
8009.483931934469  2.0812646424994917E-16
8011.115931934469  2.2072586550238074E-16
8012.747931934468  2.310939852021501E-16
8014.379931934468  2.25697656075902E-16
8016.011931934468  2.1798005197308572E-16
8017.643931934467  2.1511592832800303E-16
8019.275931934467  2.1822456345525513E-16
8020.907931934466  2.1571622175479626E-16
8022.539931934466  2.1790910472987188E-16
8024.171931934466  2.1321513004819919E-16
8025.803931934465  2.1305825342984743E-16
8027.435931934465  2.151592093901751E-16
8029.0679319344645  2.133375272408667E-16
8030.699931934464  2.0710289990704756E-16
8032.331931934464  2.0858929195584412E-16
8033.963931934463  2.1633980592859072E-16
8035.595931934463  2.0669233851273626E-16
8037.2279319344625  2.0274011078792285E-16
8038.859931934462  2.091108756699934E-16
8040.491931934462  2.081768171224806E-16
8042.123931934461  2.0502985588649615E-16
8043.755931934461  2.0910856705660083E-16
8045.3879319344605  2.075379437126982E-16
8047.01993193446  2.069611170253666E-16
8048.65193193446  2.0612713702219253E-16
8050.283931934459  2.0565764812940148E-16
8051.915931934459  2.0853773219033916E-16
8053.547931934459  2.0793927465085427E-16
8055.179931934458  2.033994509068118E-16
8056.811931934458  2.038551782476133E-16
8058.443931934457  2.0522970890107452E-16
8060.075931934457  1.9726579788704064E-16
8061.707931934457  1.9903993491621123E-16
8063.339931934456  2.0096487272412616E-16
8064.971931934456  1.9933776373939999E-16
8066.603931934455  2.028058751333666E-16
8068.235931934455  2.005102955023684E-16
8069.867931934455  1.9638259420610673E-16
8071.499931934454  1.9494361915964759E-16
8073.131931934454  1.8578286136421494E-16
8074.7639319344535  1.8285416081104978E-16
8076.395931934453  1.8423022769412178E-16
8078.027931934453  1.842227313549405E-16
8079.659931934452  1.8726281908699159E-16
8081.291931934452  1.8435171439118517E-16
8082.9239319344515  1.8906738947165361E-16
8084.555931934451  1.8741677329705218E-16
8086.187931934451  1.7734153074519184E-16
8087.81993193445  1.784834814829047E-16
8089.45193193445  1.8144245746232186E-16
8091.0839319344495  1.770906898072304E-16
8092.715931934449  1.8017056040202652E-16
8094.347931934449  1.7983737152266327E-16
8095.979931934448  1.7528614743926793E-16
8097.611931934448  1.7294537673678227E-16
8099.243931934448  1.7415311670976442E-16
8100.875931934447  1.8171861439331587E-16
8102.507931934447  1.8672091185724337E-16
8104.139931934446  1.8635268891102315E-16
8105.771931934446  1.8713872211689567E-16
8107.403931934446  1.9004831215439904E-16
8109.035931934445  1.8444761156980205E-16
8110.667931934445  1.8208056296157074E-16
8112.299931934444  1.789452549242784E-16
8113.931931934444  1.764298976951023E-16
8115.563931934444  1.7371855005386653E-16
8117.195931934443  1.7167623034108112E-16
8118.827931934443  1.745553745829155E-16
8120.4599319344425  1.7172857705953882E-16
8122.091931934442  1.6803522361317798E-16
8123.723931934442  1.709957435971915E-16
8125.355931934441  1.7557800011347123E-16
8126.987931934441  1.777718841823243E-16
8128.6199319344405  1.7838596688335144E-16
8130.25193193444  1.7881905675527553E-16
8131.88393193444  1.7513932614658252E-16
8133.515931934439  1.7504648615613235E-16
8135.147931934439  1.6915123292445087E-16
8136.7799319344385  1.6537553423857795E-16
8138.411931934438  1.6289192927259054E-16
8140.043931934438  1.64563773137161E-16
8141.675931934437  1.7058498666120774E-16
8143.307931934437  1.7150167624785856E-16
8144.939931934437  1.6743965398345123E-16
8146.571931934436  1.6048662576334302E-16
8148.203931934436  1.5907241835668263E-16
8149.835931934435  1.6229087435134575E-16
8151.467931934435  1.6585266024368558E-16
8153.099931934435  1.6325371072970084E-16
8154.731931934434  1.5828034384644627E-16
8156.363931934434  1.577405831390372E-16
8157.995931934433  1.6054767153525633E-16
8159.627931934433  1.6052043659286527E-16
8161.259931934433  1.5827165075970192E-16
8162.891931934432  1.5379803092446468E-16
8164.523931934432  1.526242353706804E-16
8166.1559319344315  1.5823235753435075E-16
8167.787931934431  1.6024302052986063E-16
8169.419931934431  1.5736682482282607E-16
8171.05193193443  1.5909453372517254E-16
8172.68393193443  1.6203989808649667E-16
8174.3159319344295  1.5800673296439798E-16
8175.947931934429  1.5774792490208262E-16
8177.579931934429  1.5788157628571925E-16
8179.211931934428  1.56719199983823E-16
8180.843931934428  1.5565267679602816E-16
8182.4759319344275  1.570110092909851E-16
8184.107931934427  1.632156917954478E-16
8185.739931934427  1.6363263561061638E-16
8187.371931934426  1.6109992975783815E-16
8189.003931934426  1.5551324953558242E-16
8190.635931934426  1.531614956410316E-16
8192.267931934426  1.617838883028501E-16
8193.899931934426  1.6059719616545847E-16
8195.531931934425  1.5529070544101745E-16
8197.163931934425  1.588511625851329E-16
8198.795931934425  1.536825744794453E-16
8200.427931934424  1.5981238085337123E-16
8202.059931934424  1.674321417382208E-16
8203.691931934423  1.6831263137225141E-16
8205.323931934423  1.6976076472447148E-16
8206.955931934423  1.6483435940377593E-16
8208.587931934422  1.6246854500498838E-16
8210.219931934422  1.6759295903360248E-16
8211.851931934421  1.6852658228583311E-16
8213.483931934421  1.6718088960905865E-16
8215.11593193442  1.666733499500368E-16
8216.74793193442  1.642192011839461E-16
8218.37993193442  1.6106133769128171E-16
8220.01193193442  1.6637005202657217E-16
8221.643931934419  1.680107490763251E-16
8223.275931934419  1.619265973407143E-16
8224.907931934418  1.5329253145880355E-16
8226.539931934418  1.4637693208473337E-16
8228.171931934417  1.4222225390492021E-16
8229.803931934417  1.486888843924581E-16
8231.435931934417  1.5200502213780801E-16
8233.067931934416  1.4577016993643716E-16
8234.699931934416  1.4740716609676284E-16
8236.331931934415  1.5438457886621829E-16
8237.963931934415  1.5520400015724715E-16
8239.595931934415  1.6095935210462772E-16
8241.227931934414  1.6578183201374633E-16
8242.859931934414  1.5923964741778027E-16
8244.491931934414  1.6015982411464492E-16
8246.123931934413  1.6469881589733124E-16
8247.755931934413  1.5763119487802385E-16
8249.387931934412  1.597573080655423E-16
8251.019931934412  1.640011061178593E-16
8252.651931934412  1.6248497631908163E-16
8254.283931934411  1.5152161463088999E-16
8255.91593193441  1.5499137380360697E-16
8257.54793193441  1.620129019047928E-16
8259.17993193441  1.630334815924779E-16
8260.81193193441  1.652818388399798E-16
8262.44393193441  1.686135828137674E-16
8264.075931934409  1.685790358046919E-16
8265.707931934408  1.7020033174355248E-16
8267.339931934408  1.6737040227291396E-16
8268.971931934408  1.6033134009463022E-16
8270.603931934407  1.5820494471113877E-16
8272.235931934407  1.5516034156834716E-16
8273.867931934406  1.5238735803389517E-16
8275.499931934406  1.5255005448358515E-16
8277.131931934406  1.5744612279770924E-16
8278.763931934405  1.5962239781009388E-16
8280.395931934405  1.4838249618910857E-16
8282.027931934404  1.383723956502681E-16
8283.659931934404  1.4639284545204366E-16
8285.291931934404  1.6102785782261043E-16
8286.923931934403  1.8059315879177296E-16
8288.555931934403  1.772045756106809E-16
8290.187931934403  1.710626257472928E-16
8291.819931934402  1.6056188742645822E-16
8293.451931934402  1.4951485356685988E-16
8295.083931934401  1.5250522317764632E-16
8296.715931934401  1.5815557969808119E-16
8298.3479319344  1.5864931718999566E-16
8299.9799319344  1.7646046954048586E-16
8301.6119319344  1.7579607237176902E-16
8303.2439319344  1.607916612029605E-16
8304.875931934399  1.5470941639293182E-16
8306.507931934399  1.6033456181385512E-16
8308.139931934398  1.7024755842054832E-16
8309.771931934398  1.6508917708665965E-16
8311.403931934397  1.552388012571011E-16
8313.035931934397  1.572816751147039E-16
8314.667931934397  1.6400345287685478E-16
8316.299931934396  1.5779441769793061E-16
8317.931931934396  1.4986564957302085E-16
8319.563931934395  1.4564941741910494E-16
8321.195931934395  1.501649421542757E-16
8322.827931934395  1.5282545443290803E-16
8324.459931934394  1.5100516371747418E-16
8326.091931934394  1.5155450199698678E-16
8327.723931934393  1.5299791428898448E-16
8329.355931934393  1.5363237955819355E-16
8330.987931934393  1.545132487650728E-16
8332.619931934392  1.559507086263417E-16
8334.251931934392  1.610484260064713E-16
8335.883931934392  1.586348154718744E-16
8337.515931934391  1.525117495533318E-16
8339.14793193439  1.5137127430796238E-16
8340.77993193439  1.5832043873942975E-16
8342.41193193439  1.510444568209728E-16
8344.04393193439  1.5088615181016495E-16
8345.67593193439  1.5858880787859974E-16
8347.307931934389  1.4859383683489852E-16
8348.939931934388  1.4340300413452803E-16
8350.571931934388  1.525233881514262E-16
8352.203931934388  1.5488312092483192E-16
8353.835931934387  1.5177602274453214E-16
8355.467931934387  1.5031859506613512E-16
8357.099931934386  1.4622553861454684E-16
8358.731931934386  1.473028546187824E-16
8360.363931934386  1.568608586613711E-16
8361.995931934385  1.6328019218690523E-16
8363.627931934385  1.6814468243885643E-16
8365.259931934384  1.6986234304291526E-16
8366.891931934384  1.538675753873608E-16
8368.523931934384  1.5547806889361643E-16
8370.155931934383  1.5859885021522333E-16
8371.787931934383  1.5354332936910708E-16
8373.419931934382  1.5305854786102555E-16
8375.051931934382  1.5258023480663832E-16
8376.683931934382  1.5081824788904206E-16
8378.315931934381  1.602351083875407E-16
8379.94793193438  1.7027357033910103E-16
8381.57993193438  1.7029689144790237E-16
8383.21193193438  1.66134629377157E-16
8384.84393193438  1.7542940125492918E-16
8386.47593193438  1.729378901631573E-16
8388.107931934379  1.6051261193585726E-16
8389.739931934379  1.626526075342803E-16
8391.371931934378  1.61316862782151E-16
8393.003931934378  1.5573061761224148E-16
8394.635931934377  1.5692495527272572E-16
8396.267931934377  1.5818677159336118E-16
8397.899931934377  1.5159454777342862E-16
8399.531931934376  1.632816929668191E-16
8401.163931934376  1.6433612409872203E-16
8402.795931934375  1.616403059046031E-16
8404.427931934375  1.6442411365171152E-16
8406.059931934375  1.554756137891609E-16
8407.691931934374  1.5580778414528537E-16
8409.323931934374  1.6178649528988154E-16
8410.955931934373  1.6435903530736267E-16
8412.587931934373  1.7231803415959144E-16
8414.219931934373  1.643175083356308E-16
8415.851931934372  1.517948993882505E-16
8417.483931934372  1.574416027415219E-16
8419.115931934371  1.5894166981555E-16
8420.747931934371  1.5894624323539784E-16
8422.37993193437  1.563292324027443E-16
8424.01193193437  1.617606808406569E-16
8425.64393193437  1.665973629173586E-16
8427.27593193437  1.6792110703273187E-16
8428.90793193437  1.614885750252226E-16
8430.539931934369  1.5506388217462425E-16
8432.171931934368  1.55596374423235E-16
8433.803931934368  1.6152887756503607E-16
8435.435931934368  1.6103711270788474E-16
8437.067931934367  1.46370566826021E-16
8438.699931934367  1.5841271888655443E-16
8440.331931934366  1.6473256550076404E-16
8441.963931934366  1.6497534009691713E-16
8443.595931934366  1.6131284635147584E-16
8445.227931934365  1.56629939550536E-16
8446.859931934365  1.5088158369426994E-16
8448.491931934364  1.513350366678921E-16
8450.123931934364  1.5263641929270877E-16
8451.755931934364  1.440138856041821E-16
8453.387931934363  1.5106243069442779E-16
8455.019931934363  1.5728587493371827E-16
8456.651931934362  1.5062681768887896E-16
8458.283931934362  1.4305101668777076E-16
8459.915931934362  1.497797961216569E-16
8461.547931934361  1.5278613912584464E-16
8463.17993193436  1.5661084987540658E-16
8464.81193193436  1.596415784224631E-16
8466.44393193436  1.5688765976246745E-16
8468.07593193436  1.5932189365955216E-16
8469.70793193436  1.6066963897357536E-16
8471.339931934359  1.481032720393208E-16
8472.971931934359  1.4350756104767494E-16
8474.603931934358  1.4388245310230737E-16
8476.235931934358  1.4474155236237644E-16
8477.867931934357  1.437931283683691E-16
8479.499931934357  1.3905881503556673E-16
8481.131931934357  1.4269142974341224E-16
8482.763931934356  1.4734470704138638E-16
8484.395931934356  1.4867245803922073E-16
8486.027931934355  1.5031875402486187E-16
8487.659931934355  1.4866490588976382E-16
8489.291931934355  1.50642409441911E-16
8490.923931934354  1.4288795989682948E-16
8492.555931934354  1.3895431951166146E-16
8494.187931934353  1.4231733872754926E-16
8495.819931934353  1.414689961684801E-16
8497.451931934353  1.397476444890563E-16
8499.083931934352  1.4304584211372239E-16
8500.715931934352  1.3884283273258216E-16
8502.347931934351  1.4049038619310752E-16
8503.979931934351  1.3779408506907697E-16
8505.61193193435  1.2482489367323235E-16
8507.24393193435  1.3388077004180334E-16
8508.87593193435  1.3438609053989967E-16
8510.50793193435  1.2876741714294717E-16
8512.139931934349  1.2834147556184435E-16
8513.771931934349  1.3674536008087348E-16
8515.403931934348  1.4710323809656213E-16
8517.035931934348  1.4294839114691775E-16
8518.667931934348  1.4211967130492285E-16
8520.299931934347  1.3415178849920393E-16
8521.931931934347  1.3314395903385092E-16
8523.563931934346  1.3872516704259059E-16
8525.195931934346  1.409578631560414E-16
8526.827931934346  1.3663595273195237E-16
8528.459931934345  1.3356098400648537E-16
8530.091931934345  1.3176397266438515E-16
8531.723931934344  1.283576691086868E-16
8533.355931934344  1.320703126806945E-16
8534.987931934344  1.2971217416987252E-16
8536.619931934343  1.353265127770003E-16
8538.251931934343  1.4532387173710988E-16
8539.883931934342  1.3067917889817804E-16
8541.515931934342  1.3072265103954243E-16
8543.147931934342  1.3343796518107126E-16
8544.779931934341  1.288238885708761E-16
8546.41193193434  1.2843795192989688E-16
8548.04393193434  1.3611285701042273E-16
8549.67593193434  1.3350315345831242E-16
8551.30793193434  1.3227662024664692E-16
8552.93993193434  1.3714847110903514E-16
8554.571931934339  1.3248293477460363E-16
8556.203931934338  1.363936968929148E-16
8557.835931934338  1.387024871911137E-16
8559.467931934338  1.366597912738466E-16
8561.099931934337  1.324316104467933E-16
8562.731931934337  1.3136877472597006E-16
8564.363931934337  1.3478825349857234E-16
8565.995931934336  1.3855056685035978E-16
8567.627931934336  1.3795910480270908E-16
8569.259931934335  1.4137144052608695E-16
8570.891931934335  1.4241242906436658E-16
8572.523931934335  1.3960278138204647E-16
8574.155931934334  1.3993102334359637E-16
8575.787931934334  1.4664644641880112E-16
8577.419931934333  1.4320653512923112E-16
8579.051931934333  1.4417018611999834E-16
8580.683931934333  1.423627049945587E-16
8582.315931934332  1.3915834361852748E-16
8583.947931934332  1.3606145634843347E-16
8585.579931934331  1.297457443044404E-16
8587.211931934331  1.3211106038125736E-16
8588.84393193433  1.3242585530512703E-16
8590.47593193433  1.3642315274584883E-16
8592.10793193433  1.4010739519164636E-16
8593.73993193433  1.3926565550947966E-16
8595.371931934329  1.4487410682955528E-16
8597.003931934329  1.499044263784785E-16
8598.635931934328  1.3827429906406716E-16
8600.267931934328  1.3672806493108362E-16
8601.899931934327  1.3607395781857932E-16
8603.531931934327  1.3497121523369418E-16
8605.163931934327  1.4089382194312066E-16
8606.795931934326  1.413180278580783E-16
8608.427931934326  1.457534014681525E-16
8610.059931934326  1.484056722186072E-16
8611.691931934325  1.5066719822979694E-16
8613.323931934325  1.4979145266513316E-16
8614.955931934324  1.4752543526230814E-16
8616.587931934324  1.4910633909535674E-16
8618.219931934324  1.579151601878113E-16
8619.851931934323  1.5421457812951234E-16
8621.483931934323  1.5204321124524947E-16
8623.115931934322  1.5618793697467902E-16
8624.747931934322  1.493589262715775E-16
8626.379931934322  1.492804917459987E-16
8628.011931934321  1.5904702671708568E-16
8629.64393193432  1.5897000925308504E-16
8631.27593193432  1.6247844055248282E-16
8632.90793193432  1.5604336812550187E-16
8634.53993193432  1.4945888126003105E-16
8636.17193193432  1.5520623133926572E-16
8637.803931934319  1.6103826534551722E-16
8639.435931934318  1.6378835546514212E-16
8641.067931934318  1.5795256847782488E-16
8642.699931934318  1.5931557236525354E-16
8644.331931934317  1.593917041617663E-16
8645.963931934317  1.5870698868271861E-16
8647.595931934316  1.6514652537521483E-16
8649.227931934316  1.6443934652906224E-16
8650.859931934316  1.7818298759272754E-16
8652.491931934315  1.7155846481846943E-16
8654.123931934315  1.8531364493806173E-16
8655.755931934315  1.8869935794961882E-16
8657.387931934314  1.7819716156303883E-16
8659.019931934314  1.7682241137963535E-16
8660.651931934313  1.7618571840415398E-16
8662.283931934313  1.7652273454545276E-16
8663.915931934313  1.7529258216911916E-16
8665.547931934312  1.8583757060958252E-16
8667.179931934312  1.8749165962911016E-16
8668.811931934311  1.8755396228662721E-16
8670.443931934311  1.879366361728779E-16
8672.07593193431  1.8480871327922337E-16
8673.70793193431  1.8009382618364594E-16
8675.33993193431  1.8086928091513809E-16
8676.97193193431  1.8497235551780955E-16
8678.603931934309  1.8673709539272132E-16
8680.235931934309  1.94491156774264E-16
8681.867931934308  1.9961843558891633E-16
8683.499931934308  1.9052522381078228E-16
8685.131931934307  2.0031062027077937E-16
8686.763931934307  2.0231361151359252E-16
8688.395931934307  2.0119891885432236E-16
8690.027931934306  2.022628209840734E-16
8691.659931934306  2.0124668179397008E-16
8693.291931934305  2.033086054202904E-16
8694.923931934305  2.0312669403606597E-16
8696.555931934305  2.11778846501449E-16
8698.187931934304  2.1209637483324737E-16
8699.819931934304  2.159341843581015E-16
8701.451931934304  2.202696517822978E-16
8703.083931934303  2.1984347716466285E-16
8704.715931934303  2.2088534575131332E-16
8706.347931934302  2.2392142201582344E-16
8707.979931934302  2.2768414306667333E-16
8709.611931934302  2.2036062013422057E-16
8711.243931934301  2.269413239916871E-16
8712.8759319343  2.2951137456558555E-16
8714.5079319343  2.2975047651826827E-16
8716.1399319343  2.336167396557554E-16
8717.7719319343  2.356092215649145E-16
8719.4039319343  2.388933659097086E-16
8721.035931934299  2.4524227449622086E-16
8722.667931934298  2.421138598524707E-16
8724.299931934298  2.4301883829037105E-16
8725.931931934298  2.451659444392008E-16
8727.563931934297  2.5009039326164394E-16
8729.195931934297  2.490679472558911E-16
8730.827931934296  2.5373962158218383E-16
8732.459931934296  2.5869190116780683E-16
8734.091931934296  2.616946211041035E-16
8735.723931934295  2.67285916430283E-16
8737.355931934295  2.6388036590931513E-16
8738.987931934294  2.713312516028801E-16
8740.619931934294  2.794716932856584E-16
8742.251931934294  2.7785276382168666E-16
8743.883931934293  2.9135027645809386E-16
8745.515931934293  2.8672974094438017E-16
8747.147931934293  2.8875267249295766E-16
8748.779931934292  2.9541970296966E-16
8750.411931934292  2.986916316313624E-16
8752.043931934291  3.0018973082429476E-16
8753.675931934291  2.9939664159280395E-16
8755.30793193429  2.9937509526281615E-16
8756.93993193429  2.939645127869577E-16
8758.57193193429  3.052358579312493E-16
8760.20393193429  3.230925383005553E-16
8761.835931934289  3.034537606722641E-16
8763.467931934289  3.0825837862459153E-16
8765.099931934288  3.129363445875147E-16
8766.731931934288  3.009260936983783E-16
8768.363931934287  3.124492352604848E-16
8769.995931934287  3.144379026545576E-16
8771.627931934287  2.981685389138608E-16
8773.259931934286  3.21018107428281E-16
8774.891931934286  3.39547477094315E-16
8776.523931934285  3.434383122325109E-16
8778.155931934285  3.4607956848916085E-16
8779.787931934285  3.4395913523915455E-16
8781.419931934284  3.2550885792748505E-16
8783.051931934284  3.202616744171732E-16
8784.683931934283  3.2444380611501427E-16
8786.315931934283  3.2587680812936123E-16
8787.947931934283  3.504585462910295E-16
8789.579931934282  3.631190652276205E-16
8791.211931934282  3.6181822277629395E-16
8792.843931934281  3.487216026074258E-16
8794.475931934281  3.444697434913024E-16
8796.10793193428  3.448676472208345E-16
8797.73993193428  3.405250830171772E-16
8799.37193193428  3.357956082798034E-16
8801.00393193428  3.2915795976347246E-16
8802.63593193428  3.371395608675667E-16
8804.267931934279  3.363406524501692E-16
8805.899931934278  3.371582299623152E-16
8807.531931934278  3.409617949143493E-16
8809.163931934278  3.47828431594666E-16
8810.795931934277  3.6056425120504855E-16
8812.427931934277  3.6529240926354443E-16
8814.059931934276  3.7055943562775333E-16
8815.691931934276  3.6546245327141414E-16
8817.323931934276  3.665861129324229E-16
8818.955931934275  3.7847026743577436E-16
8820.587931934275  3.8264634258413486E-16
8822.219931934274  3.7439099673799377E-16
8823.851931934274  3.683256594465608E-16
8825.483931934274  3.707411564321109E-16
8827.115931934273  3.89400154917259E-16
8828.747931934273  3.903275012416326E-16
8830.379931934272  3.9037431931046056E-16
8832.011931934272  4.1196347933285827E-16
8833.643931934272  4.1291785912590396E-16
8835.275931934271  4.076729823931374E-16
8836.90793193427  4.1663832523323275E-16
8838.53993193427  3.964243675209237E-16
8840.17193193427  3.9093352131759427E-16
8841.80393193427  4.082938952799865E-16
8843.43593193427  4.112489947729753E-16
8845.067931934269  4.1291107268007194E-16
8846.699931934269  4.1438789137600554E-16
8848.331931934268  4.134105264286069E-16
8849.963931934268  4.1539568675086405E-16
8851.595931934267  4.1003755058495343E-16
8853.227931934267  3.9588108128340514E-16
8854.859931934267  3.989852072971389E-16
8856.491931934266  4.0209127569003365E-16
8858.123931934266  4.032359163592062E-16
8859.755931934265  4.0681665002301944E-16
8861.387931934265  4.092834077552595E-16
8863.019931934265  4.1758448420584934E-16
8864.651931934264  4.177537320286942E-16
8866.283931934264  4.1078967558616416E-16
8867.915931934263  4.107818286273998E-16
8869.547931934263  4.227822694442826E-16
8871.179931934263  4.296799230071312E-16
8872.811931934262  4.264166945742602E-16
8874.443931934262  4.1200746621605574E-16
8876.075931934261  4.2038940021552057E-16
8877.707931934261  4.312805668100501E-16
8879.33993193426  4.2488598297884155E-16
8880.97193193426  4.1928781347489034E-16
8882.60393193426  4.2041792428631647E-16
8884.23593193426  4.25420000481564E-16
8885.86793193426  4.2007604477183523E-16
8887.499931934259  4.1937999383705506E-16
8889.131931934258  4.2724012704238464E-16
8890.763931934258  4.552820638501676E-16
8892.395931934258  4.3346466702121216E-16
8894.027931934257  4.354441533763545E-16
8895.659931934257  4.319668915023168E-16
8897.291931934256  4.293897154638922E-16
8898.923931934256  4.3101310768796303E-16
8900.555931934256  4.287137112409414E-16
8902.187931934255  4.355030395713209E-16
8903.819931934255  4.3389451085845995E-16
8905.451931934254  4.456007405960473E-16
8907.083931934254  4.431273729700881E-16
8908.715931934254  4.339921421665851E-16
8910.347931934253  4.3624217358252214E-16
8911.979931934253  4.2791005032899166E-16
8913.611931934252  4.3091028355477027E-16
8915.243931934252  4.2450678274003904E-16
8916.875931934252  4.242484141589615E-16
8918.507931934251  4.182795939694399E-16
8920.13993193425  4.2763719306588296E-16
8921.77193193425  4.311848333799794E-16
8923.40393193425  4.295940825971899E-16
8925.03593193425  4.009453947429308E-16
8926.66793193425  3.9678199545927334E-16
8928.299931934249  3.961363275241289E-16
8929.931931934248  3.928394782324539E-16
8931.563931934248  3.9962938701125226E-16
8933.195931934248  3.981387252879872E-16
8934.827931934247  3.898304238168849E-16
8936.459931934247  3.978103148234945E-16
8938.091931934247  4.0336489365390335E-16
8939.723931934246  3.9603094975648384E-16
8941.355931934246  3.9938743550536953E-16
8942.987931934245  4.054760493219281E-16
8944.619931934245  4.120340552587595E-16
8946.251931934245  4.1003701903074494E-16
8947.883931934244  4.028673170232739E-16
8949.515931934244  3.92977916264555E-16
8951.147931934243  3.8368311898153737E-16
8952.779931934243  3.724334753303974E-16
8954.411931934243  3.6176014274690864E-16
8956.043931934242  3.712122758309545E-16
8957.675931934242  3.712584649430815E-16
8959.307931934241  3.713844267506577E-16
8960.939931934241  3.6074762034350833E-16
8962.57193193424  3.602021389302601E-16
8964.20393193424  3.4884716371767313E-16
8965.83593193424  3.5134475225274786E-16
8967.46793193424  3.550743219926099E-16
8969.099931934239  3.456886822790224E-16
8970.731931934239  3.4231304344074E-16
8972.363931934238  3.3529885555165744E-16
8973.995931934238  3.3237507749636413E-16
8975.627931934237  3.444740054530919E-16
8977.259931934237  3.549275366231688E-16
8978.891931934237  3.349848265778278E-16
8980.523931934236  3.2957228114840663E-16
8982.155931934236  3.28220966875556E-16
8983.787931934236  3.2653546640580225E-16
8985.419931934235  3.1967838830318997E-16
8987.051931934235  3.0648884073834924E-16
8988.683931934234  2.8109950350484014E-16
8990.315931934234  2.6283510055469552E-16
8991.947931934234  2.732106754297366E-16
8993.579931934233  2.823477292942845E-16
8995.211931934233  3.010381176453234E-16
8996.843931934232  3.155966927965075E-16
8998.475931934232  3.0833629671646856E-16
9000.107931934232  2.8342594722878596E-16
9001.739931934231  2.821124936532838E-16
9003.37193193423  2.7302396898897143E-16
9005.00393193423  2.7492958718695434E-16
9006.63593193423  2.8073195547231234E-16
9008.26793193423  2.7912219824273186E-16
9009.89993193423  2.7629424810045264E-16
9011.531931934229  2.808033812091672E-16
9013.163931934228  2.8868847124585645E-16
9014.795931934228  2.7248045208763673E-16
9016.427931934228  2.76536989679778E-16
9018.059931934227  2.8296398131340005E-16
9019.691931934227  2.790380940310209E-16
9021.323931934226  2.74443998639024E-16
9022.955931934226  2.7231799335805137E-16
9024.587931934226  2.588837226727209E-16
9026.219931934225  2.507483545637018E-16
9027.851931934225  2.472744232431178E-16
9029.483931934225  2.5341563326772824E-16
9031.115931934224  2.663181606243354E-16
9032.747931934224  2.6894216483648776E-16
9034.379931934223  2.699274888256674E-16
9036.011931934223  2.705183178504854E-16
9037.643931934223  2.8042779044269647E-16
9039.275931934222  2.635900257739683E-16
9040.907931934222  2.6317346032508254E-16
9042.539931934221  2.5241700482477675E-16
9044.171931934221  2.4833592593366283E-16
9045.80393193422  2.4724630762559464E-16
9047.43593193422  2.594256981675894E-16
9049.06793193422  2.6480234370953563E-16
9050.69993193422  2.628690893942658E-16
9052.331931934219  2.4744694877688144E-16
9053.963931934219  2.3292487263622785E-16
9055.595931934218  2.43456627239278E-16
9057.227931934218  2.506151849189464E-16
9058.859931934217  2.384547061333196E-16
9060.491931934217  2.396382074189693E-16
9062.123931934217  2.271745198146433E-16
9063.755931934216  2.2177988388526615E-16
9065.387931934216  2.281322651658457E-16
9067.019931934215  2.2841897467157163E-16
9068.651931934215  2.1592898537106227E-16
9070.283931934215  2.1026151861142745E-16
9071.915931934214  2.0980778041225995E-16
9073.547931934214  2.0020289829805865E-16
9075.179931934214  2.042716295604422E-16
9076.811931934213  2.1340939446512298E-16
9078.443931934213  2.109579583202983E-16
9080.075931934212  2.0292852793957718E-16
9081.707931934212  2.0562509091314116E-16
9083.339931934212  2.0435389958513026E-16
9084.971931934211  2.0917087610013807E-16
9086.60393193421  2.104270698185289E-16
9088.23593193421  1.986716611767728E-16
9089.86793193421  1.9687979234986623E-16
9091.49993193421  1.99762154120347E-16
9093.13193193421  1.910669612870702E-16
9094.763931934209  1.972478293700173E-16
9096.395931934208  2.0422619993226536E-16
9098.027931934208  2.0896015295073313E-16
9099.659931934208  1.996198526242465E-16
9101.291931934207  2.0293397651056465E-16
9102.923931934207  2.0077856197015974E-16
9104.555931934206  1.9131090646462532E-16
9106.187931934206  1.8335484022161521E-16
9107.819931934206  1.776368061312831E-16
9109.451931934205  1.8332759849604019E-16
9111.083931934205  1.9953378519477407E-16
9112.715931934204  1.992195192319367E-16
9114.347931934204  2.0268248800111617E-16
9115.979931934204  1.9624810641140287E-16
9117.611931934203  1.9329534289733946E-16
9119.243931934203  1.8332828467291808E-16
9120.875931934203  1.868173499853174E-16
9122.507931934202  1.9766555093280663E-16
9124.139931934202  1.9986984842451324E-16
9125.771931934201  1.976843848199742E-16
9127.403931934201  1.9162733415893507E-16
9129.0359319342  1.8108620946926705E-16
9130.6679319342  1.7501374132499898E-16
9132.2999319342  1.7874600474938153E-16
9133.9319319342  1.8219643245546248E-16
9135.563931934199  1.746618824222712E-16
9137.195931934199  1.6620537308737534E-16
9138.827931934198  1.6736364261028224E-16
9140.459931934198  1.767958598273617E-16
9142.091931934197  1.7870510232100622E-16
9143.723931934197  1.8313592011372704E-16
9145.355931934197  1.8594691847670876E-16
9146.987931934196  1.8999824925595882E-16
9148.619931934196  1.934166862988797E-16
9150.251931934195  1.837352957074835E-16
9151.883931934195  1.722899286449544E-16
9153.515931934195  1.6868006426935518E-16
9155.147931934194  1.640078233903589E-16
9156.779931934194  1.683936334103994E-16
9158.411931934193  1.7893812002061182E-16
9160.043931934193  1.8911182994019882E-16
9161.675931934193  1.969238187645261E-16
9163.307931934192  1.950514387356976E-16
9164.939931934192  1.9790563516610425E-16
9166.571931934192  1.9466516039483962E-16
9168.203931934191  1.9397930284245672E-16
9169.83593193419  1.9739994086063756E-16
9171.46793193419  1.8950308313096464E-16
9173.09993193419  1.8444718585622941E-16
9174.73193193419  1.8516521928591597E-16
9176.36393193419  1.8305843505383048E-16
9177.995931934189  1.7639948484876564E-16
9179.627931934188  1.9325633116867552E-16
9181.259931934188  1.8972435307636974E-16
9182.891931934188  1.8343358218800588E-16
9184.523931934187  1.8215945479547695E-16
9186.155931934187  1.7674918015292657E-16
9187.787931934186  1.8380457479573562E-16
9189.419931934186  1.8946240018830567E-16
9191.051931934186  1.8310114147807502E-16
9192.683931934185  1.7952518074890563E-16
9194.315931934185  1.781466775380772E-16
9195.947931934184  1.7654515373453745E-16
9197.579931934184  1.7824889109813288E-16
9199.211931934184  1.7436733816299716E-16
9200.843931934183  1.8532293573599806E-16
9202.475931934183  1.9084503096734314E-16
9204.107931934182  1.8790736939934515E-16
9205.739931934182  1.8278161806699098E-16
9207.371931934182  1.7644490798405887E-16
9209.003931934181  1.8829322674419652E-16
9210.635931934181  1.896143283430625E-16
9212.26793193418  1.8783752717434245E-16
9213.89993193418  1.8987735822146805E-16
9215.53193193418  1.7860000250336647E-16
9217.16393193418  1.765254888592697E-16
9218.795931934179  1.859109195957968E-16
9220.427931934179  1.7781879693209792E-16
9222.059931934178  1.6854019362568552E-16
9223.691931934178  1.799768824005348E-16
9225.323931934177  1.7409772576263616E-16
9226.955931934177  1.744713525455848E-16
9228.587931934177  1.8651794963094666E-16
9230.219931934176  1.776869136949602E-16
9231.851931934176  1.657920663272134E-16
9233.483931934175  1.7062578080424586E-16
9235.115931934175  1.784618528214279E-16
9236.747931934175  1.7668600984678497E-16
9238.379931934174  1.82401956902272E-16
9240.011931934174  1.786667117406674E-16
9241.643931934173  1.704630793612009E-16
9243.275931934173  1.7138074344559864E-16
9244.907931934173  1.7286967712897985E-16
9246.539931934172  1.7088998955210803E-16
9248.171931934172  1.7067254866777338E-16
9249.803931934171  1.6730555989800276E-16
9251.435931934171  1.5696689894007621E-16
9253.06793193417  1.6287312372946078E-16
9254.69993193417  1.7137425962479728E-16
9256.33193193417  1.701729481941065E-16
9257.96393193417  1.7121753633025555E-16
9259.59593193417  1.7255497666973773E-16
9261.227931934169  1.675573618843819E-16
9262.859931934168  1.7430903883466316E-16
9264.491931934168  1.7264741565978682E-16
9266.123931934168  1.7758390984963764E-16
9267.755931934167  1.7641115174806422E-16
9269.387931934167  1.7416180947710848E-16
9271.019931934166  1.6663062547196487E-16
9272.651931934166  1.6060308871033284E-16
9274.283931934166  1.6090232665777405E-16
9275.915931934165  1.5422943630087487E-16
9277.547931934165  1.5350053635102323E-16
9279.179931934164  1.50683970582547E-16
9280.811931934164  1.463320698093747E-16
9282.443931934164  1.5428147624909692E-16
9284.075931934163  1.5034165597084376E-16
9285.707931934163  1.4606215640262078E-16
9287.339931934162  1.5667558266779436E-16
9288.971931934162  1.6239666154573633E-16
9290.603931934162  1.5277832138104858E-16
9292.235931934161  1.5363846998309313E-16
9293.86793193416  1.6007808412522058E-16
9295.49993193416  1.5282472228142994E-16
9297.13193193416  1.4785693260228704E-16
9298.76393193416  1.3735360772071948E-16
9300.39593193416  1.2878637472621656E-16
9302.027931934159  1.4177270540055272E-16
9303.659931934159  1.5940542383139918E-16
9305.291931934158  1.5527350357006666E-16
9306.923931934158  1.2221633176241474E-16
9308.555931934157  1.288496715682788E-16
9310.187931934157  1.3506893695397823E-16
9311.819931934157  1.312153289816906E-16
9313.451931934156  1.4780264429312743E-16
9315.083931934156  1.2066112136939315E-16
9316.715931934155  1.286262821192165E-16
9318.347931934155  1.2076026033434493E-16
9319.979931934155  1.1116291258720708E-16
9321.611931934154  1.178363951782123E-16
9323.243931934154  1.2914680802357704E-16
9324.875931934153  9.402441994813193E-17
9326.507931934153  1.0881797967933936E-16
9328.139931934153  1.3447452188177498E-16
9329.771931934152  1.3812554912432658E-16
9331.403931934152  1.2782894846778254E-16
9333.035931934151  1.1468574275059108E-16
9334.667931934151  1.0427609906387485E-16
9336.29993193415  1.0253954503869685E-16
9337.93193193415  1.172533805080531E-16
9339.56393193415  1.1192129411626858E-16
9341.19593193415  1.1383556397842128E-16
9342.82793193415  1.0330523276011918E-16
9344.459931934149  9.687789243346419E-17
9346.091931934148  1.1778416040181215E-16
9347.723931934148  1.5204373903018137E-16
9349.355931934148  1.6184198129477887E-16
9350.987931934147  1.4838950472111767E-16
9352.619931934147  1.3201353119586161E-16
9354.251931934146  9.910246140419773E-17
9355.883931934146  8.816701886520918E-17
9357.515931934146  9.577774735297037E-17
9359.147931934145  1.0538706668438676E-16
9360.779931934145  1.1048038569592497E-16
9362.411931934144  1.240942374968488E-16
9364.043931934144  1.240682342705749E-16
9365.675931934144  1.1647630769393738E-16
9367.307931934143  1.0871684165835821E-16
9368.939931934143  1.083346550287672E-16
9370.571931934142  9.628587672492377E-17
9372.203931934142  1.1357503469618686E-16
9373.835931934142  1.2515922467744973E-16
9375.467931934141  1.217694910770882E-16
9377.09993193414  1.3411974247407526E-16
9378.73193193414  9.879269075015693E-17
9380.36393193414  1.020561016473991E-16
9381.99593193414  1.1615256562633855E-16
9383.62793193414  1.1725441324101704E-16
9385.259931934139  1.2410547047955159E-16
9386.891931934138  1.369729951275755E-16
9388.523931934138  1.369958506777951E-16
9390.155931934138  1.4189763242882809E-16
9391.787931934137  1.460883014358281E-16
9393.419931934137  1.4963575151338917E-16
9395.051931934137  1.5382446138353277E-16
9396.683931934136  1.5980249943333865E-16
9398.315931934136  1.500062481084938E-16
9399.947931934135  1.4584347764318987E-16
9401.579931934135  1.3802816161456527E-16
9403.211931934135  1.5504757028604138E-16
9404.843931934134  1.5702130193045845E-16
9406.475931934134  1.6296667395255307E-16
9408.107931934133  1.3942547476473348E-16
9409.739931934133  1.2691411085169461E-16
9411.371931934133  1.4012420020739395E-16
9413.003931934132  1.513059607636022E-16
9414.635931934132  1.4744857406098984E-16
9416.267931934131  1.4453265511048142E-16
9417.899931934131  1.4257149929239267E-16
9419.53193193413  1.4065475831490146E-16
9421.16393193413  1.3816395572753704E-16
9422.79593193413  1.3447759368981337E-16
9424.42793193413  1.4006653249088965E-16
9426.059931934129  1.4198872913831476E-16
9427.691931934129  1.2089018861169162E-16
9429.323931934128  1.0869097076149463E-16
9430.955931934128  1.1709544956966851E-16
9432.587931934127  1.4049352245787929E-16
9434.219931934127  1.4621989021982557E-16
9435.851931934127  1.6200798918361486E-16
9437.483931934126  1.4321599342194464E-16
9439.115931934126  1.1805034900244932E-16
9440.747931934126  1.1580749395902283E-16
9442.379931934125  1.0682298268541104E-16
9444.011931934125  1.006950950873238E-16
9445.643931934124  1.4039600673075624E-16
9447.275931934124  1.446881437431483E-16
9448.907931934124  1.3881943677528456E-16
9450.539931934123  1.4657815019422214E-16
9452.171931934123  1.4859554802795268E-16
9453.803931934122  1.4069315863731777E-16
9455.435931934122  1.25905607125523E-16
9457.067931934122  1.4127980847773773E-16
9458.699931934121  1.210317006328726E-16
9460.33193193412  1.2059199319100973E-16
9461.96393193412  1.374245573526428E-16
9463.59593193412  1.3066213227376832E-16
9465.22793193412  1.4411121398019098E-16
9466.85993193412  1.505124360374584E-16
9468.491931934119  1.4290633871753868E-16
9470.123931934118  1.4479381846162685E-16
9471.755931934118  1.5280606964054348E-16
9473.387931934118  1.5971928411871834E-16
9475.019931934117  1.5262992612620513E-16
9476.651931934117  1.4659051473104866E-16
9478.283931934116  1.5477904320715113E-16
9479.915931934116  1.818400736584888E-16
9481.547931934116  1.435144879621915E-16
9483.179931934115  1.3012357656380012E-16
9484.811931934115  1.5302713873846574E-16
9486.443931934115  1.5827249547806497E-16
9488.075931934114  1.7127287287438244E-16
9489.707931934114  1.7651646348222457E-16
9491.339931934113  1.704731407280754E-16
9492.971931934113  1.5548400777151898E-16
9494.603931934113  1.428593162522967E-16
9496.235931934112  1.3528285261574656E-16
9497.867931934112  1.3244155230149667E-16


==> spectra/spec_2017egm-2458132.00-Lick_KAST.txt <==
# File created by shivutils (I.Shivvers)
# wl(A)   flm    er(optional)
3630.00   0.09635963   0.02283030
3632.00   0.09955061   0.02221368
3634.00   0.06299782   0.02186725
3636.00   0.03036342   0.02088739
3638.00   0.02796977   0.02076003
3640.00   0.06690399   0.02108987
3642.00   0.07094968   0.02160529
3644.00   0.03589486   0.02154620
3646.00   0.08992688   0.02508080
3648.00   0.06233240   0.02993836
3650.00   0.04288222   0.02988964
3652.00   0.02690082   0.02710043
3654.00   0.04758474   0.02499271
3656.00   0.10008709   0.02264789
3658.00   0.06909929   0.02040580
3660.00   0.05408120   0.02208627
3662.00   0.08104838   0.02353484
3664.00   0.07102362   0.02090546
3666.00   0.07770208   0.01860116
3668.00   0.08145164   0.01827341
3670.00   0.10672586   0.01836018
3672.00   0.07618919   0.01765159
3674.00   0.10280709   0.01793296
3676.00   0.07441700   0.01690694
3678.00   0.05680813   0.01703965
3680.00   0.06334706   0.01686888
3682.00   0.08097976   0.01684174
3684.00   0.04682466   0.01701877
3686.00   0.06681747   0.01642207
3688.00   0.03414265   0.01648227
3690.00   0.07268478   0.01696811
3692.00   0.05432327   0.01660657
3694.00   0.03776779   0.01664630
3696.00   0.05017814   0.01702363
3698.00   0.03498402   0.01726131
3700.00   0.08089104   0.01757113
3702.00   0.02683039   0.01708928
3704.00   0.08021317   0.01725882
3706.00   0.05236949   0.01708774
3708.00   0.06367192   0.01714187
3710.00   0.01787775   0.01638445
3712.00   0.05310194   0.01625341
3714.00   0.06768968   0.01652985
3716.00   0.06172805   0.01637926
3718.00   0.05872404   0.01614202
3720.00   0.07420584   0.01591230
3722.00   0.04642311   0.01582233
3724.00   0.04770534   0.01593459
3726.00   0.08335038   0.01636761
3728.00   0.02743523   0.01608586
3730.00   0.07600628   0.01623496
3732.00   0.06098176   0.01611211
3734.00   0.01873361   0.01577956
3736.00   0.08576585   0.01632704
3738.00   0.08592627   0.01643763
3740.00   0.02703892   0.01611871
3742.00   0.01864987   0.01551594
3744.00   0.03879661   0.01533936
3746.00   0.06164570   0.01535948
3748.00   0.04999086   0.01558082
3750.00   0.07057723   0.01558080
3752.00   0.05114154   0.01537512
3754.00   0.06736542   0.01527475
3756.00   0.04739717   0.01490111
3758.00   0.07621115   0.01486744
3760.00   0.03597913   0.01449478
3762.00   0.06006046   0.01468306
3764.00   0.07294758   0.01473669
3766.00   0.06450234   0.01461515
3768.00   0.03654982   0.01456750
3770.00   0.01978814   0.01443983
3772.00   0.06799374   0.01486150
3774.00   0.05485287   0.01455852
3776.00   0.05667878   0.01444094
3778.00   0.03746517   0.01432982
3780.00   0.04815105   0.01424271
3782.00   0.05777740   0.01413728
3784.00   0.04053109   0.01399424
3786.00   0.05744148   0.01403941
3788.00   0.09200320   0.01422449
3790.00   0.05491440   0.01425939
3792.00   0.07327886   0.01400059
3794.00   0.04077410   0.01334594
3796.00   0.07790872   0.01338860
3798.00   0.03674533   0.01319474
3800.00   0.04813145   0.01370839
3802.00   0.04733983   0.01371030
3804.00   0.06181821   0.01343912
3806.00   0.07704466   0.01358035
3808.00   0.07750268   0.01353206
3810.00   0.07160398   0.01377597
3812.00   0.07602124   0.01387891
3814.00   0.04917663   0.01344530
3816.00   0.05578082   0.01334618
3818.00   0.07050954   0.01324267
3820.00   0.05368182   0.01307372
3822.00   0.06039405   0.01298727
3824.00   0.06169507   0.01304518
3826.00   0.07517888   0.01359096
3828.00   0.05146835   0.01378393
3830.00   0.11446392   0.01391179
3832.00   0.04911820   0.01316906
3834.00   0.05555174   0.01301532
3836.00   0.09787567   0.01430555
3838.00   0.10840903   0.01618511
3840.00   0.18692400   0.01766370
3842.00   0.18228653   0.01694028
3844.00   0.10535790   0.01394355
3846.00   0.06912411   0.01228837
3848.00   0.08463929   0.01213522
3850.00   0.04483747   0.01216559
3852.00   0.06013301   0.01283827
3854.00   0.06097898   0.01295165
3856.00   0.05562587   0.01265821
3858.00   0.04215070   0.01212351
3860.00   0.05071445   0.01204521
3862.00   0.05618225   0.01187533
3864.00   0.05322354   0.01179070
3866.00   0.05716104   0.01201892
3868.00   0.03902703   0.01197309
3870.00   0.06552905   0.01231490
3872.00   0.05325900   0.01244865
3874.00   0.04499331   0.01267965
3876.00   0.06129580   0.01231632
3878.00   0.07805929   0.01214204
3880.00   0.03970880   0.01172906
3882.00   0.06123131   0.01145519
3884.00   0.04400420   0.01132917
3886.00   0.04423856   0.01136717
3888.00   0.05460323   0.01148228
3890.00   0.04677211   0.01180923
3892.00   0.04759431   0.01204962
3894.00   0.05871851   0.01245418
3896.00   0.06755466   0.01243974
3898.00   0.05648234   0.01252031
3900.00   0.05933627   0.01244119
3902.00   0.07795200   0.01254781
3904.00   0.05488852   0.01320430
3906.00   0.05592570   0.01382981
3908.00   0.04106495   0.01370395
3910.00   0.05054292   0.01367750
3912.00   0.03329985   0.01304760
3914.00   0.06554870   0.01236633
3916.00   0.05861639   0.01209758
3918.00   0.05531882   0.01199152
3920.00   0.04041016   0.01188692
3922.00   0.05206135   0.01199944
3924.00   0.05364062   0.01203683
3926.00   0.03940829   0.01206457
3928.00   0.06324661   0.01193989
3930.00   0.06069632   0.01188181
3932.00   0.03931374   0.01189020
3934.00   0.04125621   0.01161930
3936.00   0.05959441   0.01168224
3938.00   0.05537946   0.01161840
3940.00   0.05435411   0.01189714
3942.00   0.06811117   0.01210470
3944.00   0.05405534   0.01184979
3946.00   0.05356652   0.01122352
3948.00   0.05091697   0.01085778
3950.00   0.06918628   0.01070788
3952.00   0.03588849   0.01051314
3954.00   0.03092507   0.01043803
3956.00   0.07158784   0.01089725
3958.00   0.05519551   0.01173793
3960.00   0.04355621   0.01189084
3962.00   0.04508251   0.01168078
3964.00   0.06286382   0.01115139
3966.00   0.07137584   0.01120921
3968.00   0.05051252   0.01123076
3970.00   0.06195778   0.01156287
3972.00   0.07767822   0.01172814
3974.00   0.06002215   0.01152973
3976.00   0.05841356   0.01168045
3978.00   0.05205481   0.01172313
3980.00   0.09841608   0.01204528
3982.00   0.07084449   0.01184979
3984.00   0.05833825   0.01178246
3986.00   0.05596010   0.01185557
3988.00   0.06351805   0.01171691
3990.00   0.07919543   0.01165124
3992.00   0.07034351   0.01150462
3994.00   0.09364976   0.01211142
3996.00   0.08325973   0.01202389
3998.00   0.09321624   0.01171062
4000.00   0.06626449   0.01119390
4002.00   0.07031444   0.01087815
4004.00   0.06195512   0.01076364
4006.00   0.08515124   0.01111407
4008.00   0.06380147   0.01127093
4010.00   0.07950627   0.01126224
4012.00   0.07018713   0.01134156
4014.00   0.06608161   0.01135792
4016.00   0.06139072   0.01202338
4018.00   0.06834827   0.01302927
4020.00   0.06747083   0.01375939
4022.00   0.06647288   0.01386974
4024.00   0.06119325   0.01330007
4026.00   0.09749527   0.01266688
4028.00   0.08978552   0.01252561
4030.00   0.11377341   0.01247947
4032.00   0.08607356   0.01214632
4034.00   0.11311661   0.01228286
4036.00   0.11827503   0.01213158
4038.00   0.09869833   0.01199297
4040.00   0.08790375   0.01216579
4042.00   0.12118724   0.01480800
4044.00   0.08548509   0.02177142
4046.00   0.09006819   0.02278547
4048.00   0.11877315   0.01688694
4050.00   0.10837226   0.01218295
4052.00   0.09569530   0.01196135
4054.00   0.08355619   0.01193053
4056.00   0.10317006   0.01181187
4058.00   0.12326757   0.01177157
4060.00   0.12104005   0.01182428
4062.00   0.09794533   0.01167045
4064.00   0.09954310   0.01175035
4066.00   0.10558913   0.01183974
4068.00   0.09868203   0.01167875
4070.00   0.07397588   0.01150422
4072.00   0.07594338   0.01142449
4074.00   0.11375098   0.01243798
4076.00   0.10949045   0.01355949
4078.00   0.10692261   0.01330718
4080.00   0.10585817   0.01228345
4082.00   0.10344112   0.01187503
4084.00   0.10931272   0.01143056
4086.00   0.11566029   0.01105375
4088.00   0.08574627   0.01028557
4090.00   0.10018303   0.01043132
4092.00   0.10251933   0.01033768
4094.00   0.08775640   0.01047296
4096.00   0.08502325   0.01063089
4098.00   0.10740830   0.01105221
4100.00   0.07063233   0.01091719
4102.00   0.08430473   0.01085161
4104.00   0.05871729   0.01094533
4106.00   0.10296103   0.01126356
4108.00   0.11020450   0.01127992
4110.00   0.11986872   0.01141041
4112.00   0.10406347   0.01134148
4114.00   0.10484926   0.01153454
4116.00   0.10030225   0.01132704
4118.00   0.10631242   0.01112108
4120.00   0.10494069   0.01119207
4122.00   0.10584526   0.01135124
4124.00   0.09370226   0.01132560
4126.00   0.09718872   0.01128889
4128.00   0.10009757   0.01128148
4130.00   0.11524985   0.01153941
4132.00   0.09349750   0.01172319
4134.00   0.08816005   0.01155261
4136.00   0.11593185   0.01153346
4138.00   0.11124939   0.01176286
4140.00   0.09949905   0.01173329
4142.00   0.07770843   0.01122562
4144.00   0.08698813   0.01108418
4146.00   0.08732096   0.01101072
4148.00   0.09002528   0.01119682
4150.00   0.09677844   0.01160695
4152.00   0.11899985   0.01164879
4154.00   0.08539718   0.01118832
4156.00   0.09300983   0.01107503
4158.00   0.09240392   0.01128219
4160.00   0.10109589   0.01137544
4162.00   0.11404251   0.01184714
4164.00   0.09048482   0.01207586
4166.00   0.12530699   0.01155097
4168.00   0.10892399   0.01112092
4170.00   0.10370184   0.01114415
4172.00   0.08878925   0.01093991
4174.00   0.08993152   0.01086569
4176.00   0.08585073   0.01099383
4178.00   0.09200794   0.01094714
4180.00   0.09841942   0.01077649
4182.00   0.11063804   0.01087570
4184.00   0.09999859   0.01072490
4186.00   0.11272726   0.01059722
4188.00   0.08609369   0.01065257
4190.00   0.10456281   0.01072886
4192.00   0.07716113   0.01073879
4194.00   0.07921785   0.01063703
4196.00   0.10831639   0.01062629
4198.00   0.08707102   0.01057447
4200.00   0.07214084   0.01025720
4202.00   0.06013960   0.01036601
4204.00   0.07761441   0.01069332
4206.00   0.10074493   0.01069799
4208.00   0.08315288   0.01074946
4210.00   0.07411905   0.01077414
4212.00   0.08204203   0.01071987
4214.00   0.09853393   0.01077373
4216.00   0.07600266   0.01053055
4218.00   0.09445654   0.01030986
4220.00   0.06427965   0.01008472
4222.00   0.07629806   0.00995387
4224.00   0.07657011   0.01002614
4226.00   0.06699768   0.01002429
4228.00   0.04873944   0.00979615
4230.00   0.05307937   0.01003986
4232.00   0.05642354   0.01023896
4234.00   0.02962494   0.01026227
4236.00   0.06452516   0.01049208
4238.00   0.07878316   0.01063160
4240.00   0.05698276   0.01041817
4242.00   0.05856106   0.01051436
4244.00   0.04394595   0.01140160
4246.00   0.09818780   0.01197180
4248.00   0.07208979   0.01126512
4250.00   0.06976819   0.01062820
4252.00   0.07962353   0.01056445
4254.00   0.08070286   0.01061044
4256.00   0.07410307   0.01056803
4258.00   0.08996829   0.01055258
4260.00   0.06969728   0.01044138
4262.00   0.05674541   0.01055395
4264.00   0.06455158   0.01054567
4266.00   0.07460461   0.01048295
4268.00   0.06640600   0.01035481
4270.00   0.06930451   0.01032918
4272.00   0.06914914   0.01045199
4274.00   0.06021914   0.01050678
4276.00   0.06519645   0.01047186
4278.00   0.06897517   0.01061455
4280.00   0.05809717   0.01055248
4282.00   0.07606938   0.01064951
4284.00   0.07384573   0.01068261
4286.00   0.07363485   0.01054887
4288.00   0.06669736   0.01053626
4290.00   0.06104430   0.01053208
4292.00   0.05531019   0.01064590
4294.00   0.06953373   0.01078128
4296.00   0.07950780   0.01069188
4298.00   0.06264365   0.01048347
4300.00   0.07030966   0.01035955
4302.00   0.07473616   0.01051125
4304.00   0.06633230   0.01061331
4306.00   0.06968344   0.01075421
4308.00   0.04818753   0.01069152
4310.00   0.05517372   0.01092651
4312.00   0.04366492   0.01160560
4314.00   0.07214420   0.01164866
4316.00   0.05686665   0.01122739
4318.00   0.06943521   0.01151177
4320.00   0.07288834   0.01169785
4322.00   0.06276555   0.01157534
4324.00   0.04571262   0.01130475
4326.00   0.04616892   0.01104446
4328.00   0.05940626   0.01097910
4330.00   0.05736598   0.01091782
4332.00   0.05456572   0.01106754
4334.00   0.07186763   0.01122186
4336.00   0.08236449   0.01138464
4338.00   0.09318910   0.01154069
4340.00   0.05923956   0.01152551
4342.00   0.06065726   0.01143962
4344.00   0.07372666   0.01184231
4346.00   0.05501393   0.01218674
4348.00   0.03936497   0.01210163
4350.00   0.06162392   0.01186804
4352.00   0.06307155   0.01183337
4354.00   0.06258059   0.01600762
4356.00   0.08861486   0.02412924
4358.00   0.06370948   0.02535631
4360.00   0.10034724   0.01868698
4362.00   0.06810219   0.01338708
4364.00   0.06514185   0.01228501
4366.00   0.04269581   0.01216880
4368.00   0.05050963   0.01186105
4370.00   0.06551901   0.01201639
4372.00   0.05526375   0.01230586
4374.00   0.04233885   0.01226119
4376.00   0.08394409   0.01190023
4378.00   0.07201855   0.01170181
4380.00   0.06514841   0.01154494
4382.00   0.09753259   0.01161939
4384.00   0.04931404   0.01136673
4386.00   0.06607714   0.01153630
4388.00   0.07519885   0.01139952
4390.00   0.07620826   0.01147448
4392.00   0.06069813   0.01149490
4394.00   0.05998228   0.01149979
4396.00   0.07517773   0.01159662
4398.00   0.08638037   0.01178336
4400.00   0.07194800   0.01174332
4402.00   0.09293969   0.01152528
4404.00   0.06537303   0.01149618
4406.00   0.04777670   0.01148638
4408.00   0.08090095   0.01163014
4410.00   0.05156165   0.01157973
4412.00   0.03993259   0.01164231
4414.00   0.03863493   0.01177130
4416.00   0.08165071   0.01184365
4418.00   0.08721904   0.01161683
4420.00   0.06665606   0.01149587
4422.00   0.03688202   0.01141545
4424.00   0.06777601   0.01151150
4426.00   0.08421011   0.01153741
4428.00   0.07445858   0.01150479
4430.00   0.07082351   0.01138544
4432.00   0.07294250   0.01136066
4434.00   0.06800161   0.01138152
4436.00   0.08763147   0.01136034
4438.00   0.05054314   0.01141384
4440.00   0.06179141   0.01139561
4442.00   0.06240545   0.01141201
4444.00   0.05246551   0.01146285
4446.00   0.06844704   0.01168020
4448.00   0.07346321   0.01164568
4450.00   0.07624020   0.01165094
4452.00   0.06498124   0.01151270
4454.00   0.05564055   0.01132198
4456.00   0.05392309   0.01134055
4458.00   0.07182717   0.01136797
4460.00   0.04520969   0.01139964
4462.00   0.04877911   0.01138058
4464.00   0.05830220   0.01130816
4466.00   0.05941898   0.01124600
4468.00   0.06595758   0.01112587
4470.00   0.05455590   0.01131477
4472.00   0.08067420   0.01164068
4474.00   0.07133517   0.01141381
4476.00   0.06581286   0.01118910
4478.00   0.04855434   0.01117509
4480.00   0.05401788   0.01115111
4482.00   0.05876140   0.01120773
4484.00   0.06305484   0.01127211
4486.00   0.05230103   0.01129578
4488.00   0.05767306   0.01129401
4490.00   0.05989728   0.01140038
4492.00   0.07247520   0.01150501
4494.00   0.08323351   0.01155996
4496.00   0.04523293   0.01144048
4498.00   0.03289030   0.01140966
4500.00   0.06929376   0.01141240
4502.00   0.08218850   0.01136107
4504.00   0.07753096   0.01129293
4506.00   0.06025919   0.01115333
4508.00   0.08410380   0.01120773
4510.00   0.07979716   0.01119953
4512.00   0.05791605   0.01116330
4514.00   0.07302196   0.01109475
4516.00   0.07179917   0.01088384
4518.00   0.05989372   0.01074061
4520.00   0.06872439   0.01088294
4522.00   0.06233128   0.01084109
4524.00   0.07732486   0.01086929
4526.00   0.06162946   0.01078213
4528.00   0.05024791   0.01068126
4530.00   0.04662879   0.01075499
4532.00   0.04974115   0.01076062
4534.00   0.08225366   0.01072192
4536.00   0.06568401   0.01062427
4538.00   0.06585384   0.01053397
4540.00   0.05861452   0.01058324
4542.00   0.05920240   0.01062230
4544.00   0.06657253   0.01061024
4546.00   0.03633829   0.01038599
4548.00   0.05468544   0.01040042
4550.00   0.03933198   0.01023048
4552.00   0.05828538   0.01033468
4554.00   0.06052718   0.01026053
4556.00   0.05538096   0.01024838
4558.00   0.06600226   0.01025626
4560.00   0.06135667   0.01015611
4562.00   0.06033636   0.01006715
4564.00   0.05611254   0.00993926
4566.00   0.06649360   0.00989536
4568.00   0.06125481   0.00982786
4570.00   0.07120070   0.00985184
4572.00   0.04823802   0.00988234
4574.00   0.06030939   0.00984477
4576.00   0.07163940   0.00979927
4578.00   0.05899736   0.00967214
4580.00   0.03257208   0.00954076
4582.00   0.05094070   0.00959060
4584.00   0.04776167   0.00952174
4586.00   0.06706567   0.00957937
4588.00   0.06263252   0.00949697
4590.00   0.04619465   0.00943128
4592.00   0.06583022   0.00948335
4594.00   0.08607788   0.00955673
4596.00   0.04850881   0.00942812
4598.00   0.05587444   0.00946321
4600.00   0.06110388   0.00940848
4602.00   0.06850481   0.00938874
4604.00   0.03117548   0.00937951
4606.00   0.03711102   0.00948334
4608.00   0.07473269   0.00967728
4610.00   0.06919919   0.00970895
4612.00   0.06784963   0.00961744
4614.00   0.06177296   0.00953777
4616.00   0.06292478   0.00940146
4618.00   0.07154930   0.00943161
4620.00   0.04021716   0.00943819
4622.00   0.07415697   0.00956002
4624.00   0.07966282   0.00953581
4626.00   0.05007079   0.00938163
4628.00   0.07009202   0.00946337
4630.00   0.06996299   0.00936298
4632.00   0.06978518   0.00937282
4634.00   0.06526181   0.00939489
4636.00   0.05523526   0.00939936
4638.00   0.06070407   0.00936819
4640.00   0.07476396   0.00932353
4642.00   0.05317605   0.00926673
4644.00   0.05237327   0.00922534
4646.00   0.06883094   0.00930989
4648.00   0.07385076   0.00926817
4650.00   0.06237978   0.00918391
4652.00   0.07371944   0.00924503
4654.00   0.08617603   0.00929156
4656.00   0.06559768   0.00926628
4658.00   0.06764092   0.00933723
4660.00   0.09236810   0.00941848
4662.00   0.07623816   0.00940190
4664.00   0.07189149   0.00951122
4666.00   0.07230873   0.00949629
4668.00   0.09752259   0.00971331
4670.00   0.08995958   0.00966633
4672.00   0.07424859   0.00954191
4674.00   0.07628904   0.00942461
4676.00   0.09544714   0.00944126
4678.00   0.08795827   0.00932807
4680.00   0.10991183   0.00936567
4682.00   0.07674494   0.00924510
4684.00   0.09770288   0.01099553
4686.00   0.07949439   0.00896481
4688.00   0.06530866   0.00894657
4690.00   0.11378816   0.00904949
4692.00   0.06686692   0.00884132
4694.00   0.08508298   0.00899406
4696.00   0.10254668   0.00905422
4698.00   0.08539404   0.00892884
4700.00   0.07112261   0.00892610
4702.00   0.08893292   0.00894196
4704.00   0.06717040   0.00891138
4706.00   0.10242863   0.00913038
4708.00   0.07310013   0.00894932
4710.00   0.09167138   0.00903074
4712.00   0.10104700   0.00896792
4714.00   0.08621465   0.00891041
4716.00   0.07811294   0.00882975
4718.00   0.07822233   0.00878702
4720.00   0.07405198   0.00868133
4722.00   0.09024093   0.00870154
4724.00   0.07204455   0.00863351
4726.00   0.08123447   0.00891611
4728.00   0.06216162   0.00909473
4730.00   0.08637825   0.00910259
4732.00   0.06914680   0.00902641
4734.00   0.09105204   0.00927079
4736.00   0.08452031   0.00936398
4738.00   0.09645814   0.00949180
4740.00   0.10851936   0.00980831
4742.00   0.07791656   0.00976384
4744.00   0.09398102   0.00940902
4746.00   0.07990424   0.00895240
4748.00   0.08619866   0.00880360
4750.00   0.09764321   0.00890921
4752.00   0.08805498   0.00897833
4754.00   0.07518014   0.00870756
4756.00   0.08980286   0.00858697
4758.00   0.10690803   0.00852431
4760.00   0.09685162   0.00841449
4762.00   0.09756583   0.00845362
4764.00   0.09393237   0.00844051
4766.00   0.06618244   0.00826466
4768.00   0.07971933   0.00819580
4770.00   0.08292126   0.00825318
4772.00   0.07601768   0.00824297
4774.00   0.07475445   0.00832969
4776.00   0.06820713   0.00840339
4778.00   0.07821013   0.00847797
4780.00   0.07564665   0.00844006
4782.00   0.08254144   0.00830049
4784.00   0.08134770   0.00815220
4786.00   0.07354585   0.00808395
4788.00   0.07156169   0.00812534
4790.00   0.08122899   0.00811868
4792.00   0.08028042   0.00818282
4794.00   0.08794772   0.00814644
4796.00   0.08456578   0.00810427
4798.00   0.08053243   0.00805347
4800.00   0.08924756   0.00820963
4802.00   0.09382332   0.00816860
4804.00   0.07383115   0.00813921
4806.00   0.07377385   0.00808227
4808.00   0.08478513   0.00804424
4810.00   0.07453151   0.00800954
4812.00   0.06387164   0.00804133
4814.00   0.06135337   0.00807498
4816.00   0.05751072   0.00808542
4818.00   0.06393270   0.00811869
4820.00   0.06023397   0.00815986
4822.00   0.05383703   0.00817856
4824.00   0.06307759   0.00825738
4826.00   0.05968034   0.00820972
4828.00   0.07033899   0.00821372
4830.00   0.05968301   0.00823076
4832.00   0.06183563   0.00827419
4834.00   0.05949357   0.00823169
4836.00   0.06241909   0.00827313
4838.00   0.05930214   0.00838553
4840.00   0.05652709   0.00828219
4842.00   0.05653144   0.00817360
4844.00   0.06964909   0.00824160
4846.00   0.06418938   0.00829000
4848.00   0.05862740   0.00827856
4850.00   0.07293852   0.00823554
4852.00   0.05725038   0.00828451
4854.00   0.05817284   0.00818227
4856.00   0.06851684   0.00818753
4858.00   0.06614064   0.00822479
4860.00   0.05957343   0.00821844
4862.00   0.06192688   0.00827754
4864.00   0.06125612   0.00833876
4866.00   0.04033317   0.00826909
4868.00   0.08309490   0.00836392
4870.00   0.05873222   0.00824157
4872.00   0.05389182   0.00823496
4874.00   0.05603686   0.00825838
4876.00   0.05807384   0.00827430
4878.00   0.05006632   0.00835181
4880.00   0.06917105   0.00828077
4882.00   0.07766595   0.00835857
4884.00   0.05730796   0.00821351
4886.00   0.06011185   0.00819624
4888.00   0.06552842   0.00823175
4890.00   0.05189708   0.00824611
4892.00   0.04754480   0.00822170
4894.00   0.06236435   0.00827974
4896.00   0.06069182   0.00826256
4898.00   0.05597231   0.00807513
4900.00   0.04253305   0.00809496
4902.00   0.05523795   0.00812742
4904.00   0.06475694   0.00820735
4906.00   0.07703807   0.00817251
4908.00   0.05503426   0.00816237
4910.00   0.05841798   0.00811507
4912.00   0.04095755   0.00807981
4914.00   0.03879372   0.00816942
4916.00   0.04091755   0.00814680
4918.00   0.05978118   0.00822345
4920.00   0.05251083   0.00822652
4922.00   0.06811765   0.00822992
4924.00   0.05501445   0.00814770
4926.00   0.06051291   0.00809113
4928.00   0.04989415   0.00805152
4930.00   0.05653301   0.00802951
4932.00   0.06801740   0.00805757
4934.00   0.05665483   0.00803107
4936.00   0.05025358   0.00805405
4938.00   0.04506497   0.00808465
4940.00   0.05825026   0.00819715
4942.00   0.04774504   0.00814669
4944.00   0.03003613   0.00798105
4946.00   0.06465130   0.00798640
4948.00   0.04616736   0.00796597
4950.00   0.04601651   0.00796903
4952.00   0.06983073   0.00820468
4954.00   0.05575500   0.00817095
4956.00   0.05666979   0.00808356
4958.00   0.06059862   0.00801020
4960.00   0.04780961   0.00803056
4962.00   0.04442653   0.00818376
4964.00   0.05061728   0.00821135
4966.00   0.05945880   0.00823945
4968.00   0.06521676   0.00832086
4970.00   0.03470028   0.00837420
4972.00   0.03213874   0.00858317
4974.00   0.06839718   0.00890044
4976.00   0.04896865   0.00912820
4978.00   0.07593010   0.00952944
4980.00   0.03715399   0.00970862
4982.00   0.05711018   0.00991662
4984.00   0.03470628   0.00970022
4986.00   0.06239334   0.00950740
4988.00   0.07316523   0.00924740
4990.00   0.03826470   0.00899588
4992.00   0.04274226   0.00881003
4994.00   0.04213611   0.00848866
4996.00   0.04406827   0.00832293
4998.00   0.03931883   0.00808378
5000.00   0.04684149   0.00798249
5002.00   0.04676260   0.00791905
5004.00   0.05965074   0.00783086
5006.00   0.06263816   0.00824668
5008.00   0.15948692   0.00919207
5010.00   0.17777945   0.00922437
5012.00   0.09155856   0.00841774
5014.00   0.06361026   0.00797690
5016.00   0.05009794   0.00781941
5018.00   0.06035418   0.00786541
5020.00   0.05527120   0.00788880
5022.00   0.05044229   0.00783963
5024.00   0.05252977   0.00777958
5026.00   0.05522196   0.00790087
5028.00   0.05062933   0.00795064
5030.00   0.05459448   0.00795663
5032.00   0.06240931   0.00795370
5034.00   0.05465495   0.00781195
5036.00   0.05655789   0.00778383
5038.00   0.06448615   0.00778749
5040.00   0.03801306   0.00772390
5042.00   0.05761814   0.00782153
5044.00   0.06244059   0.00793226
5046.00   0.06297582   0.00796525
5048.00   0.05244267   0.00789758
5050.00   0.06625457   0.00798376
5052.00   0.05389726   0.00786372
5054.00   0.04386580   0.00793908
5056.00   0.04228994   0.00784633
5058.00   0.04561210   0.00783934
5060.00   0.04524684   0.00795080
5062.00   0.05679478   0.00815055
5064.00   0.05473690   0.00818188
5066.00   0.05950913   0.00829048
5068.00   0.04709614   0.00839887
5070.00   0.04968837   0.00837927
5072.00   0.04536864   0.00821859
5074.00   0.03576601   0.00813791
5076.00   0.05791155   0.00819549
5078.00   0.06218667   0.00853216
5080.00   0.07938723   0.00913590
5082.00   0.07577439   0.00954224
5084.00   0.03251659   0.00969122
5086.00   0.06435515   0.00962342
5088.00   0.05828032   0.00917357
5090.00   0.06407552   0.00867414
5092.00   0.06120919   0.00838085
5094.00   0.05686659   0.00843301
5096.00   0.06217103   0.00850040
5098.00   0.05194871   0.00870309
5100.00   0.04228994   0.00863798
5102.00   0.03183179   0.00839637
5104.00   0.06900925   0.00833814
5106.00   0.07416788   0.00822921
5108.00   0.05360553   0.00818603
5110.00   0.08115499   0.00842207
5112.00   0.06443926   0.00834682
5114.00   0.06031125   0.00829892
5116.00   0.06001982   0.00825340
5118.00   0.06922158   0.00825684
5120.00   0.05938450   0.00808158
5122.00   0.06416557   0.00814111
5124.00   0.05173928   0.00808836
5126.00   0.06729834   0.00815361
5128.00   0.07002749   0.00818694
5130.00   0.06151255   0.00809424
5132.00   0.06368336   0.00811660
5134.00   0.05956941   0.00802381
5136.00   0.06287236   0.00810822
5138.00   0.06606985   0.00810932
5140.00   0.06478983   0.00819248
5142.00   0.07200336   0.00809510
5144.00   0.06392603   0.00820068
5146.00   0.05540226   0.00830701
5148.00   0.06266212   0.00847603
5150.00   0.06884503   0.00856669
5152.00   0.04480530   0.00866701
5154.00   0.05369686   0.00867362
5156.00   0.06755535   0.00861939
5158.00   0.08346434   0.00883322
5160.00   0.08350719   0.00871778
5162.00   0.07819504   0.00844326
5164.00   0.07002708   0.00820362
5166.00   0.07610999   0.00811577
5168.00   0.06664690   0.00800423
5170.00   0.06474376   0.00803046
5172.00   0.05344788   0.00802104
5174.00   0.07081762   0.00808033
5176.00   0.05497104   0.00806292
5178.00   0.05865641   0.00806899
5180.00   0.06078446   0.00799977
5182.00   0.06167490   0.00804753
5184.00   0.04175281   0.00801912
5186.00   0.05074079   0.00809611
5188.00   0.04895215   0.00811864
5190.00   0.05331845   0.00811341
5192.00   0.04050557   0.00797132
5194.00   0.03600768   0.00797544
5196.00   0.03614707   0.00798262
5198.00   0.03090538   0.00812089
5200.00   0.05654491   0.00822024
5202.00   0.06025477   0.00813241
5204.00   0.04254341   0.00806406
5206.00   0.05748814   0.00811979
5208.00   0.04072410   0.00812848
5210.00   0.04595547   0.00827079
5212.00   0.04093094   0.00818696
5214.00   0.01016053   0.00812614
5216.00   0.03786145   0.00815611
5218.00   0.03637807   0.00826254
5220.00   0.02939379   0.00810070
5222.00   0.03425959   0.00810091
5224.00   0.03353895   0.00798986
5226.00   0.04095781   0.00797977
5228.00   0.04308148   0.00801975
5230.00   0.05922475   0.00803543
5232.00   0.05244866   0.00800508
5234.00   0.04648477   0.00800273
5236.00   0.05270932   0.00807331
5238.00   0.04844839   0.00813099
5240.00   0.03278966   0.00799304
5242.00   0.04662627   0.00798039
5244.00   0.04093885   0.00794289
5246.00   0.03397432   0.00796414
5248.00   0.03313864   0.00798133
5250.00   0.05043343   0.00797035
5252.00   0.03432275   0.00789002
5254.00   0.03068411   0.00800307
5256.00   0.04888838   0.00823147
5258.00   0.06745405   0.00822370
5260.00   0.04285762   0.00809102
5262.00   0.02871881   0.00801647
5264.00   0.06163519   0.00800385
5266.00   0.04543214   0.00792589
5268.00   0.04558794   0.00790324
5270.00   0.05428088   0.00799214
5272.00   0.04171814   0.00808662
5274.00   0.03593673   0.00811696
5276.00   0.04615114   0.00809751
5278.00   0.05498987   0.00800368
5280.00   0.05033903   0.00802698
5282.00   0.03045496   0.00800310
5284.00   0.04669869   0.00805401
5286.00   0.04808701   0.00815595
5288.00   0.05385558   0.00811107
5290.00   0.04920974   0.00813007
5292.00   0.05111474   0.00807226
5294.00   0.04303696   0.00809547
5296.00   0.04659491   0.00808457
5298.00   0.05636145   0.00813928
5300.00   0.05927764   0.00814234
5302.00   0.03036505   0.00808287
5304.00   0.05016822   0.00811528
5306.00   0.04255317   0.00809065
5308.00   0.06991459   0.00813799
5310.00   0.05385662   0.00811400
5312.00   0.05552040   0.00820699
5314.00   0.05825805   0.00816555
5316.00   0.04612169   0.00813032
5318.00   0.06413790   0.00816598
5320.00   0.06005396   0.00816334
5322.00   0.06999373   0.00812224
5324.00   0.04981861   0.00799220
5326.00   0.07673533   0.00809862
5328.00   0.06811284   0.00807435
5330.00   0.06678335   0.00809692
5332.00   0.05200651   0.00813776
5334.00   0.05712068   0.00818627
5336.00   0.07433125   0.00833326
5338.00   0.04008018   0.00819955
5340.00   0.06111605   0.00830751
5342.00   0.06419366   0.00835755
5344.00   0.04895831   0.00829003
5346.00   0.06953303   0.00850820
5348.00   0.08758245   0.00873506
5350.00   0.09784874   0.00878576
5352.00   0.07394551   0.00869019
5354.00   0.06832255   0.00885792
5356.00   0.06344054   0.00884231
5358.00   0.05705940   0.00872042
5360.00   0.06269288   0.00857246
5362.00   0.08158676   0.00849281
5364.00   0.08293284   0.00847522
5366.00   0.08163783   0.00840125
5368.00   0.06672659   0.00839432
5370.00   0.06515220   0.00849885
5372.00   0.06646628   0.00860585
5374.00   0.07146850   0.00874494
5376.00   0.05882503   0.00874405
5378.00   0.07220571   0.00872093
5380.00   0.05828253   0.00877033
5382.00   0.06077029   0.00865629
5384.00   0.07401527   0.00873638
5386.00   0.06362209   0.00875476
5388.00   0.06255153   0.00892133
5390.00   0.06746075   0.00905356
5392.00   0.07890199   0.00920857
5394.00   0.07823458   0.00921892
5396.00   0.07145544   0.00919726
5398.00   0.07543007   0.00925819
5400.00   0.08592657   0.00931140
5402.00   0.06256445   0.00933506
5404.00   0.06312085   0.00934475
5406.00   0.08719211   0.00951536
5408.00   0.06161299   0.00954037
5410.00   0.09253639   0.00983261
5412.00   0.07447183   0.01005649
5414.00   0.03480086   0.01022425
5416.00   0.08611628   0.01054579
5418.00   0.04717398   0.01063151
5420.00   0.06882286   0.01062264
5422.00   0.09554190   0.01068597
5424.00   0.06246188   0.01059804
5426.00   0.06111059   0.01049436
5428.00   0.08159273   0.01049857
5430.00   0.08167354   0.01059889
5432.00   0.07240844   0.01061077
5434.00   0.07156499   0.01070508
5436.00   0.06345354   0.01071801
5438.00   0.05843560   0.01085773
5440.00   0.07706069   0.01090579
5442.00   0.07151128   0.01108676
5444.00   0.06258481   0.01116086
5446.00   0.08493902   0.01140413
5448.00   0.04532773   0.01135428
5450.00   0.06438933   0.01132382
5452.00   0.06858077   0.01131570
5454.00   0.06719106   0.01150245
5456.00   0.04833550   0.01331637
5458.00   0.05265540   0.01691191
5460.00   0.06313729   0.01878123
5462.00   0.07119195   0.01767632
5464.00   0.03900706   0.01594023
5466.00   0.05210498   0.01449671
5468.00   0.06167924   0.01343524
5470.00   0.07392576   0.01251946
5472.00   0.08036559   0.01203779
5474.00   0.05760789   0.01160264
5476.00   0.07348467   0.01165898
5478.00   0.06890954   0.01172263
5480.00   0.08284283   0.01187238
5482.00   0.05912340   0.01217635
5484.00   0.05112498   0.01195899
5486.00   0.05473568   0.01177158
5488.00   0.06522758   0.01158087
5490.00   0.09508271   0.01145475
5492.00   0.06143859   0.01125611
5494.00   0.08309773   0.01124977
5496.00   0.06796329   0.01126733
5498.00   0.05037146   0.01116262
5500.00   0.07802696   0.01111470
5502.00   0.04936429   0.01108020
5504.00   0.06154481   0.01104054
5506.00   0.08013512   0.01111493
5508.00   0.07601481   0.01110359
5510.00   0.06970201   0.01122357
5512.00   0.07402455   0.01154324
5514.00   0.04054133   0.01153889
5516.00   0.07838067   0.01166267
5518.00   0.05383248   0.01172456
5520.00   0.04541928   0.01180293
5522.00   0.06213747   0.01164892
5524.00   0.04581909   0.01150815
5526.00   0.06922519   0.01150672
5528.00   0.05552277   0.01132912
5530.00   0.06911410   0.01131230
5532.00   0.08297098   0.01123416
5534.00   0.06997480   0.01118948
5536.00   0.04484164   0.01116802
5538.00   0.06114344   0.01130978
5540.00   0.04327147   0.01132079
5542.00   0.03942072   0.01143293
5544.00   0.03690736   0.01132206
5546.00   0.03836943   0.01137233
5548.00   0.07753967   0.01142690
5550.00   0.06428819   0.01138890
5552.00   0.05267182   0.01143245
5554.00   0.05282937   0.01133110
5556.00   0.06732139   0.01146720
5558.00   0.04123896   0.01141083
5560.00   0.07409495   0.01144144
5562.00   0.05708965   0.01158670
5564.00   0.06947636   0.01175311
5566.00   0.07146659   0.01181238
5568.00   0.05868284   0.01165615
5570.00   0.05397011   0.01170161
5572.00   0.08130167   0.01288321
5574.00   0.07695282   0.01665084
5576.00   0.12536240   0.01922004
5578.00   0.05951937   0.02068817
5580.00   0.06514975   0.02005713
5582.00   0.05806397   0.01901795
5584.00   0.05596830   0.01742247
5586.00   0.05211768   0.01552552
5588.00   0.04637758   0.01434444
5590.00   0.06097475   0.01396916
5592.00   0.07166638   0.01392020
5594.00   0.07275126   0.01380048
5596.00   0.05669992   0.01365741
5598.00   0.04898953   0.01353199
5600.00   0.04156367   0.01336822
5602.00   0.04402150   0.01325130
5604.00   0.04947371   0.01318299
5606.00   0.06111171   0.01324277
5608.00   0.05783474   0.01318446
5610.00   0.05528221   0.01304738
5612.00   0.07846891   0.01303298
5614.00   0.07699795   0.01293277
5616.00   0.05013882   0.01272313
5618.00   0.04432192   0.01259050
5620.00   0.05191041   0.01251116
5622.00   0.05855824   0.01250832
5624.00   0.05569367   0.01257013
5626.00   0.05715137   0.01252321
5628.00   0.06770767   0.01242969
5630.00   0.06279086   0.01237724
5632.00   0.06934466   0.01237512
5634.00   0.06486135   0.01223901
5636.00   0.05321732   0.01210941
5638.00   0.05367941   0.01206242
5640.00   0.06371587   0.01208085
5642.00   0.05266704   0.01198841
5644.00   0.04976000   0.01194556
5646.00   0.04043592   0.01191361
5648.00   0.05852166   0.01202731
5650.00   0.07286330   0.01208149
5652.00   0.05467753   0.01197471
5654.00   0.04756603   0.01191796
5656.00   0.04621102   0.01191527
5658.00   0.05502968   0.01200926
5660.00   0.07295301   0.01214983
5662.00   0.05949768   0.01226651
5664.00   0.03335882   0.01241410
5666.00   0.02186269   0.01256339
5668.00   0.03564385   0.01281198
5670.00   0.04690033   0.01306101
5672.00   0.05111450   0.01331592
5674.00   0.05969740   0.01355102
5676.00   0.06850392   0.01391170
5678.00   0.07883219   0.01433600
5680.00   0.08528858   0.01475914
5682.00   0.06687403   0.01518380
5684.00   0.04082436   0.01556572
5686.00   0.04002258   0.01585338
5688.00   0.06231705   0.01596436
5690.00   0.07099184   0.01577646
5692.00   0.07420597   0.01533193
5694.00   0.07278930   0.01466843
5696.00   0.06316833   0.01392894
5698.00   0.04341508   0.01324528
5700.00   0.04401818   0.01277051
5702.00   0.06465774   0.01251655
5704.00   0.05085571   0.01223828
5706.00   0.03622918   0.01202761
5708.00   0.04416184   0.01193438
5710.00   0.05589533   0.01188998
5712.00   0.04708085   0.01174381
5714.00   0.04615635   0.01162607
5716.00   0.05855547   0.01155939
5718.00   0.05751884   0.01147217
5720.00   0.04164771   0.01127988
5722.00   0.03722816   0.01113801
5724.00   0.04599479   0.01105279
5726.00   0.05276987   0.01099713
5728.00   0.04480797   0.01093401
5730.00   0.04615983   0.01084550
5732.00   0.05176147   0.01076558
5734.00   0.05060543   0.01070294
5736.00   0.03669787   0.01062070
5738.00   0.03884372   0.01060696
5740.00   0.04638366   0.01061067
5742.00   0.04397693   0.01059612
5744.00   0.03509216   0.01056591
5746.00   0.04149242   0.01061513
5748.00   0.05254333   0.01060536
5750.00   0.04880052   0.01057765
5752.00   0.04612598   0.01058025
5754.00   0.05037700   0.01066570
5756.00   0.04611376   0.01074827
5758.00   0.03743224   0.01081833
5760.00   0.03382963   0.01103759
5762.00   0.04108325   0.01137456
5764.00   0.05912702   0.01176619
5766.00   0.06323517   0.01210263
5768.00   0.04825557   0.01235235
5770.00   0.04195933   0.01241497
5772.00   0.04544031   0.01229806
5774.00   0.04466654   0.01201257
5776.00   0.03448076   0.01157247
5778.00   0.03502124   0.01125638
5780.00   0.04068891   0.01113435
5782.00   0.04168081   0.01119436
5784.00   0.03467246   0.01138946
5786.00   0.04094370   0.01175911
5788.00   0.03834024   0.01207865
5790.00   0.04201714   0.01226973
5792.00   0.05238659   0.01230390
5794.00   0.05995531   0.01216386
5796.00   0.05308967   0.01185643
5798.00   0.04634756   0.01143745
5800.00   0.04032991   0.01109548
5802.00   0.04220947   0.01094025
5804.00   0.03745100   0.01090521
5806.00   0.04242132   0.01091416
5808.00   0.04524697   0.01093916
5810.00   0.05350953   0.01093423
5812.00   0.05621259   0.01091036
5814.00   0.05255213   0.01091979
5816.00   0.04377481   0.01090624
5818.00   0.04264350   0.01086827
5820.00   0.04157019   0.01088830
5822.00   0.04720306   0.01101957
5824.00   0.05225358   0.01112213
5826.00   0.04420941   0.01110851
5828.00   0.04010512   0.01113081
5830.00   0.04311714   0.01118521
5832.00   0.03633304   0.01118806
5834.00   0.04265437   0.01123507
5836.00   0.04748712   0.01129435
5838.00   0.03726380   0.01132564
5840.00   0.02898451   0.01134845
5842.00   0.04097791   0.01148615
5844.00   0.05087793   0.01116528
5846.00   0.04125075   0.00758264
#5848.00   0.00175038   0.01907330
#5850.00   -0.06226568   0.01140601
#5852.00   -0.02895902   0.02684458
#5854.00   0.02042809   0.01674093
5856.00   0.04498440   0.00771409
5858.00   0.03283969   0.01210977
5860.00   0.02751058   0.01191370
5862.00   0.03022181   0.01204267
5864.00   0.02428502   0.01214963
5866.00   0.02307436   0.01237512
5868.00   0.03009673   0.01183433
5870.00   0.01797602   0.01169081
5872.00   0.01228790   0.00785034
5874.00   0.05009180   0.01175143
#5876.00   -0.08154349   0.01184912
#5878.00   0.02511817   0.00823712
5880.00   0.05052592   0.01525456
5882.00   0.05894606   0.01770062
5884.00   0.06832739   0.01961988
5886.00   0.05796030   0.02191640
5888.00   0.03481171   0.02452820
5890.00   0.01457839   0.02659387
5892.00   -0.00097983   0.02786651
5894.00   0.00641157   0.02815699
5896.00   0.02387942   0.02676359
5898.00   0.00994846   0.02384335
5900.00   0.01558149   0.02081354
5902.00   0.03058865   0.01782626
5904.00   0.02948106   0.01471176
5906.00   0.02900030   0.01238071
5908.00   0.02856736   0.01169807
5910.00   0.02935398   0.01178716
5912.00   0.03419774   0.01190533
5914.00   0.03694336   0.01198260
5916.00   0.03123540   0.01201159
5918.00   0.02093931   0.01200327
5920.00   0.02175096   0.01197471
5922.00   0.00608982   0.01198078
5924.00   0.00486815   0.01198436
5926.00   0.01643720   0.01201362
5928.00   0.02025738   0.01206653
5930.00   0.02221105   0.01215199
5932.00   0.02647231   0.01218411
5934.00   0.02796569   0.01215449
5936.00   0.01507128   0.01200122
5938.00   0.00672416   0.01182185
5940.00   0.01425681   0.01167686
5942.00   0.02307864   0.01158984
5944.00   0.01894899   0.01150987
5946.00   0.01259884   0.01146083
5948.00   0.00824081   0.01141938
5950.00   0.01576233   0.01143083
5952.00   0.01826164   0.01145274
5954.00   0.01421599   0.01140732
5956.00   0.01521345   0.01132769
5958.00   0.01630018   0.01121981
5960.00   0.01171822   0.01114149
5962.00   0.00850625   0.01104916
5964.00   0.00861480   0.01099776
5966.00   0.01610330   0.01098712
5968.00   0.02177453   0.01097989
5970.00   0.02218355   0.01097007
5972.00   0.02196344   0.01097416
5974.00   0.02230768   0.01097756
5976.00   0.02143389   0.01096083
5978.00   0.02181841   0.01095512
5980.00   0.02516579   0.01087636
5982.00   0.02314221   0.01078541
5984.00   0.01935930   0.01072640
5986.00   0.02201661   0.01071815
5988.00   0.02690876   0.01066626
5990.00   0.02378187   0.01064185
5992.00   0.02592502   0.01065651
5994.00   0.03829740   0.01068525
5996.00   0.03409097   0.01057124
5998.00   0.01764702   0.01046285
6000.00   0.01499752   0.01046531
6002.00   0.02368319   0.01050101
6004.00   0.02835295   0.01044507
6006.00   0.01547045   0.01033641
6008.00   0.02473432   0.01028850
6010.00   0.03319289   0.01023618
6012.00   0.03662288   0.01019128
6014.00   0.03237272   0.01013876
6016.00   0.02772112   0.01006941
6018.00   0.03423463   0.01006506
6020.00   0.03392189   0.01004864
6022.00   0.03155149   0.01000025
6024.00   0.03594172   0.00995091
6026.00   0.04158749   0.00995451
6028.00   0.03430100   0.00991939
6030.00   0.03125838   0.00991131
6032.00   0.04499315   0.00994111
6034.00   0.04129841   0.00985369
6036.00   0.03173501   0.00975081
6038.00   0.03011393   0.00968767
6040.00   0.03240676   0.00968411
6042.00   0.03077264   0.00971114
6044.00   0.03009241   0.00967970
6046.00   0.04064364   0.00965081
6048.00   0.04883850   0.00965450
6050.00   0.04259636   0.00960510
6052.00   0.03811350   0.00960236
6054.00   0.05151597   0.00967141
6056.00   0.06076531   0.00970402
6058.00   0.05182527   0.00963449
6060.00   0.03932213   0.00954130
6062.00   0.03714506   0.00946826
6064.00   0.04590681   0.00945377
6066.00   0.05426027   0.00943526
6068.00   0.05558960   0.00940502
6070.00   0.04646638   0.00933380
6072.00   0.03609029   0.00923940
6074.00   0.03654793   0.00923614
6076.00   0.03704346   0.00925865
6078.00   0.03710436   0.00928472
6080.00   0.04859286   0.00934359
6082.00   0.04228981   0.00932548
6084.00   0.04063611   0.00931988
6086.00   0.04898651   0.00934702
6088.00   0.05611260   0.00939044
6090.00   0.05531353   0.00945564
6092.00   0.04829500   0.00943849
6094.00   0.05558278   0.00943592
6096.00   0.05533691   0.00950942
6098.00   0.04360716   0.00993779
6100.00   0.04835035   0.01015039
6102.00   0.04764933   0.00985552
6104.00   0.05231929   0.01019120
6106.00   0.05018178   0.01088701
6108.00   0.03797359   0.01110155
6110.00   0.03683922   0.01125896
6112.00   0.03797821   0.01182990
6114.00   0.04279869   0.01139351
6116.00   0.04401829   0.01121063
6118.00   0.03974688   0.01099129
6120.00   0.03380852   0.01055166
6122.00   0.03691089   0.01015472
6124.00   0.04644859   0.00991709
6126.00   0.04700701   0.00974033
6128.00   0.04666628   0.00961412
6130.00   0.04606584   0.00954890
6132.00   0.04038319   0.00949487
6134.00   0.03697864   0.00944162
6136.00   0.03839397   0.00941266
6138.00   0.03588868   0.00942938
6140.00   0.03619771   0.00949041
6142.00   0.03673366   0.00951482
6144.00   0.04081962   0.00948674
6146.00   0.03938910   0.00944830
6148.00   0.03693091   0.00945530
6150.00   0.03073084   0.00945531
6152.00   0.03604175   0.00956495
6154.00   0.03577957   0.00970029
6156.00   0.03735237   0.00985238
6158.00   0.04302469   0.00997753
6160.00   0.04173682   0.00994367
6162.00   0.04212759   0.00981892
6164.00   0.04069642   0.00964323
6166.00   0.04070717   0.00941508
6168.00   0.03958713   0.00911628
6170.00   0.04237255   0.00890496
6172.00   0.04457804   0.00878908
6174.00   0.04172126   0.00872559
6176.00   0.04060799   0.00867362
6178.00   0.04349516   0.00859991
6180.00   0.03427199   0.00853976
6182.00   0.02996844   0.00851293
6184.00   0.03847820   0.00849849
6186.00   0.03249417   0.00847834
6188.00   0.03661886   0.00846432
6190.00   0.03667257   0.00847236
6192.00   0.02810877   0.00844905
6194.00   0.02325013   0.00839997
6196.00   0.03316705   0.00843979
6198.00   0.03603211   0.00842925
6200.00   0.03297576   0.00841705
6202.00   0.02391475   0.00843102
6204.00   0.02802514   0.00848017
6206.00   0.03916142   0.00851915
6208.00   0.03242699   0.00854932
6210.00   0.02845430   0.00856578
6212.00   0.02824506   0.00852563
6214.00   0.03324198   0.00846675
6216.00   0.03275205   0.00844278
6218.00   0.03483012   0.00838542
6220.00   0.03482636   0.00835805
6222.00   0.03324859   0.00834546
6224.00   0.02592479   0.00830904
6226.00   0.03110718   0.00830076
6228.00   0.03208167   0.00829441
6230.00   0.03453594   0.00840638
6232.00   0.03641653   0.00860441
6234.00   0.03050357   0.00880721
6236.00   0.02497019   0.00893612
6238.00   0.02830841   0.00901041
6240.00   0.03295018   0.00895219
6242.00   0.03394761   0.00878553
6244.00   0.03280540   0.00860346
6246.00   0.03608467   0.00847114
6248.00   0.03328429   0.00833534
6250.00   0.02712607   0.00826463
6252.00   0.02872490   0.00833081
6254.00   0.03500115   0.00852352
6256.00   0.03869417   0.00865456
6258.00   0.03330219   0.00890625
6260.00   0.02326326   0.00780162
6262.00   0.02111418   0.00691968
6264.00   0.02369761   0.00807171
6266.00   0.02882988   0.00851832
6268.00   0.02983068   0.00828940
6270.00   0.02061908   0.00815870
6272.00   0.02379598   0.00813799
6274.00   0.03318913   0.00808879
6276.00   0.03750268   0.00811664
6278.00   0.04087029   0.00822368
6280.00   0.04241218   0.00829281
6282.00   0.03894576   0.00831066
6284.00   0.03619741   0.00836975
6286.00   0.04454808   0.00840398
6288.00   0.04968219   0.00840273
6290.00   0.04114054   0.00837973
6292.00   0.03643103   0.00843330
6294.00   0.04432107   0.00877819
6296.00   0.04935423   0.00945853
6298.00   0.04624533   0.01004154
6300.00   0.04488264   0.01034245
6302.00   0.04177185   0.01046200
6304.00   0.04472403   0.01036069
6306.00   0.05145491   0.00988781
6308.00   0.04935950   0.00924444
6310.00   0.04365695   0.00874097
6312.00   0.04570885   0.00845414
6314.00   0.03912479   0.00819640
6316.00   0.03577886   0.00802763
6318.00   0.03498176   0.00796160
6320.00   0.03875969   0.00795127
6322.00   0.04578170   0.00796783
6324.00   0.04665755   0.00803099
6326.00   0.04050856   0.00808717
6328.00   0.03758983   0.00807642
6330.00   0.04059725   0.00800330
6332.00   0.04772343   0.00799366
6334.00   0.04655747   0.00794329
6336.00   0.04595912   0.00782160
6338.00   0.04371031   0.00765711
6340.00   0.04206598   0.00760708
6342.00   0.03987365   0.00759541
6344.00   0.04167565   0.00762768
6346.00   0.04595375   0.00762996
6348.00   0.04670494   0.00759879
6350.00   0.04697203   0.00757289
6352.00   0.04633983   0.00763690
6354.00   0.04164311   0.00770407
6356.00   0.03766724   0.00776281
6358.00   0.04359399   0.00785037
6360.00   0.05630960   0.00807144
6362.00   0.05780111   0.00819700
6364.00   0.05290544   0.00815174
6366.00   0.04770651   0.00803444
6368.00   0.04718274   0.00792199
6370.00   0.04929236   0.00771402
6372.00   0.04505529   0.00748247
6374.00   0.03915696   0.00739158
6376.00   0.04195533   0.00743609
6378.00   0.04909422   0.00747507
6380.00   0.04428918   0.00747156
6382.00   0.05271573   0.00751967
6384.00   0.05776444   0.00754600
6386.00   0.05036501   0.00750325
6388.00   0.04421416   0.00744085
6390.00   0.04366012   0.00737570
6392.00   0.04029186   0.00728255
6394.00   0.03833778   0.00721570
6396.00   0.04252983   0.00723452
6398.00   0.04310918   0.00725896
6400.00   0.04589310   0.00730006
6402.00   0.04548484   0.00730238
6404.00   0.04138054   0.00726340
6406.00   0.03869956   0.00723298
6408.00   0.04732406   0.00723792
6410.00   0.04650256   0.00717657
6412.00   0.04858698   0.00719289
6414.00   0.04729235   0.00722728
6416.00   0.04950161   0.00720087
6418.00   0.05508320   0.00719531
6420.00   0.05156017   0.00715473
6422.00   0.04667239   0.00709273
6424.00   0.04530264   0.00704223
6426.00   0.04501315   0.00703023
6428.00   0.04408742   0.00698067
6430.00   0.05101167   0.00696980
6432.00   0.04912436   0.00693176
6434.00   0.04271653   0.00690126
6436.00   0.04574667   0.00690853
6438.00   0.04745862   0.00691925
6440.00   0.04966690   0.00691712
6442.00   0.05254307   0.00692254
6444.00   0.05096253   0.00692226
6446.00   0.04792149   0.00689242
6448.00   0.05268319   0.00691774
6450.00   0.05305970   0.00694254
6452.00   0.05152594   0.00694057
6454.00   0.05211131   0.00696391
6456.00   0.05403168   0.00701184
6458.00   0.05493609   0.00705366
6460.00   0.05152826   0.00711338
6462.00   0.04693595   0.00718844
6464.00   0.04583204   0.00726356
6466.00   0.05069773   0.00733524
6468.00   0.05467114   0.00738178
6470.00   0.05242170   0.00731764
6472.00   0.04467662   0.00717589
6474.00   0.04889112   0.00708986
6476.00   0.05455748   0.00700986
6478.00   0.05342252   0.00689233
6480.00   0.05034157   0.00681639
6482.00   0.05358507   0.00679917
6484.00   0.05202607   0.00675262
6486.00   0.05190387   0.00673326
6488.00   0.05232824   0.00675910
6490.00   0.05265275   0.00681167
6492.00   0.05671125   0.00691773
6494.00   0.05505415   0.00709264
6496.00   0.05632292   0.00727669
6498.00   0.05736263   0.00737502
6500.00   0.06180811   0.00745907
6502.00   0.06142299   0.00751210
6504.00   0.05984877   0.00740945
6506.00   0.04860513   0.00719446
6508.00   0.04736133   0.00702448
6510.00   0.04953315   0.00692870
6512.00   0.06032039   0.00687723
6514.00   0.05653143   0.00678555
6516.00   0.05140604   0.00673380
6518.00   0.05688407   0.00678422
6520.00   0.06266319   0.00686457
6522.00   0.05914979   0.00687109
6524.00   0.05849735   0.00688660
6526.00   0.06496636   0.00698012
6528.00   0.06020568   0.00704374
6530.00   0.05397329   0.00709284
6532.00   0.05480258   0.00713420
6534.00   0.05492339   0.00710727
6536.00   0.06149537   0.00710342
6538.00   0.05834089   0.00705990
6540.00   0.05534837   0.00697725
6542.00   0.05117200   0.00687685
6544.00   0.04954808   0.00683192
6546.00   0.05480161   0.00687253
6548.00   0.06311404   0.00699677
6550.00   0.06794745   0.00714510
6552.00   0.05293905   0.00712785
6554.00   0.05030498   0.00710812
6556.00   0.05690502   0.00712512
6558.00   0.05837737   0.00710392
6560.00   0.05437852   0.00700808
6562.00   0.05432573   0.00690157
6564.00   0.05404007   0.00685231
6566.00   0.05510624   0.00687825
6568.00   0.05544525   0.00688659
6570.00   0.05788720   0.00685735
6572.00   0.05306411   0.00688555
6574.00   0.04733412   0.00696914
6576.00   0.04747840   0.00701118
6578.00   0.05178642   0.00700273
6580.00   0.04765629   0.00697008
6582.00   0.05178142   0.00689126
6584.00   0.05325953   0.00675501
6586.00   0.04535801   0.00659239
6588.00   0.04447891   0.00655043
6590.00   0.04515826   0.00655895
6592.00   0.05166705   0.00660664
6594.00   0.04957155   0.00663553
6596.00   0.04959256   0.00665603
6598.00   0.05669916   0.00670011
6600.00   0.05383208   0.00676358
6602.00   0.04811617   0.00677944
6604.00   0.04524918   0.00673561
6606.00   0.04731221   0.00668556
6608.00   0.05655711   0.00666233
6610.00   0.05513757   0.00657902
6612.00   0.04188928   0.00646314
6614.00   0.03741914   0.00640307
6616.00   0.05004622   0.00644281
6618.00   0.05673787   0.00648463
6620.00   0.05386659   0.00649752
6622.00   0.05161670   0.00650168
6624.00   0.05472817   0.00652591
6626.00   0.05437769   0.00656238
6628.00   0.05110691   0.00654684
6630.00   0.04734702   0.00654603
6632.00   0.04839829   0.00655199
6634.00   0.04794432   0.00655415
6636.00   0.04525186   0.00652004
6638.00   0.04710446   0.00649928
6640.00   0.05021436   0.00646536
6642.00   0.04887237   0.00642307
6644.00   0.04452541   0.00637476
6646.00   0.04799151   0.00638180
6648.00   0.04686175   0.00634954
6650.00   0.04670255   0.00634016
6652.00   0.05138829   0.00636859
6654.00   0.05260053   0.00639844
6656.00   0.04760488   0.00639439
6658.00   0.04425255   0.00637462
6660.00   0.04382128   0.00638696
6662.00   0.04744973   0.00644416
6664.00   0.05572731   0.00649113
6666.00   0.05293994   0.00648518
6668.00   0.04961620   0.00646889
6670.00   0.04972447   0.00645336
6672.00   0.05104878   0.00643754
6674.00   0.05315194   0.00645859
6676.00   0.05168239   0.00643618
6678.00   0.05373853   0.00643047
6680.00   0.05745612   0.00642668
6682.00   0.05705695   0.00643014
6684.00   0.05101578   0.00639326
6686.00   0.05281696   0.00634541
6688.00   0.05329417   0.00634637
6690.00   0.04999724   0.00629166
6692.00   0.04698874   0.00622122
6694.00   0.04346009   0.00623346
6696.00   0.04675757   0.00628951
6698.00   0.04932700   0.00630898
6700.00   0.04561180   0.00635422
6702.00   0.04403840   0.00654626
6704.00   0.04174538   0.00742710
6706.00   0.04745858   0.00854146
6708.00   0.05712108   0.00897627
6710.00   0.05349576   0.00843315
6712.00   0.05066292   0.00711574
6714.00   0.04964671   0.00664426
6716.00   0.04388248   0.00644610
6718.00   0.04101086   0.00640354
6720.00   0.04107454   0.00638945
6722.00   0.04538951   0.00633108
6724.00   0.04399407   0.00630107
6726.00   0.04357839   0.00629075
6728.00   0.04306580   0.00628412
6730.00   0.04162817   0.00626584
6732.00   0.04252542   0.00626238
6734.00   0.03893446   0.00622687
6736.00   0.03512660   0.00624008
6738.00   0.03643036   0.00625749
6740.00   0.03912285   0.00626209
6742.00   0.03799810   0.00631504
6744.00   0.04653572   0.00648510
6746.00   0.06058267   0.00664504
6748.00   0.06863623   0.00673116
6750.00   0.06461012   0.00668433
6752.00   0.05828406   0.00655751
6754.00   0.04682408   0.00639322
6756.00   0.04459237   0.00649233
6758.00   0.07698849   0.00730756
6760.00   0.16051172   0.00860063
6762.00   0.25452372   0.00960616
6764.00   0.29533967   0.00991750
6766.00   0.28166485   0.00967059
6768.00   0.23085570   0.00873355
6770.00   0.14005212   0.00739002
6772.00   0.06574161   0.00631530
6774.00   0.04114122   0.00601476
6776.00   0.03221539   0.00604013
6778.00   0.02966774   0.00624893
6780.00   0.04988640   0.00669703
6782.00   0.08440547   0.00727846
6784.00   0.10433495   0.00756840
6786.00   0.11627782   0.00759682
6788.00   0.11182689   0.00739858
6790.00   0.09589008   0.00694031
6792.00   0.06034207   0.00633803
6794.00   0.03945861   0.00599453
6796.00   0.03847435   0.00594163
6798.00   0.03881417   0.00595855
6800.00   0.03531028   0.00592671
6802.00   0.03376396   0.00590950
6804.00   0.03325325   0.00588334
6806.00   0.03572911   0.00587227
6808.00   0.03911443   0.00588320
6810.00   0.03885029   0.00589596
6812.00   0.03116529   0.00585785
6814.00   0.02711703   0.00584368
6816.00   0.02919495   0.00585751
6818.00   0.02853513   0.00586704
6820.00   0.03393231   0.00593138
6822.00   0.03695931   0.00606699
6824.00   0.03376128   0.00630997
6826.00   0.03009267   0.00662901
6828.00   0.03780008   0.00697329
6830.00   0.04057423   0.00725424
6832.00   0.03382896   0.00735096
6834.00   0.02398557   0.00721560
6836.00   0.02125546   0.00693482
6838.00   0.02506304   0.00668146
6840.00   0.03005998   0.00642594
6842.00   0.03297970   0.00617978
6844.00   0.03403362   0.00600918
6846.00   0.02961850   0.00594119
6848.00   0.02873722   0.00587526
6850.00   0.03174361   0.00579554
6852.00   0.03279255   0.00576243
6854.00   0.03062860   0.00575269
6856.00   0.02987044   0.00576445
6858.00   0.02367122   0.00598768
6860.00   0.02010694   0.00645587
6862.00   0.02428593   0.00685229
6864.00   0.02762809   0.00709696
6866.00   0.02463374   0.00735699
6868.00   0.02668143   0.00764992
6870.00   0.03217183   0.00757765
6872.00   0.03134964   0.00720447
6874.00   0.02498876   0.00682354
6876.00   0.02035214   0.00661116
6878.00   0.02304440   0.00648410
6880.00   0.02762479   0.00632450
6882.00   0.02640628   0.00618085
6884.00   0.02690051   0.00620096
6886.00   0.02614023   0.00632305
6888.00   0.02472251   0.00635199
6890.00   0.01993439   0.00632784
6892.00   0.02085995   0.00632159
6894.00   0.02793525   0.00632646
6896.00   0.03146011   0.00626506
6898.00   0.02803166   0.00620792
6900.00   0.02358463   0.00616301
6902.00   0.02166692   0.00613113
6904.00   0.02151559   0.00605982
6906.00   0.03270091   0.00607472
6908.00   0.03142531   0.00610348
6910.00   0.02513932   0.00613351
6912.00   0.02312898   0.00616293
6914.00   0.02364341   0.00618872
6916.00   0.02619399   0.00631422
6918.00   0.03988757   0.00663631
6920.00   0.05115689   0.00693269
6922.00   0.06294072   0.00710953
6924.00   0.06771231   0.00707491
6926.00   0.05241697   0.00682730
6928.00   0.03627468   0.00638320
6930.00   0.02783043   0.00596767
6932.00   0.02835973   0.00584599
6934.00   0.03496583   0.00605991
6936.00   0.04440315   0.00628818
6938.00   0.05234323   0.00637271
6940.00   0.05285728   0.00640430
6942.00   0.04922615   0.00633473
6944.00   0.03691396   0.00630186
6946.00   0.02991538   0.00660332
6948.00   0.02584996   0.00672078
6950.00   0.02563580   0.00655287
6952.00   0.02146200   0.00623978
6954.00   0.02502761   0.00597797
6956.00   0.02713689   0.00565649
6958.00   0.02826439   0.00563248
6960.00   0.02568289   0.00554678
6962.00   0.02376549   0.00538912
6964.00   0.02546212   0.00541922
6966.00   0.02162132   0.00553585
6968.00   0.01818795   0.00560012
6970.00   0.01883238   0.00559653
6972.00   0.01819635   0.00561089
6974.00   0.01966595   0.00575057
6976.00   0.01756773   0.00582573
6978.00   0.01592107   0.00580764
6980.00   0.01897388   0.00578084
6982.00   0.01373659   0.00570187
6984.00   0.01416597   0.00553473
6986.00   0.01735772   0.00535720
6988.00   0.01965543   0.00525448
6990.00   0.01915490   0.00523589
6992.00   0.01917401   0.00519312
6994.00   0.02026327   0.00521417
6996.00   0.01738504   0.00519454
6998.00   0.01792613   0.00517900
7000.00   0.02088989   0.00524848
7002.00   0.02110782   0.00528708
7004.00   0.02430757   0.00533080
7006.00   0.02545796   0.00540137
7008.00   0.02192062   0.00545880
7010.00   0.02015685   0.00541163
7012.00   0.02252165   0.00536919
7014.00   0.01917259   0.00535795
7016.00   0.01192875   0.00531218
7018.00   0.01378474   0.00523430
7020.00   0.01369687   0.00508088
7022.00   0.01327905   0.00499182
7024.00   0.01964455   0.00499514
7026.00   0.02030741   0.00504532
7028.00   0.01456847   0.00511317
7030.00   0.00958005   0.00512262
7032.00   0.01404511   0.00512491
7034.00   0.01832534   0.00515314
7036.00   0.01951163   0.00519142
7038.00   0.01840651   0.00517616
7040.00   0.01979300   0.00518731
7042.00   0.01847232   0.00517382
7044.00   0.01524625   0.00518460
7046.00   0.01697210   0.00524958
7048.00   0.01755420   0.00526935
7050.00   0.01532040   0.00526779
7052.00   0.01620655   0.00526323
7054.00   0.01794089   0.00518957
7056.00   0.01966431   0.00510440
7058.00   0.01952012   0.00507306
7060.00   0.01673651   0.00508241
7062.00   0.01348198   0.00510011
7064.00   0.01926707   0.00514962
7066.00   0.02335347   0.00516839
7068.00   0.01645402   0.00514724
7070.00   0.01534354   0.00513699
7072.00   0.01587578   0.00511983
7074.00   0.01449720   0.00509776
7076.00   0.01455534   0.00507788
7078.00   0.01268505   0.00509752
7080.00   0.00938446   0.00508179
7082.00   0.00764320   0.00503516
7084.00   0.01028756   0.00505707
7086.00   0.01551030   0.00514543
7088.00   0.01283998   0.00514278
7090.00   0.01237341   0.00512131
7092.00   0.01245771   0.00509454
7094.00   0.01378797   0.00505260
7096.00   0.00929955   0.00503313
7098.00   0.00677567   0.00513086
7100.00   0.00722622   0.00495635
7102.00   0.00683753   0.00489947
7104.00   0.00891420   0.00490471
7106.00   0.01185734   0.00487017
7108.00   0.00935857   0.00483385
7110.00   0.01023149   0.00484212
7112.00   0.00989081   0.00486444
7114.00   0.01049248   0.00489231
7116.00   0.01376110   0.00489880
7118.00   0.01282753   0.00492739
7120.00   0.01148619   0.00494877
7122.00   0.01406385   0.00496537
7124.00   0.01496864   0.00501582
7126.00   0.01602512   0.00499324
7128.00   0.02112918   0.00500565
7130.00   0.01878568   0.00501111
7132.00   0.01567990   0.00499522
7134.00   0.01467320   0.00491938
7136.00   0.01044883   0.00485293
7138.00   0.01184043   0.00487994
7140.00   0.01056153   0.00489127
7142.00   0.00811057   0.00489153
7144.00   0.01468235   0.00492682
7146.00   0.01817068   0.00499250
7148.00   0.01596604   0.00498436
7150.00   0.01358501   0.00491967
7152.00   0.01427141   0.00486054
7154.00   0.01102091   0.00482514
7156.00   0.01383313   0.00486244
7158.00   0.01589761   0.00486900
7160.00   0.01375542   0.00487494
7162.00   0.01587190   0.00488664
7164.00   0.02225086   0.00493343
7166.00   0.02106238   0.00495337
7168.00   0.01909642   0.00494242
7170.00   0.01739997   0.00491518
7172.00   0.01487972   0.00491806
7174.00   0.01577313   0.00494096
7176.00   0.01680509   0.00494588
7178.00   0.01919632   0.00497594
7180.00   0.01609060   0.00496357
7182.00   0.01945171   0.00496898
7184.00   0.02550956   0.00496851
7186.00   0.02121058   0.00494939
7188.00   0.02011472   0.00491995
7190.00   0.02283330   0.00489132
7192.00   0.02109070   0.00487457
7194.00   0.01850627   0.00486649
7196.00   0.01822140   0.00488510
7198.00   0.02118275   0.00490031
7200.00   0.02384461   0.00495086
7202.00   0.01990997   0.00496565
7204.00   0.01596631   0.00494394
7206.00   0.02050564   0.00498330
7208.00   0.02459154   0.00501060
7210.00   0.02156709   0.00498463
7212.00   0.02252284   0.00496186
7214.00   0.02509275   0.00494708
7216.00   0.02673804   0.00497071
7218.00   0.02932715   0.00499538
7220.00   0.02861162   0.00498981
7222.00   0.02262257   0.00494250
7224.00   0.01888989   0.00498760
7226.00   0.02195542   0.00505338
7228.00   0.02576690   0.00505520
7230.00   0.02338285   0.00502789
7232.00   0.02540013   0.00518098
7234.00   0.02649961   0.00566661
7236.00   0.02213856   0.00638124
7238.00   0.01958626   0.00711274
7240.00   0.02695981   0.00773503
7242.00   0.02639060   0.00826220
7244.00   0.02258832   0.00829399
7246.00   0.02398080   0.00789317
7248.00   0.02658366   0.00732089
7250.00   0.02389653   0.00683625
7252.00   0.02608848   0.00624903
7254.00   0.02591061   0.00580711
7256.00   0.02331008   0.00563025
7258.00   0.02428108   0.00556498
7260.00   0.03058216   0.00543546
7262.00   0.03080412   0.00530776
7264.00   0.02764126   0.00524682
7266.00   0.02408417   0.00526834
7268.00   0.02048732   0.00531658
7270.00   0.02074589   0.00571767
7272.00   0.02623903   0.00667294
7274.00   0.02671871   0.00742946
7276.00   0.02775503   0.00773492
7278.00   0.03158878   0.00786921
7280.00   0.02890563   0.00791243
7282.00   0.02564004   0.00745032
7284.00   0.02715770   0.00675462
7286.00   0.02164158   0.00632565
7288.00   0.02901358   0.00623665
7290.00   0.03330946   0.00598514
7292.00   0.02485060   0.00570233
7294.00   0.02051648   0.00558115
7296.00   0.02342834   0.00559152
7298.00   0.02881127   0.00570150
7300.00   0.02849237   0.00587740
7302.00   0.02522916   0.00594116
7304.00   0.02615895   0.00592805
7306.00   0.02463570   0.00594322
7308.00   0.02897320   0.00589772
7310.00   0.03494197   0.00597170
7312.00   0.03277360   0.00646919
7314.00   0.02639608   0.00703819
7316.00   0.02756690   0.00724000
7318.00   0.02935335   0.00723940
7320.00   0.02815095   0.00700005
7322.00   0.02800563   0.00647458
7324.00   0.02774560   0.00593268
7326.00   0.03298586   0.00606134
7328.00   0.03123144   0.00624884
7330.00   0.02617387   0.00626100
7332.00   0.03031014   0.00623185
7334.00   0.03053514   0.00629400
7336.00   0.03124674   0.00664578
7338.00   0.02682646   0.00723974
7340.00   0.03590714   0.00763090
7342.00   0.04674250   0.00774824
7344.00   0.04230697   0.00757486
7346.00   0.03555067   0.00703400
7348.00   0.03632501   0.00617430
7350.00   0.03765436   0.00560866
7352.00   0.03685713   0.00560549
7354.00   0.03721288   0.00593756
7356.00   0.02878617   0.00625353
7358.00   0.03256060   0.00635996
7360.00   0.03830500   0.00635553
7362.00   0.04630932   0.00641485
7364.00   0.03932573   0.00664339
7366.00   0.03663213   0.00704511
7368.00   0.03839356   0.00730084
7370.00   0.03698733   0.00737197
7372.00   0.03968471   0.00729993
7374.00   0.04181709   0.00700587
7376.00   0.04483061   0.00629505
7378.00   0.05040826   0.00573394
7380.00   0.05076258   0.00552519
7382.00   0.04979810   0.00554010
7384.00   0.04240070   0.00554746
7386.00   0.04390143   0.00572213
7388.00   0.04605649   0.00602395
7390.00   0.05312184   0.00627405
7392.00   0.05350621   0.00632023
7394.00   0.05907397   0.00634368
7396.00   0.05224817   0.00653217
7398.00   0.05364423   0.00684695
7400.00   0.06535114   0.00703820
7402.00   0.07099789   0.00699745
7404.00   0.05938488   0.00693443
7406.00   0.05378046   0.00674815
7408.00   0.05311441   0.00628831
7410.00   0.05781625   0.00579292
7412.00   0.06406795   0.00566533
7414.00   0.06219769   0.00569441
7416.00   0.05577159   0.00570008
7418.00   0.05650135   0.00569160
7420.00   0.06622240   0.00570865
7422.00   0.06182985   0.00569267
7424.00   0.06166314   0.00578508
7426.00   0.06069999   0.00594508
7428.00   0.06198508   0.00606210
7430.00   0.06203632   0.00609668
7432.00   0.05616804   0.00612427
7434.00   0.05500149   0.00637654
7436.00   0.06483842   0.00655807
7438.00   0.07074109   0.00654287
7440.00   0.06538575   0.00648885
7442.00   0.06804373   0.00643143
7444.00   0.06837250   0.00619290
7446.00   0.06262594   0.00588023
7448.00   0.06127609   0.00569607
7450.00   0.06528770   0.00571586
7452.00   0.07081755   0.00578493
7454.00   0.06923206   0.00579564
7456.00   0.06519181   0.00582091
7458.00   0.06817858   0.00591142
7460.00   0.07447254   0.00599920
7462.00   0.07947396   0.00615578
7464.00   0.07086542   0.00626975
7466.00   0.06628283   0.00638307
7468.00   0.07462320   0.00657494
7470.00   0.07904536   0.00677644
7472.00   0.07548677   0.00681669
7474.00   0.07547105   0.00685680
7476.00   0.07507809   0.00694927
7478.00   0.08639013   0.00701739
7480.00   0.08577401   0.00701132
7482.00   0.08063634   0.00698857
7484.00   0.08305371   0.00690481
7486.00   0.08179306   0.00670381
7488.00   0.08011389   0.00648510
7490.00   0.08805180   0.00636665
7492.00   0.09347115   0.00627088
7494.00   0.09442887   0.00623767
7496.00   0.09999769   0.00628344
7498.00   0.10516756   0.00626973
7500.00   0.10485353   0.00620553
7502.00   0.10591868   0.00614623
7504.00   0.10773905   0.00610021
7506.00   0.10342591   0.00606260
7508.00   0.09742471   0.00603430
7510.00   0.09892360   0.00606046
7512.00   0.09598163   0.00609249
7514.00   0.09623069   0.00613850
7516.00   0.09800541   0.00625753
7518.00   0.09920222   0.00661336
7520.00   0.09815993   0.00719883
7522.00   0.10220178   0.00758222
7524.00   0.10787807   0.00774892
7526.00   0.10859094   0.00782639
7528.00   0.10823614   0.00775401
7530.00   0.10788948   0.00729108
7532.00   0.10724958   0.00682354
7534.00   0.10620603   0.00656704
7536.00   0.10675078   0.00644668
7538.00   0.10775783   0.00631200
7540.00   0.10124495   0.00622472
7542.00   0.10099050   0.00622087
7544.00   0.10140485   0.00620058
7546.00   0.09503201   0.00611069
7548.00   0.09709483   0.00606335
7550.00   0.10298689   0.00608821
7552.00   0.10669733   0.00617908
7554.00   0.10683281   0.00631690
7556.00   0.09821174   0.00635928
7558.00   0.09035347   0.00636150
7560.00   0.09135396   0.00636521
7562.00   0.09279940   0.00631650
7564.00   0.09074777   0.00623965
7566.00   0.08768544   0.00636829
7568.00   0.08503166   0.00676584
7570.00   0.08387047   0.00704412
7572.00   0.08126716   0.00711229
7574.00   0.07607088   0.00703247
7576.00   0.07454887   0.00681067
7578.00   0.07644549   0.00639398
7580.00   0.07679827   0.00608160
7582.00   0.07684493   0.00604732
7584.00   0.07229119   0.00615750
7586.00   0.06967130   0.00619542
7588.00   0.06497335   0.00616745
7590.00   0.05996943   0.00610762
7592.00   0.05885096   0.00615134
7594.00   0.06439134   0.00668584
7596.00   0.07044191   0.00786993
7598.00   0.07198026   0.00938387
7600.00   0.06916291   0.01102718
7602.00   0.06464545   0.01254447
7604.00   0.06224554   0.01323235
7606.00   0.05532685   0.01295384
7608.00   0.05524811   0.01230950
7610.00   0.05828145   0.01140181
7612.00   0.05585100   0.01027632
7614.00   0.04561875   0.00920130
7616.00   0.04718055   0.00826611
7618.00   0.04749022   0.00751540
7620.00   0.04851559   0.00714911
7622.00   0.04587908   0.00731488
7624.00   0.04769366   0.00791232
7626.00   0.04258958   0.00850374
7628.00   0.04398431   0.00888024
7630.00   0.04431894   0.00901296
7632.00   0.04260970   0.00889525
7634.00   0.03393385   0.00840380
7636.00   0.03950372   0.00784927
7638.00   0.04336574   0.00744235
7640.00   0.03991041   0.00722015
7642.00   0.03059481   0.00703069
7644.00   0.03301052   0.00687364
7646.00   0.03184494   0.00672561
7648.00   0.03160581   0.00667164
7650.00   0.03263352   0.00667110
7652.00   0.03635674   0.00662691
7654.00   0.03423885   0.00651535
7656.00   0.03381291   0.00648960
7658.00   0.03330096   0.00655969
7660.00   0.02753422   0.00665006
7662.00   0.02140910   0.00661548
7664.00   0.02143369   0.00655142
7666.00   0.02547348   0.00641561
7668.00   0.02639931   0.00614733
7670.00   0.02904524   0.00576881
7672.00   0.02672341   0.00579137
7674.00   0.02872646   0.00597170
#7676.00   0.03260064   0.00596954
#7678.00   0.03857059   0.00562156
#7680.00   0.03476227   0.00575274
7682.00   0.02729804   0.00594476
7684.00   0.02452111   0.00615087
7686.00   0.02621458   0.00621483
7688.00   0.02530324   0.00577089
7690.00   0.02261522   0.00567964
7692.00   0.01890288   0.00582076
7694.00   0.01594248   0.00595446
7696.00   0.01728685   0.00591194
7698.00   0.02083300   0.00601801
7700.00   0.02136306   0.00595759
7702.00   0.01669184   0.00586318
7704.00   0.01688800   0.00576257
7706.00   0.02151352   0.00586205
7708.00   0.02214375   0.00642958
7710.00   0.02411360   0.00751327
7712.00   0.02413712   0.00849136
7714.00   0.01836993   0.00913062
7716.00   0.01421646   0.00928315
7718.00   0.01398587   0.00892383
7720.00   0.02090454   0.00833903
7722.00   0.02157672   0.00761916
7724.00   0.01252390   0.00683149
7726.00   0.00977899   0.00627000
7728.00   0.01266485   0.00611957
7730.00   0.01240277   0.00592539
7732.00   0.01530503   0.00571263
7734.00   0.01592235   0.00554296
7736.00   0.01700240   0.00549242
7738.00   0.01446249   0.00544278
7740.00   0.02065095   0.00540443
7742.00   0.01867402   0.00544607
7744.00   0.01090790   0.00589187
7746.00   0.00927645   0.00696143
7748.00   0.01725251   0.00798934
7750.00   0.01440606   0.00828060
7752.00   0.01641258   0.00834067
7754.00   0.01471244   0.00824682
7756.00   0.01785788   0.00784262
7758.00   0.00687725   0.00699121
7760.00   0.00856050   0.00651880
7762.00   0.01347726   0.00637470
7764.00   0.01039749   0.00618734
7766.00   0.01030607   0.00579572
7768.00   0.01316408   0.00551149
7770.00   0.00840109   0.00558483
7772.00   0.00815068   0.00569803
7774.00   0.01153281   0.00577056
7776.00   0.00782197   0.00601396
7778.00   0.01044721   0.00622649
7780.00   0.02054171   0.00624638
7782.00   0.02182277   0.00620354
7784.00   0.01227888   0.00613061
7786.00   0.00967228   0.00578845
7788.00   0.01265774   0.00596454
7790.00   0.01083786   0.00675542
7792.00   0.00677582   0.00739631
7794.00   0.01030566   0.00751401
7796.00   0.01403594   0.00746275
7798.00   0.01421866   0.00716523
7800.00   0.01340536   0.00638877
7802.00   0.00712613   0.00560248
7804.00   0.00331624   0.00565504
7806.00   0.01031813   0.00606060
7808.00   0.01456199   0.00624727
7810.00   0.01141987   0.00624233
7812.00   0.00736810   0.00613783
7814.00   0.00481483   0.00595054
7816.00   0.00078304   0.00633077
7818.00   0.00260830   0.00717170
7820.00   0.00910594   0.00769273
7822.00   0.01308727   0.00777996
7824.00   0.01345762   0.00772276
7826.00   0.01456607   0.00723928
7828.00   0.01306584   0.00624401
7830.00   0.00742059   0.00533157
7832.00   0.00541146   0.00498532
7834.00   0.00733169   0.00501053
7836.00   0.01329323   0.00539433
7838.00   0.01399015   0.00580422
7840.00   0.00886715   0.00601944
7842.00   0.00616967   0.00603124
7844.00   0.00701723   0.00605136
7846.00   0.01177469   0.00619791
7848.00   0.01581507   0.00679315
7850.00   0.01151184   0.00765728
7852.00   0.00512243   0.00824550
7854.00   0.00742345   0.00848881
7856.00   0.00603086   0.00864565
7858.00   0.00376705   0.00833426
7860.00   0.00474361   0.00748611
7862.00   0.01067097   0.00684011
7864.00   0.00925088   0.00674023
7866.00   0.01470406   0.00683386
7868.00   0.01634779   0.00685949
7870.00   0.01122269   0.00680335
7872.00   0.00687563   0.00675867
7874.00   0.01325794   0.00676464
7876.00   0.01342568   0.00661028
7878.00   0.01088976   0.00639713
7880.00   0.01051969   0.00625612
7882.00   0.01230536   0.00630119
7884.00   0.00977444   0.00650230
7886.00   0.01107319   0.00669563
7888.00   0.01543691   0.00674584
7890.00   0.01635114   0.00666026
7892.00   0.01724354   0.00658033
7894.00   0.01404497   0.00630223
7896.00   0.01030748   0.00573319
7898.00   0.00737001   0.00513531
7900.00   0.01203982   0.00490461
7902.00   0.01669153   0.00493462
7904.00   0.01461061   0.00491186
7906.00   0.01498385   0.00520090
7908.00   0.01802844   0.00614177
7910.00   0.01748276   0.00744911
7912.00   0.01167106   0.00822243
7914.00   0.01017210   0.00856039
7916.00   0.01329992   0.00878925
7918.00   0.02025882   0.00873198
7920.00   0.02234874   0.00793290
7922.00   0.01826299   0.00704685
7924.00   0.01422071   0.00667842
7926.00   0.01480377   0.00658581
7928.00   0.01772182   0.00640398
7930.00   0.01971756   0.00625705
7932.00   0.01416683   0.00622963
7934.00   0.01113247   0.00617850
7936.00   0.01373899   0.00591617
7938.00   0.02137978   0.00544234
7940.00   0.02280076   0.00508314
7942.00   0.02339148   0.00516448
7944.00   0.02509718   0.00548541
7946.00   0.02804571   0.00583952
7948.00   0.02748656   0.00602766
#7950.00   0.02306804   0.00596775
#7952.00   0.00792590   0.00573134
7954.00   0.03341046   0.00588168
7956.00   0.03194080   0.00707600
7958.00   0.03496940   0.00968249
7960.00   0.03879196   0.01191503
7962.00   0.03270265   0.01352706
7964.00   0.02726970   0.01407893
7966.00   0.03040811   0.01253193
7968.00   0.04307685   0.01086431
#7970.00   0.04895740   0.00840635
#7972.00   0.00708499   0.00575320
7974.00   0.03476216   0.00585661
7976.00   0.03991449   0.00629312
7978.00   0.03683823   0.00658059
7980.00   0.03956990   0.00664670
7982.00   0.03800863   0.00652777
7984.00   0.02976726   0.00619403
7986.00   0.03603755   0.00592052
7988.00   0.04161981   0.00638862
7990.00   0.04307530   0.00744838
7992.00   0.03835528   0.00807569
7994.00   0.03901592   0.00817989
7996.00   0.04602804   0.00810805
7998.00   0.03491260   0.00752719
8000.00   0.02997600   0.00641991
8002.00   0.03711848   0.00550951
8004.00   0.04031017   0.00528731
8006.00   0.04126337   0.00528100
8008.00   0.03921290   0.00544309
8010.00   0.03686700   0.00585328
8012.00   0.03970019   0.00618041
8014.00   0.03778396   0.00627727
8016.00   0.03706838   0.00634288
8018.00   0.02864029   0.00628638
8020.00   0.02950010   0.00645892
8022.00   0.03851035   0.00704016
8024.00   0.03992058   0.00760397
8026.00   0.03093042   0.00770023
8028.00   0.02620997   0.00763708
8030.00   0.02786689   0.00728405
8032.00   0.03470562   0.00655951
8034.00   0.03970904   0.00573670
8036.00   0.03083820   0.00538676
8038.00   0.03309617   0.00529580
8040.00   0.03577438   0.00527822
8042.00   0.03570264   0.00524073
8044.00   0.03814257   0.00529811
8046.00   0.03424422   0.00545518
8048.00   0.03404042   0.00574092
8050.00   0.03584746   0.00595411
8052.00   0.03273642   0.00601682
8054.00   0.03278343   0.00603960
8056.00   0.03327342   0.00616544
8058.00   0.03267996   0.00641466
8060.00   0.03224904   0.00659407
8062.00   0.03025333   0.00662693
8064.00   0.03337432   0.00662686
8066.00   0.02830296   0.00643537
8068.00   0.02829798   0.00597414
8070.00   0.02986194   0.00545985
8072.00   0.02921648   0.00521022
8074.00   0.02486249   0.00525418
8076.00   0.02518084   0.00530819
8078.00   0.02682928   0.00532620
8080.00   0.02421626   0.00537270
8082.00   0.02188364   0.00538151
8084.00   0.01479494   0.00513891
#8086.00   0.05080278   0.00602733
#8088.00   0.08909116   0.00681422
#8090.00   0.08975843   0.00693229
#8092.00   0.03268208   0.00597343
8094.00   0.00721638   0.00557253
8096.00   0.00854105   0.00565087
8098.00   0.02186292   0.00590504
8100.00   0.02184852   0.00599295
8102.00   0.01695569   0.00596550
8104.00   0.01946898   0.00599544
8106.00   0.02394470   0.00602411
8108.00   0.02172328   0.00585518
8110.00   0.02074379   0.00352738
#8112.00   -0.00269214   0.01187276
#8114.00   -0.01308849   0.01341407
#8116.00   -0.00167471   0.01091060
8118.00   0.02079731   0.00349457
8120.00   0.01678602   0.00519817
8122.00   0.01887499   0.00541586
8124.00   0.02020090   0.00517383
8126.00   0.02119573   0.00518875
8128.00   0.02217119   0.00518238
8130.00   0.02025318   0.00518126
8132.00   0.02029963   0.00521018
8134.00   0.02256477   0.00524742
8136.00   0.02496583   0.00531395
8138.00   0.02318472   0.00539493
8140.00   0.02325910   0.00546798
8142.00   0.02151254   0.00552431
8144.00   0.02504142   0.00556332
8146.00   0.02662481   0.00551799
8148.00   0.02265888   0.00543421
8150.00   0.01677946   0.00538848
8152.00   0.01699670   0.00530765
8154.00   0.01917327   0.00519395
8156.00   0.01998715   0.00512833
8158.00   0.02048498   0.00516023
8160.00   0.02177753   0.00521725
8162.00   0.02245270   0.00526297
8164.00   0.02089066   0.00531140
8166.00   0.01879789   0.00531901
8168.00   0.02170452   0.00536943
8170.00   0.02582007   0.00551600
8172.00   0.02138405   0.00558317
8174.00   0.01686979   0.00574194
8176.00   0.01961724   0.00621947
8178.00   0.02277553   0.00703244
8180.00   0.02029499   0.00790909
8182.00   0.01839593   0.00834551
8184.00   0.01772895   0.00875003
#8186.00   0.00993705   0.00919001
#8188.00   -0.00354146   0.00879468
#8190.00   -0.00366587   0.00867122
#8192.00   -0.04733850   0.02473535
#8194.00   -0.06101631   0.02758426
#8196.00   0.01252766   0.00601232
#8198.00   0.00415567   0.00762236
8200.00   0.01517654   0.00841291
8202.00   0.02229107   0.00779750
8204.00   0.01820610   0.00686925
8206.00   0.01664208   0.00648070
8208.00   0.01855901   0.00621988
8210.00   0.01905797   0.00598098
8212.00   0.01858111   0.00576043
8214.00   0.01409214   0.00555297
8216.00   0.01228349   0.00538423
8218.00   0.01872531   0.00527063
8220.00   0.01935366   0.00518018
8222.00   0.01451319   0.00505328
8224.00   0.01626948   0.00497622
8226.00   0.01612265   0.00497315
8228.00   0.01560799   0.00496922
8230.00   0.01197675   0.00488525
8232.00   0.01570408   0.00481595
8234.00   0.02006668   0.00476561
8236.00   0.01570010   0.00475113
8238.00   0.01080294   0.00471988
8240.00   0.01028751   0.00470464
8242.00   0.01452693   0.00475339
8244.00   0.01941817   0.00482248
8246.00   0.01668294   0.00475447
8248.00   0.01354558   0.00469958
8250.00   0.01171651   0.00466140
8252.00   0.01322095   0.00466765
8254.00   0.01266250   0.00465125
8256.00   0.01134481   0.00459815
8258.00   0.01435145   0.00459097
8260.00   0.01360974   0.00456288
8262.00   0.01026575   0.00452758
8264.00   0.00802467   0.00450896
8266.00   0.00993936   0.00449891
8268.00   0.01249647   0.00446556
8270.00   0.01621892   0.00446382
8272.00   0.01610156   0.00461794
8274.00   0.01478326   0.00510572
8276.00   0.01198969   0.00588983
8278.00   0.00838488   0.00656103
8280.00   0.00991481   0.00702308
8282.00   0.01816193   0.00743432
8284.00   0.02398336   0.00791116
8286.00   0.01459540   0.00795126
8288.00   0.01044877   0.00763115
8290.00   0.01350648   0.00732964
8292.00   0.02061693   0.00736957
8294.00   0.01446314   0.00750504
8296.00   0.00853753   0.00753828
8298.00   0.00693341   0.00749400
8300.00   0.00985098   0.00738963
8302.00   0.01003953   0.00708279
8304.00   0.01177924   0.00640721
8306.00   0.01178429   0.00573912
8308.00   0.01095524   0.00540417
8310.00   0.01083485   0.00536048
8312.00   0.01241463   0.00532631
8314.00   0.01103698   0.00528188
8316.00   0.00852527   0.00503557
8318.00   0.00752125   0.00466605
8320.00   0.01145739   0.00442081
8322.00   0.01284571   0.00442990
8324.00   0.00941236   0.00438620
8326.00   0.00639214   0.00429797
8328.00   0.00797898   0.00427123
8330.00   0.01022513   0.00430537
8332.00   0.00943432   0.00433811
8334.00   0.00737908   0.00431718
8336.00   0.00773169   0.00450941
8338.00   0.01138659   0.00552812
8340.00   0.01160174   0.00737016
8342.00   0.00729226   0.00893411
8344.00   0.00138222   0.00938608
8346.00   0.00580229   0.00931365
8348.00   0.01290746   0.00948115
8350.00   0.00879034   0.00977392
8352.00   0.00748723   0.00957688
8354.00   0.01257814   0.00712117
8356.00   0.01341810   0.00611752
8358.00   0.01100197   0.00593982
8360.00   0.00519082   0.00540336
8362.00   0.00780947   0.00526289
8364.00   0.01137487   0.00531678
8366.00   0.01398732   0.00530668
8368.00   0.01469480   0.00515816
8370.00   0.01963238   0.00494242
8372.00   0.01031714   0.00453351
8374.00   0.01071020   0.00439984
8376.00   0.01353674   0.00471090
8378.00   0.01326390   0.00533664
8380.00   0.01187954   0.00587416
8382.00   0.01330580   0.00602307
8384.00   0.00871935   0.00597614
8386.00   0.00064571   0.00578828
8388.00   -0.00409279   0.00537827
8390.00   -0.00248848   0.00481424
8392.00   0.00610960   0.00488229
8394.00   0.01414264   0.00613092
8396.00   0.01707820   0.00760514
8398.00   0.01143438   0.00823067
8400.00   0.01204621   0.00825249
8402.00   0.01180919   0.00811076
8404.00   0.01071769   0.00732406
8406.00   0.00955933   0.00578010
8408.00   0.01406376   0.00477345
8410.00   0.01106431   0.00513209
8412.00   0.01057259   0.00582744
8414.00   0.01334996   0.00622253
8416.00   0.01211657   0.00625549
8418.00   0.01047916   0.00621850
8420.00   0.01232569   0.00584944
8422.00   0.01270591   0.00534967
8424.00   0.01048019   0.00581776
8426.00   0.01070993   0.00737987
8428.00   0.01255010   0.00856013
8430.00   0.01029493   0.00886265
8432.00   0.00762449   0.00879488
8434.00   0.00671802   0.00829768
8436.00   0.00342069   0.00690190
8438.00   0.00351153   0.00529051
8440.00   0.00741805   0.00445369
8442.00   0.00975963   0.00428978
8444.00   0.00805915   0.00435314
8446.00   0.00635712   0.00468333
8448.00   0.01085510   0.00542985
8450.00   0.01321343   0.00597919
8452.00   0.01697897   0.00617149
8454.00   0.01688114   0.00611279
8456.00   0.01450851   0.00592293
8458.00   0.00956281   0.00566699
8460.00   0.01051116   0.00614980
8462.00   0.01085735   0.00716110
8464.00   0.00875272   0.00791974
8466.00   0.00734054   0.00796189
8468.00   0.01107765   0.00786781
8470.00   0.01470433   0.00720179
8472.00   0.01192077   0.00594116
8474.00   0.00679196   0.00472694
8476.00   0.00809630   0.00444600
8478.00   0.01096939   0.00444827
8480.00   0.01052954   0.00444102
8482.00   0.00665646   0.00437338
8484.00   0.00621316   0.00433143
8486.00   0.00941188   0.00443619
8488.00   0.00860269   0.00480412
8490.00   0.00720830   0.00532525
8492.00   0.00880478   0.00567862
8494.00   0.01031580   0.00570535
8496.00   0.00759745   0.00571008
8498.00   0.00355166   0.00580332
8500.00   0.00290935   0.00607957
8502.00   0.00339329   0.00653377
8504.00   -0.00086555   0.00679330
8506.00   0.00012226   0.00679345
8508.00   0.00127414   0.00660694
8510.00   0.00078413   0.00600436
8512.00   0.00290989   0.00501573
8514.00   0.00085437   0.00444471
8516.00   0.00452987   0.00437641
8518.00   0.00284130   0.00444702
8520.00   -0.00038261   0.00448654
8522.00   0.00052490   0.00450343
8524.00   0.00570545   0.00451506
8526.00   0.00671675   0.00444492
8528.00   0.00566167   0.00436492
8530.00   0.00642643   0.00438492
8532.00   0.00910758   0.00452507
8534.00   0.01159470   0.00481684
8536.00   0.00923619   0.00502947
8538.00   0.00317682   0.00507453
8540.00   0.00594864   0.00508761
8542.00   0.00662141   0.00519552
8544.00   0.00448093   0.00547545
8546.00   0.00605258   0.00567619
8548.00   0.00448132   0.00574752
8550.00   0.00316838   0.00575359
8552.00   0.00136681   0.00567002
8554.00   -0.00068071   0.00526592
8556.00   0.00087751   0.00476063
8558.00   0.00577768   0.00445039
8560.00   0.00541683   0.00438599
8562.00   0.00231466   0.00437576
8564.00   0.00436720   0.00439972
8566.00   0.00122638   0.00444728
8568.00   -0.00034367   0.00447482
8570.00   0.00161919   0.00450723
8572.00   0.00636344   0.00456126
8574.00   0.00630434   0.00457247
8576.00   0.00320662   0.00455860
8578.00   0.00279043   0.00456748
8580.00   0.00680713   0.00457417
8582.00   0.00486561   0.00458437
8584.00   0.00401971   0.00468950
8586.00   0.00260511   0.00483347
8588.00   0.00130414   0.00492990
8590.00   0.00325459   0.00498383
8592.00   0.00732503   0.00513217
8594.00   0.00698520   0.00524107
8596.00   0.00315360   0.00524553
8598.00   0.00261353   0.00519153
8600.00   0.00567190   0.00517041
8602.00   0.00921573   0.00502827
8604.00   0.00977371   0.00482452
8606.00   0.01086157   0.00471136
8608.00   0.01434556   0.00479706
8610.00   0.01672551   0.00495556
8612.00   0.01395328   0.00513059
8614.00   0.01102212   0.00533821
8616.00   0.01366440   0.00560767
8618.00   0.01670705   0.00592642
8620.00   0.01539813   0.00623938
8622.00   0.01498591   0.00651458
8624.00   0.02005647   0.00680954
8626.00   0.02117367   0.00706189
8628.00   0.01564761   0.00719016
8630.00   0.01685208   0.00720379
8632.00   0.01692881   0.00716477
8634.00   0.01830732   0.00703740
8636.00   0.02361538   0.00683357
8638.00   0.02715491   0.00654248
8640.00   0.02252662   0.00624309
8642.00   0.02466232   0.00598640
8644.00   0.03360683   0.00592769
8646.00   0.02943627   0.00608938
8648.00   0.01661078   0.00636771
8650.00   0.01456121   0.00668526
8652.00   0.02130185   0.00700822
8654.00   0.02706991   0.00725600
8656.00   0.02399827   0.00734662
8658.00   0.02557766   0.00731350
8660.00   0.02512696   0.00728019
8662.00   0.02850868   0.00726294
8664.00   0.03800837   0.00722641
8666.00   0.03146416   0.00710670
8668.00   0.02265749   0.00695468
8670.00   0.02787978   0.00683909
8672.00   0.04030123   0.00674361
8674.00   0.03934019   0.00655655
8676.00   0.03495041   0.00632881
8678.00   0.03926168   0.00620406
8680.00   0.04233403   0.00610174
8682.00   0.04636895   0.00597523
8684.00   0.04663797   0.00586771
8686.00   0.04828549   0.00578012
8688.00   0.04439430   0.00573200
8690.00   0.04312377   0.00571128
8692.00   0.03998396   0.00563859
8694.00   0.03853994   0.00554660
8696.00   0.04075854   0.00553779
8698.00   0.04614514   0.00555233
8700.00   0.04858213   0.00556664
8702.00   0.05055741   0.00563719
8704.00   0.05277546   0.00571075
8706.00   0.06326772   0.00568164
8708.00   0.06068766   0.00559427
8710.00   0.05596652   0.00554052
8712.00   0.06053687   0.00551259
8714.00   0.06357941   0.00545996
8716.00   0.06760829   0.00543781
8718.00   0.06683773   0.00543414
8720.00   0.06621364   0.00545184
8722.00   0.06973431   0.00549460
8724.00   0.07833574   0.00554855
8726.00   0.07912347   0.00558381
8728.00   0.08036014   0.00560097
8730.00   0.08385081   0.00562021
8732.00   0.08328336   0.00563701
8734.00   0.08665290   0.00568487
8736.00   0.09410736   0.00575138
8738.00   0.09746637   0.00580624
8740.00   0.09834536   0.00586456
8742.00   0.10176615   0.00589697
8744.00   0.10642556   0.00592479
8746.00   0.11072008   0.00594755
8748.00   0.11350015   0.00596123
8750.00   0.11342815   0.00594743
8752.00   0.11027793   0.00609966
8754.00   0.11225044   0.00683985
8756.00   0.12240082   0.00820194
8758.00   0.12464403   0.00944329
8760.00   0.11525118   0.01031913
8762.00   0.11353543   0.01119857
8764.00   0.12434611   0.01214742
8766.00   0.12208024   0.01214317
8768.00   0.11959235   0.01140901
8770.00   0.12718582   0.01083769
8772.00   0.12332974   0.01093743
8774.00   0.12089530   0.01104449
8776.00   0.12393922   0.01106063
8778.00   0.12987132   0.01103874
8780.00   0.13358216   0.01086223
8782.00   0.13826324   0.01006426
8784.00   0.13576910   0.00869103
8786.00   0.14167899   0.00770879
8788.00   0.14996177   0.00768612
8790.00   0.14885668   0.00798828
8792.00   0.14535105   0.00799207
8794.00   0.15372455   0.00789210
8796.00   0.15549141   0.00746250
8798.00   0.15606701   0.00679009
8800.00   0.16291992   0.00632021
8802.00   0.16399322   0.00621581
8804.00   0.16337438   0.00626160
8806.00   0.16015118   0.00635144
8808.00   0.16170843   0.00643205
8810.00   0.16500960   0.00651034
8812.00   0.16590780   0.00659730
8814.00   0.16356160   0.00660175
8816.00   0.16766995   0.00656983
8818.00   0.17039074   0.00669867
8820.00   0.17218053   0.00780657
8822.00   0.18689783   0.01066780
8824.00   0.19158863   0.01303313
8826.00   0.19403964   0.01408905
8828.00   0.18644862   0.01425374
8830.00   0.17916553   0.01424212
8832.00   0.18042083   0.01345618
8834.00   0.17529301   0.01192515
8836.00   0.17104702   0.01059981
8838.00   0.16991879   0.01009312
8840.00   0.17838611   0.00968153
8842.00   0.18443811   0.00872729
8844.00   0.19134514   0.00788033
8846.00   0.19281119   0.00779258
8848.00   0.18256868   0.00798620
8850.00   0.18560988   0.00802586
8852.00   0.19394697   0.00798844
8854.00   0.19887967   0.00777734
8856.00   0.19551949   0.00735297
#8858.00   0.18383205   0.00726826
#8860.00   0.16573338   0.00734042
#8862.00   0.16881122   0.00796941
#8864.00   0.18559901   0.00883006
8866.00   0.20308121   0.00936797
8868.00   0.20392384   0.00933134
8870.00   0.19557226   0.00916145
8872.00   0.19227268   0.00862597
8874.00   0.19384475   0.00769041
8876.00   0.19745304   0.00691192
8878.00   0.19904010   0.00699934
8880.00   0.19867270   0.00861888
8882.00   0.18769221   0.01064928
8884.00   0.18429862   0.01203953
8886.00   0.18736438   0.01232584
8888.00   0.18574460   0.01228147
8890.00   0.18664666   0.01142630
8892.00   0.19569086   0.00964777
8894.00   0.20517842   0.00771591
8896.00   0.20047085   0.00723122
8898.00   0.19668539   0.00810816
8900.00   0.20107217   0.00909479
8902.00   0.20149855   0.00960672
8904.00   0.19473772   0.00965792
8906.00   0.19061631   0.00959223
8908.00   0.19308822   0.00891849
8910.00   0.19644885   0.00781440
8912.00   0.19828303   0.00749445
8914.00   0.20251079   0.00909017
8916.00   0.19246764   0.01148940
8918.00   0.18793665   0.01273861
8920.00   0.18982591   0.01294161
8922.00   0.19771029   0.01278458
8924.00   0.19875407   0.01212111
8926.00   0.18084334   0.01036377
8928.00   0.18314551   0.00805470
8930.00   0.20493847   0.00728282
8932.00   0.20821173   0.00745795
8934.00   0.19911867   0.00748748
8936.00   0.19426113   0.00756427
8938.00   0.18131210   0.00774162
8940.00   0.17651047   0.00853082
8942.00   0.17679448   0.00909433
8944.00   0.17754732   0.00912046
8946.00   0.17991386   0.00904944
8948.00   0.17750041   0.00853724
8950.00   0.17146154   0.00780544
8952.00   0.17153446   0.00813400
8954.00   0.17440313   0.01016403
8956.00   0.17034237   0.01146192
8958.00   0.16234852   0.01182227
8960.00   0.16636796   0.01171879
8962.00   0.17170942   0.01119011
8964.00   0.16558765   0.00941324
8966.00   0.15310501   0.00746953
8968.00   0.14658995   0.00650618
8970.00   0.15313804   0.00644618
8972.00   0.15700382   0.00650672
8974.00   0.14332049   0.00642410
8976.00   0.13985999   0.00639083
8978.00   0.13937086   0.00636417
8980.00   0.13963698   0.00641904
8982.00   0.13048896   0.00671647
8984.00   0.12894195   0.00750681
8986.00   0.12964699   0.00820143
8988.00   0.12850235   0.00858492
8990.00   0.12166635   0.00860789
8992.00   0.11990556   0.00827188
8994.00   0.11796984   0.00772661
8996.00   0.12312812   0.00809509
8998.00   0.12725054   0.00908473
9000.00   0.13118558   0.00985543
9002.00   0.12456685   0.01003064
9004.00   0.11284857   0.00990231
9006.00   0.10928132   0.00902531
9008.00   0.10613281   0.00749713
9010.00   0.10529359   0.00627983
9012.00   0.10246824   0.00591600
9014.00   0.10047588   0.00590510
9016.00   0.09995034   0.00593186
9018.00   0.10048750   0.00592682
9020.00   0.09384718   0.00585015
9022.00   0.09184992   0.00584999
9024.00   0.09367333   0.00590040
9026.00   0.09353369   0.00586347
9028.00   0.08685661   0.00573006
9030.00   0.08870280   0.00574386
9032.00   0.09109477   0.00601354
9034.00   0.08791113   0.00638446
9036.00   0.07987063   0.00663136
9038.00   0.07953808   0.00668783
9040.00   0.07972405   0.00668182
9042.00   0.08240045   0.00673824
9044.00   0.07988752   0.00692327
9046.00   0.07688870   0.00724692
9048.00   0.07277697   0.00754226
9050.00   0.07149109   0.00759020
9052.00   0.07313623   0.00756399
9054.00   0.07317673   0.00718637
9056.00   0.06984178   0.00640485
9058.00   0.06533199   0.00566905
9060.00   0.06266556   0.00550531
9062.00   0.05904479   0.00553420
9064.00   0.06220829   0.00555600
9066.00   0.06608310   0.00556205
9068.00   0.06319621   0.00555229
9070.00   0.06163235   0.00554670
9072.00   0.05800980   0.00549873
9074.00   0.05313796   0.00536561
9076.00   0.05122882   0.00523911
9078.00   0.05095791   0.00517732
9080.00   0.04763630   0.00519479
9082.00   0.05149246   0.00522156
9084.00   0.05922591   0.00529623
9086.00   0.05871822   0.00542294
9088.00   0.04695772   0.00561221
9090.00   0.04484444   0.00575854
9092.00   0.04703179   0.00579974
9094.00   0.04490397   0.00580128
9096.00   0.04019488   0.00591371
9098.00   0.03469044   0.00611345
9100.00   0.03846667   0.00628940
9102.00   0.04185759   0.00635430
9104.00   0.04446465   0.00631772
9106.00   0.04701009   0.00619204
9108.00   0.04815887   0.00589210
9110.00   0.04683669   0.00542294
9112.00   0.04419017   0.00509082
9114.00   0.03989891   0.00500350
9116.00   0.03980117   0.00507067
9118.00   0.04273308   0.00514418
9120.00   0.03903313   0.00516310
9122.00   0.03659820   0.00514512
9124.00   0.03649012   0.00510721
9126.00   0.03888335   0.00507513
9128.00   0.03702633   0.00501820
9130.00   0.04077464   0.00498163
9132.00   0.04441502   0.00497018
9134.00   0.03772750   0.00497534
9136.00   0.03326726   0.00499449
9138.00   0.03442018   0.00496832
9140.00   0.03566650   0.00494240
9142.00   0.03554660   0.00491449
9144.00   0.03793226   0.00490857
9146.00   0.04054292   0.00501973
9148.00   0.03942868   0.00518404
9150.00   0.03983635   0.00534556
9152.00   0.04019358   0.00551433
9154.00   0.04165630   0.00570073
9156.00   0.04036845   0.00583490
9158.00   0.04201308   0.00587096
9160.00   0.04249379   0.00581651
9162.00   0.04024262   0.00567897
9164.00   0.03768653   0.00551986
9166.00   0.03656732   0.00531166
9168.00   0.03630140   0.00508593
9170.00   0.03521542   0.00493302
9172.00   0.03649883   0.00493830
9174.00   0.03512633   0.00498041
9176.00   0.03843871   0.00501446
9178.00   0.04004145   0.00500482
9180.00   0.04102061   0.00496817
9182.00   0.03505084   0.00490743
9184.00   0.03885958   0.00493950
9186.00   0.03748542   0.00493419
9188.00   0.03517088   0.00489599
9190.00   0.03376752   0.00484564
9192.00   0.03214678   0.00485082
9194.00   0.03094443   0.00487432
9196.00   0.03209276   0.00488723
9198.00   0.03434664   0.00489983
9200.00   0.03343794   0.00489228
9202.00   0.03396064   0.00488622
9204.00   0.03056648   0.00489400
9206.00   0.02965862   0.00492338
9208.00   0.02696498   0.00493496
9210.00   0.02787012   0.00497523
9212.00   0.03390687   0.00514676
9214.00   0.04256740   0.00535804
9216.00   0.03750395   0.00539918
9218.00   0.03154237   0.00542849
9220.00   0.03233539   0.00556893
9222.00   0.03579099   0.00569377
9224.00   0.03338653   0.00572297
9226.00   0.03016517   0.00568552
9228.00   0.03321584   0.00561236
9230.00   0.03156896   0.00541961
9232.00   0.02682451   0.00517416
9234.00   0.02794434   0.00499965
9236.00   0.02972309   0.00495038
9238.00   0.02803149   0.00492777
9240.00   0.02732639   0.00484456
9242.00   0.03128295   0.00487612
9244.00   0.03234713   0.00496707
9246.00   0.03077961   0.00503256
9248.00   0.02508301   0.00506498
9250.00   0.02172866   0.00507503
9252.00   0.02471627   0.00511608
9254.00   0.02802716   0.00509787
9256.00   0.02554537   0.00499754
9258.00   0.02121639   0.00490337
9260.00   0.02294482   0.00489149
9262.00   0.01830316   0.00488280
9264.00   0.01872887   0.00489399
9266.00   0.02186822   0.00490105
9268.00   0.02097568   0.00484242
9270.00   0.01991185   0.00480043
9272.00   0.01788723   0.00476868
9274.00   0.01947522   0.00477381
9276.00   0.02159718   0.00482038
9278.00   0.01985123   0.00485907
9280.00   0.02025223   0.00489147
9282.00   0.01983273   0.00490051
9284.00   0.01692818   0.00511510
9286.00   0.00801987   0.00567231
9288.00   0.00878820   0.00575916
9290.00   0.01802935   0.00544044
9292.00   0.01961271   0.00538470
9294.00   0.01069947   0.00569411
9296.00   0.00810651   0.00568330
9298.00   0.01839114   0.00554952
9300.00   0.01955160   0.00650350
9302.00   0.01639119   0.00852358
9304.00   0.02056155   0.01061422
9306.00   0.03374757   0.01247812
9308.00   0.03824728   0.01441959
9310.00   0.02440842   0.01612920
9312.00   0.02078415   0.01664296
9314.00   0.01701860   0.01621014
9316.00   0.00900595   0.01555441
9318.00   0.00124004   0.01515269
9320.00   0.01542572   0.01461990
9322.00   0.01503087   0.01410798
9324.00   0.01359519   0.01376258
9326.00   0.01802328   0.01325831
9328.00   0.01685949   0.01189746
9330.00   0.01099401   0.00964545
9332.00   0.01299589   0.00797946
9334.00   0.01326127   0.00808131
9336.00   0.01082618   0.00872367
9338.00   0.00574049   0.00881235
9340.00   0.00726443   0.00899278
9342.00   0.02308179   0.00907689
9344.00   0.03268332   0.00855755
9346.00   0.03147876   0.00756514
9348.00   0.02476521   0.00685986
9350.00   0.02332211   0.00647776
9352.00   0.02533059   0.00639803
9354.00   0.02325090   0.00643644
9356.00   0.01750375   0.00635870
9358.00   0.01541622   0.00618874
9360.00   0.01362106   0.00602893
9362.00   0.00713521   0.00603758
9364.00   0.00145063   0.00607163
9366.00   0.01081293   0.00411509
9368.00   -0.00013304   0.00741027
9370.00   0.00268507   0.01335101
#9372.00   0.07904007   0.01968949
#9374.00   -0.01253778   0.02410119
#9376.00   0.08642816   0.02209829
9378.00   0.01035711   0.02053482
9380.00   0.01562700   0.01876803
9382.00   0.02229811   0.01496952
9384.00   0.01164481   0.00981236
9386.00   0.00897166   0.00732520
9388.00   0.01002148   0.00645190
9390.00   0.01428801   0.00598113
9392.00   0.01587689   0.00567895
9394.00   0.01635071   0.00571394
9396.00   0.01602341   0.00630595
9398.00   0.01625534   0.00727601
9400.00   0.02012550   0.00802163
9402.00   0.02122346   0.00824384
9404.00   0.00959020   0.00812569
9406.00   0.00654439   0.00767799
9408.00   0.01004064   0.00681829
9410.00   0.01429059   0.00598914
9412.00   0.01383791   0.00599884
9414.00   0.01134215   0.00725990
9416.00   0.01481554   0.00883046
9418.00   0.02337651   0.00981960
9420.00   0.02109047   0.01010699
9422.00   0.01541569   0.01007976
9424.00   0.01194158   0.00971473
9426.00   0.00778295   0.00861982
9428.00   0.00486491   0.00720850
9430.00   0.00996452   0.00642264
9432.00   0.01151387   0.00713536
9434.00   0.01765882   0.00957520
9436.00   0.02595939   0.01282322
9438.00   0.02567539   0.01544138
9440.00   0.01196167   0.01702157
9442.00   0.01187432   0.01797613
9444.00   0.03389860   0.01728615
9446.00   0.03542557   0.01409867
9448.00   0.01960091   0.01000226
9450.00   0.00142286   0.00760750
9452.00   0.01902913   0.00774992
9454.00   0.01838160   0.00972021
9456.00   0.01626158   0.01174991
9458.00   0.01616919   0.01290745
9460.00   0.02138806   0.01308045
9462.00   0.02605990   0.01180036
#9464.00   0.04128538   0.01047559
#9466.00   0.06635866   0.00492419
#9468.00   0.05639759   0.00419424
#9470.00   -0.03407512   0.00767400
#9472.00   0.01192403   0.01049783
#9474.00   -0.06804616   0.01302613
#9476.00   0.02492109   0.00956200
#9478.00   0.04306400   0.00996789
#9480.00   0.04351636   0.01658395
#9482.00   0.03429231   0.01392532
9484.00   0.02254532   0.00979529
9486.00   0.02037099   0.00682990
9488.00   0.02156636   0.00610539
9490.00   0.02673844   0.00600009
9492.00   0.02980256   0.00605141
9494.00   0.03169641   0.00642068
9496.00   0.02389783   0.00762294
9498.00   0.01022087   0.00984234
9500.00   0.02317129   0.01189752
9502.00   0.02526973   0.01227173
9504.00   0.02923527   0.01166887
9506.00   0.03187359   0.01048353
9508.00   0.03038543   0.00890287
9510.00   0.03570363   0.00714642
9512.00   0.03201215   0.00653323
9514.00   0.03520664   0.00769084
9516.00   0.03511536   0.00950469
9518.00   0.02323601   0.01075605
9520.00   0.02437553   0.01135072
9522.00   0.02930789   0.01123480
9524.00   0.02210581   0.01014032
9526.00   0.01934743   0.00825079
9528.00   0.01806528   0.00678730
9530.00   0.02340637   0.00640373
9532.00   0.02212059   0.00648319
9534.00   0.02587337   0.00657910
9536.00   0.03089395   0.00660337
9538.00   0.03708546   0.00668040
9540.00   0.04011643   0.00674721
9542.00   0.03773785   0.00667466
9544.00   0.03367934   0.00670805
9546.00   0.02681979   0.00729412
9548.00   0.02515297   0.00857622
9550.00   0.02758431   0.00963478
9552.00   0.02878045   0.01016387
9554.00   0.02528113   0.01030409
9556.00   0.02518114   0.01009151
9558.00   0.02832481   0.00908265
9560.00   0.03124835   0.00855571
9562.00   0.02637153   0.00975670
9564.00   0.03069536   0.01196034
9566.00   0.03944711   0.01334443
9568.00   0.04045324   0.01342990
9570.00   0.03574013   0.01275841
9572.00   0.03877376   0.01121656
9574.00   0.03009261   0.00872380
9576.00   0.01987112   0.00664018
9578.00   0.02726810   0.00595189
9580.00   0.03411408   0.00590281
9582.00   0.02867473   0.00583396
9584.00   0.02411238   0.00570023
9586.00   0.02085937   0.00559734
9588.00   0.01952132   0.00569245
9590.00   0.01586442   0.00585028
9592.00   0.01273359   0.00589681
9594.00   0.01700773   0.00581882
9596.00   0.02241598   0.00572375
9598.00   0.01692086   0.00561747
9600.00   0.01515541   0.00581358
9602.00   0.01622460   0.00642812
9604.00   0.02107499   0.00732253
9606.00   0.02064817   0.00790226
9608.00   0.01659149   0.00800863
9610.00   0.01839221   0.00784937
9612.00   0.02527230   0.00757139
9614.00   0.02303788   0.00725874
9616.00   0.02052729   0.00749706
9618.00   0.02195529   0.00817236
9620.00   0.02262583   0.00870767
9622.00   0.01679272   0.00882360
9624.00   0.01379603   0.00859844
9626.00   0.01309358   0.00783989
9628.00   0.00894953   0.00682150
9630.00   0.01349875   0.00612958
9632.00   0.01915597   0.00591052
9634.00   0.01991341   0.00581543
9636.00   0.01491877   0.00573822
9638.00   0.01068908   0.00566133
9640.00   0.01521396   0.00558847
9642.00   0.01410046   0.00553905
9644.00   0.01665948   0.00555506
9646.00   0.02026122   0.00564259
9648.00   0.02116895   0.00574326
9650.00   0.01326906   0.00584388
9652.00   0.01214492   0.00602662
9654.00   0.01352091   0.00619537
#9656.00   0.01003488   0.00634544
#9658.00   0.00608737   0.00660862
#9660.00   0.00302347   0.00700817
#9662.00   -0.00365247   0.00729026
#9664.00   -0.00206100   0.00797553
#9666.00   0.00264454   0.00847862
#9668.00   0.00504353   0.00879529
#9670.00   0.00512414   0.00907042
#9672.00   0.01750128   0.00879992
#9674.00   0.02225539   0.00882766
#9676.00   0.02140376   0.00907129
#9678.00   0.02671153   0.00956768
#9680.00   0.03608501   0.01011261
#9682.00   0.03859546   0.01030509
#9684.00   0.02721285   0.01004802
#9686.00   0.02356714   0.00946731
9688.00   0.01704551   0.00864885
9690.00   0.01885993   0.00799083
9692.00   0.01946468   0.00805415
9694.00   0.01788852   0.00889529
9696.00   0.01691428   0.00984101
9698.00   0.02242944   0.01042004
9700.00   0.02020413   0.01048024
9702.00   0.01351140   0.01023725
9704.00   0.01492554   0.00946709
9706.00   0.02274583   0.00850817
9708.00   0.02956966   0.00802639
9710.00   0.02851928   0.00824800
9712.00   0.02563824   0.00871197
9714.00   0.02900683   0.00967312
9716.00   0.03097221   0.01082455
9718.00   0.02101585   0.01151386
9720.00   0.01186663   0.01143119
9722.00   0.01394046   0.01113267
9724.00   0.01358483   0.01052643
9726.00   0.01959995   0.00958555
9728.00   0.02293889   0.00862080
9730.00   0.01289087   0.00791853
9732.00   0.01317274   0.00809138
9734.00   0.02219716   0.00869125
9736.00   0.02236784   0.00924052
9738.00   0.01362204   0.00944715
#9740.00   -0.00450711   0.00998997
#9742.00   -0.00074494   0.00998191
9744.00   0.01108742   0.00891475
9746.00   0.02167505   0.00774710
9748.00   0.01950613   0.00744325
9750.00   0.02353653   0.00717583
9752.00   0.01951570   0.00673103
9754.00   0.01054131   0.00629164
9756.00   0.00459018   0.00610671
9758.00   0.00697896   0.00603832
9760.00   0.01025154   0.00597230
9762.00   0.01587269   0.00594681
9764.00   0.02001385   0.00594736
9766.00   0.01445150   0.00588878
9768.00   0.01226907   0.00580549
9770.00   0.01156507   0.00582215
9772.00   0.00842308   0.00582184
9774.00   0.00685856   0.00586665
9776.00   0.00867516   0.00598895
9778.00   0.01546739   0.00608448
9780.00   0.02145353   0.00622718
9782.00   0.02009370   0.00684829
9784.00   0.01508157   0.00849744
9786.00   0.00998603   0.01118095
9788.00   0.02164868   0.01358587
9790.00   0.02751450   0.01481880
9792.00   0.02507579   0.01523616
9794.00   0.00745034   0.01513193
9796.00   0.01353552   0.01433686
9798.00   0.01919757   0.01253954
9800.00   0.02014761   0.01110691
9802.00   0.02218629   0.01043904
9804.00   0.01261569   0.00993745
9806.00   0.01297575   0.00929972
9808.00   0.01662808   0.00895740
9810.00   0.01628583   0.00892726
9812.00   0.01205473   0.00900627
9814.00   0.00914161   0.00903928
9816.00   0.02654506   0.00899619
9818.00   0.04647829   0.00875891
9820.00   0.05479315   0.00842491
9822.00   0.05675192   0.00817714
9824.00   0.05232945   0.00806624
9826.00   0.04669685   0.00797106
9828.00   0.03868268   0.00777031
9830.00   0.02674831   0.00752504
9832.00   0.01544879   0.00725708
9834.00   0.00796258   0.00697004
9836.00   0.00744561   0.00702096
9838.00   0.00552023   0.00705729
9840.00   0.00911942   0.00716692
9842.00   0.01434602   0.00770951
9844.00   0.01686873   0.00901365
9846.00   0.01342001   0.01015571
9848.00   0.01345752   0.01069029
9850.00   0.00794672   0.01069678
9852.00   0.00188665   0.01028978
9854.00   0.00423229   0.00924794
9856.00   0.01396322   0.00798581
9858.00   0.01623833   0.00717660
9860.00   0.01443273   0.00702002
9862.00   0.01843932   0.00724011
9864.00   0.02735168   0.00814637
9866.00   0.02170248   0.01047996
9868.00   0.00924034   0.01345782
9870.00   0.00929663   0.01580002
9872.00   0.00725854   0.01654263
9874.00   -0.00111983   0.01646936
9876.00   0.00103731   0.01545302
9878.00   0.00950655   0.01321248
9880.00   0.00545732   0.01023823
9882.00   0.01710863   0.00860045
9884.00   0.01571241   0.00827601
9886.00   0.00593680   0.00844904
9888.00   0.00801444   0.00924442
9890.00   0.01009647   0.01070122
9892.00   0.00962482   0.01217817
9894.00   0.00335164   0.01279704
9896.00   0.00151037   0.01291330
9898.00   0.00419891   0.01251599
9900.00   0.00723240   0.01136046
9902.00   0.00365486   0.00963749
9904.00   0.00763612   0.00862300
9906.00   0.01048476   0.00898954
9908.00   0.00365995   0.01097284
9910.00   -0.00398194   0.01423311
9912.00   0.00679935   0.01709643
9914.00   0.01942564   0.01840397
9916.00   0.01698205   0.01855214
9918.00   0.00744718   0.01772651
9920.00   0.00591251   0.01556305
9922.00   0.01079376   0.01216550
9924.00   0.02047918   0.00965660
9926.00   0.01610630   0.00872813
9928.00   0.00472450   0.00853591
9930.00   -0.00418613   0.00849652
9932.00   0.00057537   0.00871759
9934.00   0.01200175   0.00952364
9936.00   0.01542821   0.01163429
9938.00   0.01357615   0.01485584
9940.00   -0.00294315   0.01829170
9942.00   0.01395562   0.02163489
9944.00   0.01615099   0.02396521
9946.00   0.02014214   0.02480806
9948.00   0.00743144   0.02406353
9950.00   0.00143877   0.02292570
9952.00   0.01525396   0.02186721
9954.00   0.03012067   0.02122294
9956.00   0.02699631   0.02147535
9958.00   0.02011222   0.02269787
9960.00   0.00662403   0.02329011
9962.00   -0.00368895   0.02220716
9964.00   -0.00948366   0.02017691
9966.00   -0.01217259   0.01814086
9968.00   -0.00117589   0.01618267
9970.00   0.00000573   0.01462492
9972.00   0.00355877   0.01393963
9974.00   0.00807322   0.01383315
9976.00   0.01124072   0.01357596
9978.00   0.00076879   0.01267854
9980.00   0.00641325   0.01156510
9982.00   0.01065932   0.01069451
9984.00   0.00969617   0.01011161
9986.00   0.00275607   0.00967440
9988.00   0.00679734   0.00940486
9990.00   0.00522034   0.00938021
9992.00   0.00211813   0.00961482
9994.00   0.00786664   0.01036590
9996.00   0.01609443   0.01151723
9998.00   0.01335385   0.01245007
10000.00   0.01442959   0.01289556
10002.00   0.02049764   0.01319192
10004.00   0.01533157   0.01392480
10006.00   0.00173949   0.01616134
10008.00   0.00565457   0.02048694
10010.00   0.01447125   0.02480089
10012.00   0.01132055   0.02729799
10014.00   -0.01262932   0.02786542
10016.00   -0.00760876   0.02714057
10018.00   0.01363447   0.02438474
10020.00   0.00541931   0.02131287
#10022.00   -0.03726133   0.02019730
#10024.00   -0.02955907   0.02048315
10026.00   -0.00164266   0.01892221
10028.00   0.00342950   0.01757336
10030.00   -0.00312678   0.01648113
10032.00   -0.00788631   0.01434093
10034.00   0.00488245   0.01219789
10036.00   0.01085854   0.01156942
10038.00   0.01397666   0.01227082
10040.00   -0.00037945   0.01339882
10042.00   -0.00642295   0.01409331
10044.00   -0.00327165   0.01376215
10046.00   -0.00262475   0.01358781
10048.00   -0.00348603   0.01296818
10050.00   -0.00076225   0.01197785
10052.00   0.00424177   0.01139983
10054.00   0.00926059   0.01232793
10056.00   -0.00839566   0.01425597
10058.00   -0.00589401   0.01610554
10060.00   0.00226904   0.01722222
10062.00   -0.00954224   0.01774361
10064.00   -0.00923301   0.01782385
10066.00   0.00151149   0.01733791
10068.00   0.00088403   0.01654364
10070.00   -0.00701240   0.01588081
10072.00   0.00184758   0.01554444
10074.00   0.01091727   0.01563703
10076.00   0.02416425   0.01704803
10078.00   0.04261069   0.01995263
10080.00   0.03436984   0.02277901
10082.00   0.01618353   0.02413923
10084.00   0.00178972   0.02427666
10086.00   0.01337496   0.02330484
10088.00   0.01508276   0.02054500
10090.00   -0.00400635   0.01662307
10092.00   0.00620118   0.01390249
10094.00   -0.00014156   0.01312431
10096.00   0.00332561   0.01366391
10098.00   0.01059084   0.01529473
10100.00   0.01356946   0.01747837
10102.00   0.01652254   0.01903229
10104.00   0.03164903   0.01954909
10106.00   0.01744215   0.01937076
10108.00   -0.00146019   0.01826865
10110.00   0.00389144   0.01612249
10112.00   0.00525709   0.01421838
10114.00   0.00869814   0.01355772
10116.00   0.01623286   0.01507240
10118.00   0.01596569   0.01909083
10120.00   0.02190037   0.02431530
10122.00   0.01771518   0.02813567
10124.00   0.00314066   0.02975388
10126.00   0.02026564   0.02985762
10128.00   0.02897326   0.02834885
10130.00   0.01099939   0.02446645
10132.00   0.00507483   0.01988524
10134.00   0.01755127   0.01739054
10136.00   0.02363721   0.01677165
10138.00   0.02215940   0.01682716
10140.00   0.01423702   0.01716931
10142.00   0.01911790   0.01773891
10144.00   0.01241056   0.01845118
10146.00   -0.00542705   0.01958470
10148.00   -0.00208475   0.02142739
10150.00   0.00130187   0.02348417
10152.00   0.01525579   0.02483309
10154.00   0.00393663   0.02559071
10156.00   0.00988417   0.02578799
10158.00   0.02302722   0.02505071
10160.00   0.01376837   0.02355748
10162.00   0.00518851   0.02262328
10164.00   0.01812006   0.02339281
10166.00   0.02767350   0.02661782
10168.00   0.05632784   0.03134679
10170.00   0.05982490   0.03626714
10172.00   0.01966813   0.03822488
10174.00   -0.00362637   0.03779427
10176.00   0.02259474   0.03504242
#10178.00   0.06442899   0.03149566
#10180.00   0.11281845   0.02810086
#10182.00   0.12148016   0.02775768
#10184.00   0.07472228   0.03007364
10186.00   -0.01289084   0.03253828
10188.00   0.00478015   0.03447089
10190.00   0.06426868   0.03423784
10192.00   0.06025794   0.03295628
10194.00   -0.00370395   0.03050870
10196.00   0.00240828   0.02784992
10198.00   0.00475254   0.02547774
10200.00   -0.00224430   0.02590360
10202.00   0.02173209   0.02786989
10204.00   0.04645105   0.03093674
10206.00   0.02967354   0.03511341
10208.00   -0.00354147   0.03891048
10210.00   -0.03126413   0.04040007
10212.00   -0.02340154   0.04007380
10214.00   0.01383681   0.03817964
10216.00   0.01416695   0.03450608
10218.00   -0.01699488   0.02953096
10220.00   -0.01963991   0.02721752
10222.00   -0.02377245   0.02896668
10224.00   -0.04386520   0.03215390
10226.00   -0.06819306   0.03464708
10228.00   -0.00573880   0.03610446
10230.00   0.02192940   0.03568137
10232.00   0.00606224   0.03323630
10234.00   0.01404639   0.02971235
10236.00   0.01488306   0.02671414
10238.00   0.00806252   0.02369369
10240.00   0.00372530   0.02132159
10242.00   0.00465842   0.02023846
10244.00   0.00989346   0.01981020
10246.00   0.00934686   0.01971322
10248.00   0.02116796   0.01968047
10250.00   0.02299015   0.01983843
10252.00   0.01883695   0.02009120
10254.00   -0.00471000   0.02021766
10256.00   -0.01530090   0.02062173
10258.00   0.00600255   0.02116736
10260.00   0.00568554   0.02146042
10262.00   -0.01077490   0.02202290
10264.00   -0.00152230   0.02305534
10266.00   0.01044614   0.02463729
10268.00   0.01129105   0.02653811
10270.00   0.00985419   0.02801212
10272.00   0.00392167   0.02889008
10274.00   0.00150439   0.02945618
10276.00   -0.00723871   0.02980799
10278.00   -0.01308861   0.03208564
10280.00   -0.02482723   0.04035262
10282.00   -0.01318999   0.05342402
#10284.00   0.05842325   0.06559241
#10286.00   0.08925738   0.07163220
#10288.00   0.03149174   0.07420286
#10290.00   -0.03612901   0.07391793
#10292.00   -0.08334923   0.06942758
#10294.00   -0.05266200   0.06100606
10296.00   -0.00063193   0.05469310
10298.00   0.00157008   0.05134807
10300.00   -0.00312868   0.04839663
10302.00   -0.02419499   0.04356699
10304.00   -0.02154517   0.03894170
10306.00   -0.01897114   0.03743690
10308.00   0.01620986   0.03746558
10310.00   0.01586304   0.03745329
10312.00   -0.00447665   0.03682105
10314.00   -0.00988380   0.03527514
10316.00   0.00447303   0.03289294
10318.00   -0.00354388   0.03069496
10320.00   -0.00729422   0.02966542
10322.00   0.01080193   0.03004706
10324.00   -0.01110022   0.03119582
10326.00   -0.01099828   0.03212072
10328.00   -0.00658983   0.03232810
10330.00   0.01207655   0.03218256
10332.00   0.00080201   0.03209536
10334.00   -0.01147333   0.03235759
10336.00   -0.00934750   0.03436154
10338.00   0.00973475   0.03607886
10340.00   0.03996184   0.03766723
10342.00   0.01894698   0.04153042
10344.00   0.01384336   0.04714666
10346.00   0.00762235   0.05046510
10348.00   -0.02376773   0.05214098
10350.00   -0.06913117   0.05328506
10352.00   -0.02768112   0.05238453
10354.00   0.03473380   0.04862426
10356.00   0.03554336   0.04486747
10358.00   0.04564884   0.04276614
10360.00   0.06590439   0.04162075
10362.00   0.04998258   0.04012832
10364.00   -0.01110506   0.04071601
10366.00   -0.01451379   0.04754790
10368.00   -0.01336901   0.06003621
10370.00   -0.03041491   0.07338866
10372.00   -0.06149480   0.08104085
10374.00   -0.05486695   0.08347348
10376.00   -0.03108112   0.08203700
10378.00   0.00905363   0.07577880
10380.00   0.04682046   0.06346996
10382.00   0.02808931   0.05164217
10384.00   -0.01377310   0.04621455
10386.00   -0.00062129   0.04525176
10388.00   0.01631268   0.04546021
10390.00   -0.01865576   0.04838407
10392.00   0.00436467   0.05573213
10394.00   0.04815859   0.06329302
10396.00   0.00802209   0.06786404
10398.00   -0.09136469   0.06935433
10400.00   -0.01660326   0.06853998
10402.00   0.04198201   0.06434369
10404.00   0.01489491   0.05771227
10406.00   -0.04938543   0.05217389
10408.00   -0.02730093   0.05170085
10410.00   0.00403834   0.05525060
10412.00   -0.00269754   0.06483669
10414.00   -0.01353002   0.08099867
10416.00   -0.00059628   0.09682050
10418.00   -0.01015309   0.10550993
10420.00   0.00792814   0.10778704
10422.00   0.00390355   0.10443065
10424.00   -0.00669803   0.09412909
10426.00   -0.02621497   0.07779726
10428.00   -0.02635327   0.06513622
10430.00   -0.04155060   0.05943430
10432.00   -0.05507646   0.05673414
10434.00   -0.03451773   0.05467002
10436.00   -0.02245280   0.05294313
10438.00   0.02592884   0.05181684
10440.00   0.05138536   0.05192098
10442.00   0.09911311   0.05357794
10444.00   0.07442726   0.05695608
10446.00   0.04966326   0.06361604
10448.00   -0.03068050   0.07207260
10450.00   -0.05341146   0.07595575
10452.00   -0.04858499   0.07682333
10454.00   0.04583156   0.07540008
10456.00   0.02730845   0.07092686
10458.00   -0.00941961   0.06411669
10460.00   -0.02911377   0.06095915
10462.00   -0.02514573   0.06522062
10464.00   0.03140724   0.07623129
10466.00   0.07210559   0.09001887
10468.00   0.04272465   0.09840182
10470.00   0.02414170   0.10151527
10472.00   0.01130496   0.09979668
10474.00   0.06711153   0.09301087
10476.00   0.11203879   0.07889330
10478.00   0.08963531   0.06633028
10480.00   0.03489418   0.05996646
10482.00   0.00901524   0.05774303
10484.00   0.02660648   0.05715401
10486.00   -0.03784062   0.05741338
10488.00   -0.05242191   0.05690389
10490.00   0.02520221   0.05695019
10492.00   0.05421425   0.05703672
10494.00   0.00537608   0.05631577
10496.00   0.00699671   0.05583769
10498.00   0.01485852   0.05647653
10500.00   0.00383767   0.05702756
10502.00   -0.03818408   0.05819176
10504.00   0.01227568   0.06286489
10506.00   0.07964969   0.06849050
10508.00   0.05323126   0.07244829
10510.00   0.04815431   0.07470917
10512.00   0.04533670   0.07567372
10514.00   -0.00983446   0.07464737
10516.00   -0.06302939   0.07113206
10518.00   -0.05927229   0.07022969
10520.00   -0.11137330   0.07824767
10522.00   0.05389768   0.08704811
10524.00   0.05560343   0.08807164
10526.00   0.13846457   0.08747631
10528.00   0.01988679   0.08700518
10530.00   -0.08222181   0.08245611
10532.00   -0.01170998   0.07324927
10534.00   0.07173639   0.06539067
10536.00   0.07218224   0.06131480
10538.00   0.00649009   0.06004049
10540.00   -0.03593966   0.06001560
10542.00   0.01215937   0.05869391
10544.00   0.04086379   0.05799495
10546.00   0.02505566   0.05922691
10548.00   -0.00862279   0.06003775
10550.00   -0.02359612   0.06023409
10552.00   -0.01946534   0.06013742
10554.00   0.02688891   0.05913931
10556.00   0.04578225   0.05927908
10558.00   0.01796855   0.06032535
10560.00   0.00667359   0.06056631
10562.00   0.02596885   0.06014389
10564.00   0.02283391   0.06126375
10566.00   0.04389615   0.06357077
10568.00   0.05214207   0.06624433
10570.00   0.00556031   0.06940920
10572.00   -0.03794589   0.07123476
10574.00   0.01363009   0.07217482
10576.00   0.07819237   0.07262145
10578.00   0.06332391   0.07279810
10580.00   -0.00316178   0.07291646
10582.00   0.03049400   0.07536306
10584.00   0.05785230   0.07903527
10586.00   0.08208074   0.08186749
10588.00   0.09822754   0.08379468
10590.00   -0.00787409   0.08471247
10592.00   -0.05952829   0.08185106
10594.00   0.10933214   0.07779285
10596.00   0.08938992   0.07452301
10598.00   0.07122944   0.07347019
10600.00   0.03195247   0.07321269
10602.00   -0.06553356   0.07360237
10604.00   -0.02491602   0.07205402
10606.00   0.02703723   0.07043131
10608.00   0.00750371   0.07000881
10610.00   0.00605789   0.07178527
10612.00   0.01854314   0.07292386
10614.00   0.00500239   0.07319404
10616.00   0.01692607   0.07328546
10618.00   -0.00939789   0.07530584
10620.00   -0.05471432   0.07641720
10622.00   -0.03667004   0.07669846
10624.00   0.04260718   0.07737883
10626.00   0.03583576   0.07701445
10628.00   0.03845836   0.07753471
10630.00   -0.03448686   0.07868832
10632.00   -0.06018667   0.08013424
10634.00   -0.02051700   0.08103944
10636.00   0.00135380   0.08519902
10638.00   -0.08747978   0.09126530
10640.00   -0.04751527   0.09093366
10642.00   0.04005417   0.08825258
10644.00   0.02836234   0.08747524
10646.00   -0.00854319   0.08842454
10648.00   0.03968620   0.08956522
10650.00   0.12093527   0.09164658
10652.00   0.11492389   0.09253839
10654.00   0.07270800   0.09314609
10656.00   0.02642100   0.09328958
10658.00   -0.02930810   0.09496320
10660.00   -0.09808781   0.09994352
10662.00   0.13113901   0.10229355
10664.00   0.11490211   0.09509958
10666.00   -0.02278935   0.09523379
10668.00   -0.07268611   0.09499943
10670.00   0.03222041   0.09061408
10672.00   0.07383403   0.09041009
10674.00   0.02765683   0.09256224
10676.00   -0.04291538   0.09296957
#10678.00   -0.16528131   0.09701291
10680.00   -0.06970575   0.09815066


==> spectra/spec_2017egm-2458191.79-LBT_SX_MODS1B.txt <==
#fits:extract-mods1b.17egm_x1d.fits
3000.0  -8.665916977451128E-16
3000.5  9.802175200262202E-16
3001.0  3.947094281213478E-15
3001.5  4.700213691994072E-15
3002.0  7.735317639287754E-15
3002.5  7.908388035485514E-15
3003.0  3.102850414268634E-15
3003.5  -6.313594980413082E-15
3004.0  -1.5605409669267082E-14
3004.5  -1.59038760468879E-14
3005.0  -6.90174725898401E-15
3005.5  4.202851639326911E-15
3006.0  9.397332675537736E-15
3006.5  1.6342762556194716E-15
3007.0  -4.227963105648612E-15
3007.5  -2.390321737101951E-15
3008.0  1.3921815374111606E-15
3008.5  -1.1446861145581746E-15
3009.0  -2.1424032572371453E-15
3009.5  -2.83345076578741E-15
3010.0  -6.002046092663584E-15
3010.5  -1.1977072599559484E-14
3011.0  -1.1710837919370953E-14
3011.5  -3.932268818513042E-15
3012.0  3.177773084793442E-15
3012.5  2.970773861285563E-15
3013.0  -5.236030198258934E-16
3013.5  -1.4753829438467035E-15
3014.0  -3.401188744335976E-15
3014.5  -9.101928146767416E-15
3015.0  -1.0093529924730215E-14
3015.5  -5.2638415678491065E-15
3016.0  -5.770972564370119E-16
3016.5  1.9180027937069886E-15
3017.0  1.9654252653509147E-15
3017.5  1.734833534156276E-16
3018.0  -1.6582528626334542E-16
3018.5  7.879540846465876E-16
3019.0  -3.708941653439486E-16
3019.5  -2.922735818954578E-15
3020.0  -3.6568957739077636E-15
3020.5  -3.255918292362129E-15
3021.0  -4.016013704317792E-15
3021.5  -6.339527632788409E-15
3022.0  -9.265348845349E-15
3022.5  -9.816311114811413E-15
3023.0  -8.192518779390757E-15
3023.5  -4.498687744014384E-15
3024.0  -1.49158548546014E-15
3024.5  -1.864553847834907E-15
3025.0  -1.6142043898984693E-15
3025.5  2.5063539137429966E-15
3026.0  3.647439837588889E-15
3026.5  -1.3451642590593691E-15
3027.0  -4.210145571872286E-15
3027.5  -1.960945440971623E-15
3028.0  -2.7763648408752967E-15
3028.5  -4.823613403480935E-15
3029.0  -4.514985984244912E-15
3029.5  -3.80483521190084E-15
3030.0  -4.120707578941415E-15
3030.5  -2.3634969044904456E-15
3031.0  -8.53741494025354E-16
3031.5  5.0940552167470015E-17
3032.0  -4.0845652818686037E-16
3032.5  -1.2454864875435827E-15
3033.0  -1.3087098072333224E-15
3033.5  -1.933931233207846E-15
3034.0  -1.512254836559406E-15
3034.5  -2.3766225304692475E-16
3035.0  -1.151071506178716E-15
3035.5  -1.6184071183472176E-15
3036.0  -3.642585882988301E-16
3036.5  9.187801625713516E-16
3037.0  -3.519874799445755E-16
3037.5  -1.192213246403849E-15
3038.0  -2.5165386468231817E-15
3038.5  -1.642112251037928E-15
3039.0  -8.302689501550013E-16
3039.5  -2.030787270032877E-15
3040.0  -2.8882497552329723E-15
3040.5  -4.875594026899238E-16
3041.0  5.531188215502378E-16
3041.5  -6.214379850060541E-16
3042.0  -2.102693684020271E-16
3042.5  1.2321625976793464E-15
3043.0  -1.5079794982281622E-16
3043.5  2.6271056122045803E-16
3044.0  -8.493086724769716E-17
3044.5  -2.9099115137488233E-15
3045.0  -2.6548507025391606E-15
3045.5  -1.6840077348672354E-15
3046.0  -1.7731776545108847E-15
3046.5  8.062045608644864E-16
3047.0  2.0314710906822594E-15
3047.5  2.1607758638967756E-15
3048.0  8.947190266184523E-16
3048.5  5.516206528804484E-17
3049.0  -9.435525991039164E-16
3049.5  -2.1601625577971023E-15
3050.0  -2.6453472086767383E-15
3050.5  -2.006054410535726E-15
3051.0  -1.418063551639543E-15
3051.5  -7.739765282046221E-16
3052.0  -6.510380497250569E-16
3052.5  -9.028982682260246E-16
3053.0  -9.310408785319997E-16
3053.5  -9.638205327004486E-16
3054.0  -1.6154381557399707E-15
3054.5  -1.3190829882258307E-15
3055.0  -1.745500905328243E-16
3055.5  3.51316612856148E-16
3056.0  1.414906150024532E-16
3056.5  -9.479701369302701E-17
3057.0  2.427907150667593E-16
3057.5  8.996205006109238E-16
3058.0  2.5597550594131413E-16
3058.5  -6.846920608048107E-16
3059.0  -7.780152369707356E-16
3059.5  -7.8957989121443275E-16
3060.0  -7.17785237685144E-16
3060.5  -2.742251935111328E-16
3061.0  -1.5173315485152795E-16
3061.5  -2.8468433087936503E-16
3062.0  -2.9374160972497915E-16
3062.5  1.146270449820375E-16
3063.0  3.777625005713421E-16
3063.5  2.9274494115561733E-16
3064.0  2.528492033323834E-16
3064.5  2.0334759782828642E-16
3065.0  -1.3637881060148194E-16
3065.5  -5.683707263332792E-16
3066.0  -8.625654403810198E-16
3066.5  -8.979324644124962E-16
3067.0  -6.369862365803594E-16
3067.5  -3.2832239852164897E-16
3068.0  -1.5875147768558813E-16
3068.5  -1.342686995383323E-16
3069.0  -2.6108010989649837E-16
3069.5  -3.5070553916180595E-16
3070.0  -2.1559322750912577E-16
3070.5  -1.0289059995652947E-16
3071.0  -3.201116507890882E-16
3071.5  -5.491559808715145E-16
3072.0  -3.788376196034162E-16
3072.5  -1.6726056304754767E-16
3073.0  -6.202702678135909E-17
3073.5  1.5972381449712242E-17
3074.0  1.1153900713940975E-16
3074.5  1.2623447032931156E-17
3075.0  -2.273330922277555E-16
3075.5  -3.7159632777267705E-16
3076.0  -3.0669818649252505E-16
3076.5  -3.2914652044856536E-16
3077.0  -4.1612219212803827E-16
3077.5  -5.076679315931361E-16
3078.0  -3.5314735105282216E-16
3078.5  -1.0506873369565442E-16
3079.0  -3.3083075832754045E-17
3079.5  -8.65585979146992E-17
3080.0  -1.593799119136575E-16
3080.5  -3.684411708158388E-16
3081.0  -3.5165415414379265E-16
3081.5  -2.2360965734970017E-16
3082.0  -1.268456599485968E-16
3082.5  1.1417169099166642E-16
3083.0  3.0277122676022415E-16
3083.5  2.6271673200193645E-16
3084.0  1.287616188519504E-16
3084.5  3.406062335014203E-17
3085.0  2.203461668689479E-17
3085.5  7.896650113511451E-17
3086.0  1.9883903511881223E-16
3086.5  2.566161727516424E-16
3087.0  2.0584351153899544E-16
3087.5  5.801904194453287E-17
3088.0  1.7884173387882414E-16
3088.5  2.4788107533805416E-16
3089.0  2.329566843678789E-16
3089.5  7.840183011671873E-17
3090.0  1.092446999909961E-16
3090.5  2.2831069745803524E-16
3091.0  1.5314231569462031E-16
3091.5  -7.483795473481586E-17
3092.0  -1.1735507900340887E-16
3092.5  -1.3710784593984734E-17
3093.0  1.3640358742276123E-16
3093.5  1.7465439511615507E-16
3094.0  2.1713244515313528E-16
3094.5  2.2528951269705055E-16
3095.0  2.0651196263153377E-16
3095.5  1.672841573507164E-16
3096.0  1.501402789195249E-16
3096.5  8.926324917738755E-17
3097.0  1.0789178493431407E-16
3097.5  9.526105530338465E-17
3098.0  7.130096218858251E-17
3098.5  3.046505361414997E-17
3099.0  2.889882353853151E-17
3099.5  3.4533091337178764E-17
3100.0  5.614404620870716E-17
3100.5  7.08941813506252E-17
3101.0  4.695762517028729E-17
3101.5  3.431917077069651E-17
3102.0  8.361390042902668E-17
3102.5  8.614114174239101E-17
3103.0  6.37695082471448E-17
3103.5  3.47507975527139E-17
3104.0  2.91282281344446E-17
3104.5  4.690556195723498E-17
3105.0  7.609529308763276E-17
3105.5  5.880117303773971E-17
3106.0  -3.819525287263743E-17
3106.5  -9.118454232658164E-17
3107.0  -3.383670774792149E-17
3107.5  -1.9262699349838918E-18
3108.0  1.5241330303336712E-17
3108.5  3.884139930376526E-17
3109.0  4.7584835799740024E-17
3109.5  2.1026214910455786E-17
3110.0  -3.587310765257906E-17
3110.5  -5.773344914179139E-17
3111.0  -4.363849353143551E-17
3111.5  -3.8385061536513253E-17
3112.0  -1.402422526025866E-17
3112.5  1.7613068289551433E-17
3113.0  2.2915886874862035E-17
3113.5  3.83911474997794E-17
3114.0  7.050751622387612E-17
3114.5  1.0544073819381115E-16
3115.0  1.490280849472216E-16
3115.5  1.6122938697889618E-16
3116.0  9.018927825797229E-17
3116.5  7.245958133969282E-17
3117.0  9.690526349477805E-17
3117.5  1.2439351532803528E-16
3118.0  2.1479815939611161E-16
3118.5  2.8153251317518413E-16
3119.0  2.296407001085346E-16
3119.5  1.5555036774946123E-16
3120.0  9.986655837237326E-17
3120.5  8.04602957187655E-17
3121.0  4.4023209990833553E-17
3121.5  2.348521476187415E-17
3122.0  -1.1220826758641859E-17
3122.5  -4.375475613173072E-18
3123.0  6.669877555763648E-17
3123.5  8.701138135876E-17
3124.0  7.900426826101437E-17
3124.5  1.17082555125766E-16
3125.0  1.5397665951745351E-16
3125.5  1.3625217629159035E-16
3126.0  9.408800057382839E-17
3126.5  1.220074500608719E-16
3127.0  1.0639634152783641E-16
3127.5  1.2089336908339847E-16
3128.0  1.5508556289078923E-16
3128.5  1.177747368339885E-16
3129.0  7.897072375991391E-17
3129.5  8.766279224446458E-17
3130.0  7.144682369248646E-17
3130.5  7.128418947093527E-17
3131.0  5.4420755844702555E-17
3131.5  7.190295532199631E-17
3132.0  1.427554224753657E-16
3132.5  1.5158693533702418E-16
3133.0  1.5190621178310996E-16
3133.5  1.4973232835406836E-16
3134.0  1.2629803138753342E-16
3134.5  1.7563351728235861E-16
3135.0  2.0901415389389048E-16
3135.5  1.8892435703085804E-16
3136.0  1.0273676661576058E-16
3136.5  3.01691100437703E-17
3137.0  6.228201149194821E-18
3137.5  7.512558758808984E-18
3138.0  3.227124931519182E-17
3138.5  4.515875007359041E-17
3139.0  2.1423771609537342E-17
3139.5  5.027889534682741E-17
3140.0  6.119573243150488E-17
3140.5  6.15650304379383E-17
3141.0  1.0797960639425719E-16
3141.5  1.668641147099852E-16
3142.0  1.3999490570198633E-16
3142.5  8.525497708608288E-17
3143.0  5.790756285074909E-17
3143.5  6.44664324375996E-17
3144.0  8.346914977758944E-17
3144.5  1.2365363552853566E-16
3145.0  1.2055912681351935E-16
3145.5  8.123441126207768E-17
3146.0  4.221407550828765E-17
3146.5  3.5171094185211604E-17
3147.0  6.37306277099676E-17
3147.5  1.2065113944737315E-16
3148.0  1.4196281300346661E-16
3148.5  1.277137151676226E-16
3149.0  1.2608839725436396E-16
3149.5  1.2180339638131194E-16
3150.0  1.1149366953830147E-16
3150.5  1.0725053350694656E-16
3151.0  8.662766804391823E-17
3151.5  6.233709969830059E-17
3152.0  5.643026061046753E-17
3152.5  5.93147749801011E-17
3153.0  5.449471677276707E-17
3153.5  5.017044328520038E-17
3154.0  6.96100177244239E-17
3154.5  9.311772291707913E-17
3155.0  1.0914038784686395E-16
3155.5  1.3069017095461091E-16
3156.0  1.413098279695915E-16
3156.5  1.1676300342588025E-16
3157.0  9.376255402386229E-17
3157.5  9.130951369097916E-17
3158.0  1.0920172600241888E-16
3158.5  1.3353118718653146E-16
3159.0  1.2965834425630722E-16
3159.5  1.040671099158066E-16
3160.0  9.617799490613346E-17
3160.5  8.531042634228593E-17
3161.0  1.030067984726497E-16
3161.5  1.306815042087588E-16
3162.0  1.3026564486796851E-16
3162.5  1.117478961025063E-16
3163.0  1.1003931855712254E-16
3163.5  9.736936419926771E-17
3164.0  7.898282323734002E-17
3164.5  9.597958386139438E-17
3165.0  1.3680671946030618E-16
3165.5  1.377039912631822E-16
3166.0  1.2480714957640942E-16
3166.5  1.0200579090677989E-16
3167.0  1.0483472381167524E-16
3167.5  9.999878270524366E-17
3168.0  1.0793178050561581E-16
3168.5  1.0892226526299304E-16
3169.0  1.0052297447818421E-16
3169.5  6.116893418601662E-17
3170.0  5.527946388261381E-17
3170.5  8.286666548795508E-17
3171.0  7.415117449628208E-17
3171.5  7.530933850337766E-17
3172.0  1.0548824572860497E-16
3172.5  8.243397789617592E-17
3173.0  7.729232522147336E-17
3173.5  1.0132499350496588E-16
3174.0  1.0771024821171006E-16
3174.5  1.0991775704205626E-16
3175.0  1.272082099583035E-16
3175.5  1.2797617927034543E-16
3176.0  8.687718709338618E-17
3176.5  4.442037973660312E-17
3177.0  3.884975653860526E-17
3177.5  3.5825498995164446E-17
3178.0  3.534344471879381E-17
3178.5  3.4022729167825144E-17
3179.0  6.103041969593758E-17
3179.5  9.432012728779431E-17
3180.0  8.847089276947688E-17
3180.5  3.963916204889348E-17
3181.0  1.439870717059391E-17
3181.5  2.1962705322583454E-17
3182.0  5.049596809017262E-17
3182.5  8.217141383781713E-17
3183.0  9.599298543036776E-17
3183.5  7.655493767339654E-17
3184.0  7.223774003477305E-17
3184.5  9.187841577739043E-17
3185.0  1.1038914418467283E-16
3185.5  1.1427339981458927E-16
3186.0  9.22883593191992E-17
3186.5  7.01752232851877E-17
3187.0  6.532259615753146E-17
3187.5  6.527674798791193E-17
3188.0  5.310013011874035E-17
3188.5  4.488034700677665E-17
3189.0  4.693725579175876E-17
3189.5  3.970745763694244E-17
3190.0  3.7896896304131606E-17
3190.5  5.674210777254622E-17
3191.0  7.627752756464197E-17
3191.5  8.07418627473274E-17
3192.0  8.026085963247773E-17
3192.5  8.478575034088929E-17
3193.0  8.833709077421039E-17
3193.5  8.59812516786615E-17
3194.0  7.718932770947507E-17
3194.5  6.23596281891482E-17
3195.0  4.775455554226785E-17
3195.5  4.558009141667587E-17
3196.0  4.747134363965121E-17
3196.5  5.3195142768776903E-17
3197.0  6.515515812492122E-17
3197.5  7.657624598533739E-17
3198.0  7.231488991973962E-17
3198.5  5.565921726094967E-17
3199.0  6.018185489360235E-17
3199.5  6.608181105595493E-17
3200.0  5.62885190276618E-17
3200.5  6.92848200874614E-17
3201.0  7.847101563676643E-17
3201.5  7.437458581980386E-17
3202.0  8.130543473589571E-17
3202.5  1.0816573718930438E-16
3203.0  1.3090994766390387E-16
3203.5  1.3687966412921266E-16
3204.0  1.048273083139862E-16
3204.5  8.691515960651058E-17
3205.0  1.0443957726281433E-16
3205.5  1.2536932610626994E-16
3206.0  1.495777638713496E-16
3206.5  1.63897814640191E-16
3207.0  1.2550804555795614E-16
3207.5  9.331475025996803E-17
3208.0  9.364790054344283E-17
3208.5  9.550770111702941E-17
3209.0  8.275428283418083E-17
3209.5  8.981935307688385E-17
3210.0  1.0025992321760324E-16
3210.5  1.0554910339397426E-16
3211.0  9.884453337481498E-17
3211.5  1.0595981605903763E-16
3212.0  1.1071534018085745E-16
3212.5  9.73029115348459E-17
3213.0  8.46030845715512E-17
3213.5  1.0727150916051983E-16
3214.0  1.3104370552707231E-16
3214.5  1.499646534558418E-16
3215.0  1.2917376266455932E-16
3215.5  1.0998748660394088E-16
3216.0  8.642110605801763E-17
3216.5  7.445498978413204E-17
3217.0  8.13929267690576E-17
3217.5  1.0031273717626064E-16
3218.0  1.2125772261654504E-16
3218.5  1.192338542818176E-16
3219.0  9.262676865966431E-17
3219.5  8.558552945115378E-17
3220.0  9.015851476593247E-17
3220.5  9.077012760342326E-17
3221.0  9.315244522425473E-17
3221.5  9.548428207010238E-17
3222.0  1.087131876252556E-16
3222.5  1.3012398674136467E-16
3223.0  1.328631536184119E-16
3223.5  1.125343935802127E-16
3224.0  8.693211074801489E-17
3224.5  7.318928671775337E-17
3225.0  6.86196240220168E-17
3225.5  6.67328551817036E-17
3226.0  6.571996169025894E-17
3226.5  6.376778469247405E-17
3227.0  7.354597491539144E-17
3227.5  9.606188103945883E-17
3228.0  1.1341038120246599E-16
3228.5  1.2069601640074459E-16
3229.0  1.2182963696535E-16
3229.5  1.05835954101072E-16
3230.0  7.551509339797756E-17
3230.5  4.500980971593628E-17
3231.0  3.73082369796974E-17
3231.5  4.460092048453963E-17
3232.0  5.4536376235619516E-17
3232.5  5.3885088643642853E-17
3233.0  6.399708053942335E-17
3233.5  1.0025344808481143E-16
3234.0  1.490561259756365E-16
3234.5  1.6773939902619497E-16
3235.0  1.6483504707067388E-16
3235.5  1.5830067705849899E-16
3236.0  1.7120292114626897E-16
3236.5  1.7291667918613387E-16
3237.0  1.346257781553993E-16
3237.5  9.872958100424424E-17
3238.0  1.0115416088096557E-16
3238.5  1.0602063374539662E-16
3239.0  9.168944675671977E-17
3239.5  8.167479940469228E-17
3240.0  9.419611911680456E-17
3240.5  8.216858714167831E-17
3241.0  6.092479140251674E-17
3241.5  7.452625214543735E-17
3242.0  1.0109399447131854E-16
3242.5  1.060022728622748E-16
3243.0  1.1038483756975174E-16
3243.5  9.95395027697104E-17
3244.0  7.230920731381854E-17
3244.5  8.511445146850735E-17
3245.0  9.993280439546568E-17
3245.5  8.876551710821544E-17
3246.0  7.868929464324077E-17
3246.5  8.564832963748604E-17
3247.0  8.486625261724971E-17
3247.5  4.7537610057330106E-17
3248.0  4.3262302666959043E-17
3248.5  6.668348329625233E-17
3249.0  7.322416121206415E-17
3249.5  8.665693375474922E-17
3250.0  8.376919188519127E-17
3250.5  4.737780864694967E-17
3251.0  3.24918144575752E-17
3251.5  6.191159350842112E-17
3252.0  7.795588760096129E-17
3252.5  6.767045070041401E-17
3253.0  6.242327020135182E-17
3253.5  6.553468222509234E-17
3254.0  6.807709315003644E-17
3254.5  7.452731782440378E-17
3255.0  7.110678901561677E-17
3255.5  5.535750611494375E-17
3256.0  4.900602742740623E-17
3256.5  5.1973957248063803E-17
3257.0  6.20067833460792E-17
3257.5  7.144744026255734E-17
3258.0  7.724089736278424E-17
3258.5  8.50282014482476E-17
3259.0  9.206174873688792E-17
3259.5  9.085018247248748E-17
3260.0  9.463898993180485E-17
3260.5  1.0957330150605007E-16
3261.0  1.0448089465716772E-16
3261.5  8.188268747941505E-17
3262.0  7.013317957569183E-17
3262.5  7.898791856115472E-17
3263.0  8.46430811718377E-17
3263.5  7.695668596743663E-17
3264.0  8.126764557051982E-17
3264.5  8.814306104196013E-17
3265.0  9.0300140618264E-17
3265.5  1.0046580909397522E-16
3266.0  1.0211528394207482E-16
3266.5  1.0469014824488273E-16
3267.0  1.0640153058368233E-16
3267.5  1.0589865730644895E-16
3268.0  9.68052084178025E-17
3268.5  8.324837820479835E-17
3269.0  8.569660404526975E-17
3269.5  1.1014914315772337E-16
3270.0  1.1860828113785128E-16
3270.5  1.2182068939342513E-16
3271.0  1.220447531558601E-16
3271.5  9.651792411722727E-17
3272.0  7.980807786809412E-17
3272.5  8.625618023258842E-17
3273.0  9.72830866966102E-17
3273.5  1.0555504961474556E-16
3274.0  8.306946887596071E-17
3274.5  5.792467169754906E-17
3275.0  5.218744736452844E-17
3275.5  7.490546676784116E-17
3276.0  9.126427983511517E-17
3276.5  9.191929025981314E-17
3277.0  9.015703463464954E-17
3277.5  9.668473585973414E-17
3278.0  8.336220508477018E-17
3278.5  7.130541396069407E-17
3279.0  7.345539751987325E-17
3279.5  9.071556637483863E-17
3280.0  8.085239138386654E-17
3280.5  7.170592494625706E-17
3281.0  8.553387643816167E-17
3281.5  9.291561829147676E-17
3282.0  8.094707525298614E-17
3282.5  8.241565394292664E-17
3283.0  1.0024963837727612E-16
3283.5  1.1957070424151604E-16
3284.0  1.258493395791111E-16
3284.5  1.2001393553989237E-16
3285.0  1.1434430947111635E-16
3285.5  1.0564626187504618E-16
3286.0  8.89862990376167E-17
3286.5  8.141184106164106E-17
3287.0  8.140303516556858E-17
3287.5  8.186156679338232E-17
3288.0  7.930444255563688E-17
3288.5  7.877781646910461E-17
3289.0  8.341149598674496E-17
3289.5  8.637431899464277E-17
3290.0  7.873666199436908E-17
3290.5  6.439289365736677E-17
3291.0  5.29847712678953E-17
3291.5  5.094196005797169E-17
3292.0  6.33037370853599E-17
3292.5  8.771181955834296E-17
3293.0  1.0368632563704934E-16
3293.5  9.777513244482694E-17
3294.0  8.548492606828879E-17
3294.5  8.261412604377949E-17
3295.0  1.0197716029215699E-16
3295.5  1.1956396555998355E-16
3296.0  1.2682350517069305E-16
3296.5  1.1024686261999404E-16
3297.0  8.119390017911171E-17
3297.5  7.023538045311384E-17
3298.0  1.0089091114050243E-16
3298.5  1.2885703463383488E-16
3299.0  1.3397315496457998E-16
3299.5  1.157304932863525E-16
3300.0  8.936067637530766E-17
3300.5  9.382175479040875E-17
3301.0  1.2233382904879809E-16
3301.5  1.4159584501602941E-16
3302.0  1.466796678982504E-16
3302.5  1.2416691179236837E-16
3303.0  1.203983493604721E-16
3303.5  1.2225203008621744E-16
3304.0  1.1152951321331004E-16
3304.5  1.0408032917784108E-16
3305.0  1.0321195354681634E-16
3305.5  1.013969133238753E-16
3306.0  1.0102004692119083E-16
3306.5  8.464318721096309E-17
3307.0  7.53131338408369E-17
3307.5  8.37546952810307E-17
3308.0  9.33235666299199E-17
3308.5  1.0247161474663856E-16
3309.0  1.1323190641359185E-16
3309.5  9.384377051991754E-17
3310.0  7.296925495935385E-17
3310.5  8.246752274569681E-17
3311.0  1.1111873183681553E-16
3311.5  1.134210585869414E-16
3312.0  9.446882571137811E-17
3312.5  8.074393915981823E-17
3313.0  8.538952135072675E-17
3313.5  1.0339825231959813E-16
3314.0  1.2262057459658603E-16
3314.5  1.1544669492898148E-16
3315.0  1.0007800088373514E-16
3315.5  1.026403321110324E-16
3316.0  1.0646164657556194E-16
3316.5  1.0206596861248387E-16
3317.0  8.572726603882184E-17
3317.5  6.894039773868618E-17
3318.0  7.406634386981584E-17
3318.5  8.894061507278473E-17
3319.0  1.0569007082243433E-16
3319.5  1.174238013306099E-16
3320.0  1.1765152645018425E-16
3320.5  1.1177930806626614E-16
3321.0  1.0402301849408556E-16
3321.5  9.193590290614016E-17
3322.0  8.18248826673742E-17
3322.5  7.933260588806469E-17
3323.0  7.940153978186527E-17
3323.5  8.538340449203683E-17
3324.0  1.0193576779521626E-16
3324.5  1.1681878455150912E-16
3325.0  1.097737559533284E-16
3325.5  8.863725855074389E-17
3326.0  7.257684561930947E-17
3326.5  6.803353937387063E-17
3327.0  7.965872896089102E-17
3327.5  9.188835610736083E-17
3328.0  8.812326903693958E-17
3328.5  7.890006440894891E-17
3329.0  7.516474808972821E-17
3329.5  8.578915611661781E-17
3330.0  9.916497661874563E-17
3330.5  8.710375264327044E-17
3331.0  6.326911053730226E-17
3331.5  7.74095417078611E-17
3332.0  1.0717636143923177E-16
3332.5  1.0827640952581295E-16
3333.0  8.51563192129445E-17
3333.5  6.506386212203559E-17
3334.0  6.117634814903707E-17
3334.5  7.447520146403629E-17
3335.0  8.023308973221265E-17
3335.5  9.657720384308347E-17
3336.0  1.0851447013149247E-16
3336.5  1.0431531227176196E-16
3337.0  8.501180296725981E-17
3337.5  8.660925209885574E-17
3338.0  1.000432442173474E-16
3338.5  1.0820224350266484E-16
3339.0  9.662829986283684E-17
3339.5  9.28595030891157E-17
3340.0  9.632939746938436E-17
3340.5  9.902872450483736E-17
3341.0  1.0392449499250449E-16
3341.5  1.061217033760408E-16
3342.0  9.542275790905692E-17
3342.5  8.331384633663104E-17
3343.0  8.108564996390846E-17
3343.5  7.750187259292529E-17
3344.0  7.43163003258322E-17
3344.5  7.537210576365661E-17
3345.0  7.902777276204229E-17
3345.5  8.397095512141194E-17
3346.0  7.364026120420652E-17
3346.5  6.820830959013892E-17
3347.0  7.61596232198069E-17
3347.5  8.8933857529932E-17
3348.0  9.753227637439095E-17
3348.5  9.517383457198184E-17
3349.0  9.087356738706128E-17
3349.5  9.837574898114261E-17
3350.0  1.0882889183293976E-16
3350.5  1.1095930923279253E-16
3351.0  1.0696289241596826E-16
3351.5  9.858359348635656E-17
3352.0  8.696348480148665E-17
3352.5  7.994263071690074E-17
3353.0  7.850089844321895E-17
3353.5  7.45543662028652E-17
3354.0  7.551270508443671E-17
3354.5  8.79383451551354E-17
3355.0  9.341363256506918E-17
3355.5  8.45998750811461E-17
3356.0  8.16137323196122E-17
3356.5  8.652886230247737E-17
3357.0  9.602655848188548E-17
3357.5  9.514158396393761E-17
3358.0  8.5716539627491E-17
3358.5  8.338062851165568E-17
3359.0  9.285360317236516E-17
3359.5  1.0336550602637894E-16
3360.0  9.059694672277052E-17
3360.5  7.222462034664656E-17
3361.0  8.05365218623016E-17
3361.5  9.534860226225114E-17
3362.0  9.200043646921001E-17
3362.5  7.56310459999201E-17
3363.0  8.094285386154091E-17
3363.5  8.939046888947727E-17
3364.0  9.014098696556837E-17
3364.5  8.677209122558164E-17
3365.0  8.953147143388653E-17
3365.5  8.430187385528873E-17
3366.0  7.823646926236463E-17
3366.5  7.352678837361042E-17
3367.0  7.383543381742052E-17
3367.5  8.05517606951416E-17
3368.0  9.217227147553899E-17
3368.5  1.0028849950506764E-16
3369.0  9.601397824055488E-17
3369.5  8.174041224579177E-17
3370.0  8.539718849245829E-17
3370.5  8.966612199705705E-17
3371.0  8.23851783628404E-17
3371.5  8.292066645285016E-17
3372.0  8.999763314649244E-17
3372.5  8.43634359033641E-17
3373.0  8.41747210095115E-17
3373.5  8.722139180271783E-17
3374.0  9.309655044255959E-17
3374.5  1.040376735533828E-16
3375.0  1.1048544495535898E-16
3375.5  1.1441161337227474E-16
3376.0  1.215150481248995E-16
3376.5  1.199785797331406E-16
3377.0  1.1589675815696784E-16
3377.5  1.1136646025508036E-16
3378.0  1.0915872919978796E-16
3378.5  1.0589058544222736E-16
3379.0  1.0200988308326493E-16
3379.5  1.0500069933015342E-16
3380.0  1.003537032921576E-16
3380.5  8.42402700343329E-17
3381.0  8.312610842783069E-17
3381.5  9.48434532620656E-17
3382.0  9.182466279992287E-17
3382.5  8.049163102546389E-17
3383.0  7.595764410445892E-17
3383.5  7.20194827379633E-17
3384.0  7.291916695880745E-17
3384.5  8.263808933299638E-17
3385.0  8.870448794007752E-17
3385.5  9.219871260061513E-17
3386.0  8.545601366738911E-17
3386.5  8.33554587294945E-17
3387.0  9.515101604469748E-17
3387.5  1.0974988558891901E-16
3388.0  1.1000666814603777E-16
3388.5  1.0478968378231017E-16
3389.0  9.900113531189687E-17
3389.5  9.318626392906939E-17
3390.0  8.301597598897839E-17
3390.5  8.348494368908335E-17
3391.0  9.644716266165399E-17
3391.5  9.80270126558154E-17
3392.0  8.747086566579313E-17
3392.5  8.798548171981263E-17
3393.0  9.255096080576906E-17
3393.5  9.164259585587411E-17
3394.0  8.698783852524106E-17
3394.5  9.58875107119015E-17
3395.0  1.0071452905619849E-16
3395.5  1.0524062624543152E-16
3396.0  1.1146735444600002E-16
3396.5  1.2119388073868422E-16
3397.0  1.228135571474196E-16
3397.5  1.1844995793865058E-16
3398.0  1.102757873597823E-16
3398.5  1.0267621561239117E-16
3399.0  9.474127978709549E-17
3399.5  9.522661092108548E-17
3400.0  9.189167285176017E-17
3400.5  9.042682755310306E-17
3401.0  1.0164667721570649E-16
3401.5  1.0954878809084957E-16
3402.0  1.0138143676724462E-16
3402.5  9.428652862651643E-17
3403.0  9.495618761168343E-17
3403.5  1.0355755700292993E-16
3404.0  1.0518995932564219E-16
3404.5  1.0008626608005525E-16
3405.0  9.378234868992001E-17
3405.5  9.563408334169099E-17
3406.0  1.0522059357167633E-16
3406.5  1.0967321700385289E-16
3407.0  1.0224343545359343E-16
3407.5  8.963313941517581E-17
3408.0  8.127322531368767E-17
3408.5  7.906204256761554E-17
3409.0  7.992046397422915E-17
3409.5  8.600440021147478E-17
3410.0  9.502454789874382E-17
3410.5  9.577790278344578E-17
3411.0  9.586970214649782E-17
3411.5  1.0292817744750431E-16
3412.0  1.0254439442105239E-16
3412.5  8.860683903283756E-17
3413.0  8.580116927768217E-17
3413.5  1.0086550465453726E-16
3414.0  1.121865180195628E-16
3414.5  1.031031493496006E-16
3415.0  8.423842019156602E-17
3415.5  7.220808233844249E-17
3416.0  7.251746707866926E-17
3416.5  8.236365531219676E-17
3417.0  8.850286623606969E-17
3417.5  8.736169727837607E-17
3418.0  9.269437637803949E-17
3418.5  1.0216032243515913E-16
3419.0  1.132663691856696E-16
3419.5  1.1377242091691838E-16
3420.0  1.0769691146001894E-16
3420.5  8.918142005925895E-17
3421.0  7.817911044301941E-17
3421.5  8.937545927170737E-17
3422.0  1.0943923413009178E-16
3422.5  9.806494885291846E-17
3423.0  8.766635926808166E-17
3423.5  8.476835622854335E-17
3424.0  8.808119135553603E-17
3424.5  8.767285388251183E-17
3425.0  9.500599352306998E-17
3425.5  1.0924902826630391E-16
3426.0  1.1448815940144422E-16
3426.5  1.069452246640822E-16
3427.0  1.0138234166302798E-16
3427.5  9.839437557905997E-17
3428.0  1.0045627648648321E-16
3428.5  1.0583018020736243E-16
3429.0  1.0783304745393874E-16
3429.5  9.282590145283016E-17
3430.0  8.545248898484601E-17
3430.5  9.341251887440203E-17
3431.0  9.760186808678178E-17
3431.5  9.566582966811397E-17
3432.0  9.115112543578621E-17
3432.5  8.041582827941538E-17
3433.0  7.553081763236881E-17
3433.5  8.190811529067888E-17
3434.0  8.997221638178488E-17
3434.5  9.465572388921341E-17
3435.0  1.0087436514843445E-16
3435.5  1.0186939484760185E-16
3436.0  9.094093247160958E-17
3436.5  8.247352690680659E-17
3437.0  8.216712358687403E-17
3437.5  7.969299443103808E-17
3438.0  7.299512241997317E-17
3438.5  7.469370552636357E-17
3439.0  8.14611650343043E-17
3439.5  8.902147076494865E-17
3440.0  8.577143927913645E-17
3440.5  8.07130430034547E-17
3441.0  8.869527341194164E-17
3441.5  1.0068865790842138E-16
3442.0  9.499132900851171E-17
3442.5  8.218077703017485E-17
3443.0  7.13677844011875E-17
3443.5  7.324525787706941E-17
3444.0  8.600147348397105E-17
3444.5  1.0706589943748912E-16
3445.0  1.193989889894173E-16
3445.5  1.0259515375352918E-16
3446.0  8.329139954937124E-17
3446.5  8.643204681018107E-17
3447.0  9.998248480853952E-17
3447.5  1.037409627833601E-16
3448.0  1.0253168388439801E-16
3448.5  1.130774425123917E-16
3449.0  1.1929780905284482E-16
3449.5  1.1309314580372865E-16
3450.0  9.944112428555751E-17
3450.5  7.469084564178305E-17
3451.0  6.447194925445347E-17
3451.5  7.766735559425784E-17
3452.0  9.35500459891274E-17
3452.5  9.930281441205007E-17
3453.0  9.872823523853741E-17
3453.5  1.0744784394621121E-16
3454.0  1.142821234494995E-16
3454.5  1.1479242537372011E-16
3455.0  1.016287731673118E-16
3455.5  8.764404699582071E-17
3456.0  8.882351017550348E-17
3456.5  1.0169412043156509E-16
3457.0  1.0529847939048373E-16
3457.5  9.913549499620635E-17
3458.0  9.372460502391044E-17
3458.5  9.426177232976656E-17
3459.0  9.617718830817297E-17
3459.5  9.80945718569134E-17
3460.0  1.008846877023589E-16
3460.5  1.0133971639555624E-16
3461.0  9.521261732314637E-17
3461.5  9.199189555591046E-17
3462.0  9.503674043260247E-17
3462.5  9.56429314531145E-17
3463.0  9.312509451953828E-17
3463.5  8.46455216071268E-17
3464.0  7.526272536299326E-17
3464.5  7.543761062004986E-17
3465.0  8.507142261545472E-17
3465.5  9.13931888761375E-17
3466.0  9.02321483275532E-17
3466.5  8.72862477210932E-17
3467.0  8.8708536311332E-17
3467.5  8.211351323516351E-17
3468.0  8.143768413091679E-17
3468.5  8.839350736752764E-17
3469.0  9.153442431198066E-17
3469.5  8.506588922043765E-17
3470.0  9.020531951508535E-17
3470.5  9.302911258638138E-17
3471.0  8.243127697900032E-17
3471.5  7.26389526188434E-17
3472.0  7.734632609901175E-17
3472.5  8.415335602607846E-17
3473.0  8.524157319789705E-17
3473.5  8.341133771079252E-17
3474.0  9.112712086353806E-17
3474.5  9.746301925920625E-17
3475.0  8.711343739790929E-17
3475.5  7.848138033440116E-17
3476.0  7.862385440507089E-17
3476.5  9.05534629364766E-17
3477.0  1.01605436768755E-16
3477.5  9.931285611513968E-17
3478.0  9.00273707140218E-17
3478.5  8.641059926487571E-17
3479.0  9.357923950938812E-17
3479.5  9.475390299295304E-17
3480.0  1.0320152793133212E-16
3480.5  1.1403666479754813E-16
3481.0  1.121995680073688E-16
3481.5  1.0205963564920413E-16
3482.0  9.669911678700663E-17
3482.5  9.424339087917262E-17
3483.0  9.295735751059144E-17
3483.5  9.090553118293478E-17
3484.0  9.350643783881061E-17
3484.5  9.781250801488298E-17
3485.0  1.0290582441407644E-16
3485.5  1.0845620058470135E-16
3486.0  1.1312664297428942E-16
3486.5  1.0933110770076168E-16
3487.0  9.720083178360183E-17
3487.5  8.701944923857335E-17
3488.0  8.093854885400267E-17
3488.5  7.940048700241864E-17
3489.0  8.555549322923455E-17
3489.5  9.347106679452273E-17
3490.0  9.376071338697919E-17
3490.5  9.348039967765057E-17
3491.0  8.834929311924016E-17
3491.5  8.144965635634802E-17
3492.0  7.990726181480885E-17
3492.5  8.672714573034221E-17
3493.0  9.45872311280003E-17
3493.5  9.85002106597774E-17
3494.0  9.357822504040718E-17
3494.5  8.771300786725898E-17
3495.0  8.480474677955958E-17
3495.5  9.340280255949611E-17
3496.0  9.178768861734672E-17
3496.5  8.211386730339305E-17
3497.0  8.118909074330033E-17
3497.5  9.509506962825162E-17
3498.0  9.920205290894324E-17
3498.5  1.0355685661038926E-16
3499.0  1.017760601152794E-16
3499.5  9.639696084097593E-17
3500.0  1.0351926398363406E-16
3500.5  1.0703906377127237E-16
3501.0  9.488711182518256E-17
3501.5  9.165012733537238E-17
3502.0  8.305028428473893E-17
3502.5  7.614067347582075E-17
3503.0  8.347202808597656E-17
3503.5  9.371989236344356E-17
3504.0  1.065267991759914E-16
3504.5  1.007183767109984E-16
3505.0  8.297217077695651E-17
3505.5  7.911676429167036E-17
3506.0  8.534243710312355E-17
3506.5  9.40128507512381E-17
3507.0  9.765501333773093E-17
3507.5  9.855128091456733E-17
3508.0  9.493280567890024E-17
3508.5  8.927112806785995E-17
3509.0  8.915964061447501E-17
3509.5  9.563608955676857E-17
3510.0  9.224998762581891E-17
3510.5  7.742953093139796E-17
3511.0  6.592561104862437E-17
3511.5  6.428361105570358E-17
3512.0  6.518382835288442E-17
3512.5  7.343890648344728E-17
3513.0  9.032919250174027E-17
3513.5  9.642287861838574E-17
3514.0  9.006459357654612E-17
3514.5  8.190293855678696E-17
3515.0  7.676780328718015E-17
3515.5  7.488225881548821E-17
3516.0  7.759707726157004E-17
3516.5  8.022682417955359E-17
3517.0  8.197524990355778E-17
3517.5  8.372543447743109E-17
3518.0  8.298320894163322E-17
3518.5  7.463112552262087E-17
3519.0  7.672294154334135E-17
3519.5  8.45280624986613E-17
3520.0  9.239157747788572E-17
3520.5  9.479645295791977E-17
3521.0  1.02259145926014E-16
3521.5  1.130088750414014E-16
3522.0  1.1392861206176614E-16
3522.5  1.0318950646167567E-16
3523.0  9.76363279058559E-17
3523.5  9.973408496833898E-17
3524.0  9.797946707770638E-17
3524.5  8.703073229356964E-17
3525.0  9.027547968477272E-17
3525.5  9.562144736531079E-17
3526.0  1.0242200419515378E-16
3526.5  9.922339211304803E-17
3527.0  9.345687974587844E-17
3527.5  9.304978987266425E-17
3528.0  9.8203583262495E-17
3528.5  9.810232946047661E-17
3529.0  9.67583552960912E-17
3529.5  9.776779192024387E-17
3530.0  1.0202446959238394E-16
3530.5  1.0422538882369359E-16
3531.0  1.0871106330313372E-16
3531.5  1.0694357972630315E-16
3532.0  1.0195637973546359E-16
3532.5  9.715616408470983E-17
3533.0  9.746280575328102E-17
3533.5  1.0103568684738857E-16
3534.0  1.0233143297796953E-16
3534.5  1.0152741363285485E-16
3535.0  1.0549851475930053E-16
3535.5  1.0524352527591727E-16
3536.0  9.616599942637623E-17
3536.5  8.882512065433139E-17
3537.0  8.729151333998251E-17
3537.5  9.11758103157398E-17
3538.0  9.663267171201274E-17
3538.5  9.244453223666047E-17
3539.0  7.853121274580521E-17
3539.5  7.280397312598298E-17
3540.0  8.153852586174234E-17
3540.5  9.364410537617703E-17
3541.0  1.0119238247226705E-16
3541.5  1.0169682761525049E-16
3542.0  9.115269512013949E-17
3542.5  8.327893317075584E-17
3543.0  7.852945252587621E-17
3543.5  8.65991142961754E-17
3544.0  9.026883220228386E-17
3544.5  8.55669163286172E-17
3545.0  7.931492999033293E-17
3545.5  8.254990502250508E-17
3546.0  8.831052434703005E-17
3546.5  8.844280298031142E-17
3547.0  8.458486323090873E-17
3547.5  8.886711766579807E-17
3548.0  9.128935291860414E-17
3548.5  9.359614919247691E-17
3549.0  8.715272866564349E-17
3549.5  8.699978518001904E-17
3550.0  8.314753921535933E-17
3550.5  8.883736150258662E-17
3551.0  1.0135741999055586E-16
3551.5  1.0448911463659807E-16
3552.0  9.24376450845049E-17
3552.5  9.53967675673816E-17
3553.0  1.0576828676231639E-16
3553.5  1.148234685929656E-16
3554.0  1.1657123141048267E-16
3554.5  1.1698458906130176E-16
3555.0  1.161847547306299E-16
3555.5  1.1271695779875017E-16
3556.0  1.0298441428318246E-16
3556.5  9.334199192142713E-17
3557.0  9.206452401061039E-17
3557.5  9.976999517022237E-17
3558.0  1.0373369278454295E-16
3558.5  1.0368766355516232E-16
3559.0  9.807044560079892E-17
3559.5  9.333860927126794E-17
3560.0  9.609557145599571E-17
3560.5  9.508696477021796E-17
3561.0  8.759598912975149E-17
3561.5  8.540664731902851E-17
3562.0  8.660844937754368E-17
3562.5  8.902282282886557E-17
3563.0  9.569341388176208E-17
3563.5  9.309174484668996E-17
3564.0  8.50735332974853E-17
3564.5  8.199439017343929E-17
3565.0  8.145101445207522E-17
3565.5  7.598308348153662E-17
3566.0  7.292981424158386E-17
3566.5  7.743894145440467E-17
3567.0  8.610433794988478E-17
3567.5  9.239006506302168E-17
3568.0  9.959875216881258E-17
3568.5  1.0443538835701116E-16
3569.0  1.1382874477835981E-16
3569.5  1.1289695144469331E-16
3570.0  1.0322626649998565E-16
3570.5  9.290406441967525E-17
3571.0  9.613074519873055E-17
3571.5  1.061718100334237E-16
3572.0  1.0268359175407782E-16
3572.5  9.562616763074784E-17
3573.0  9.99717650700217E-17
3573.5  1.0593014868893349E-16
3574.0  9.816830608548552E-17
3574.5  8.866577986814423E-17
3575.0  9.614978817787479E-17
3575.5  9.841117657184245E-17
3576.0  9.417085680317142E-17
3576.5  9.314149542178863E-17
3577.0  9.507806919389885E-17
3577.5  1.0004104741962414E-16
3578.0  1.0445431532723039E-16
3578.5  9.425084603977335E-17
3579.0  8.420090062308231E-17
3579.5  8.074292613902726E-17
3580.0  8.143648608770458E-17
3580.5  8.620521784735461E-17
3581.0  9.78708090673482E-17
3581.5  1.018006711777232E-16
3582.0  9.103056141894851E-17
3582.5  8.37459772341715E-17
3583.0  8.660494231777963E-17
3583.5  8.738659865492665E-17
3584.0  8.454350686157242E-17
3584.5  8.474371992137081E-17
3585.0  8.939024086701713E-17
3585.5  9.700657614982816E-17
3586.0  1.0283322954152432E-16
3586.5  9.958936843372304E-17
3587.0  8.875960229489393E-17
3587.5  8.386221143431166E-17
3588.0  8.972453312641835E-17
3588.5  9.692508183214819E-17
3589.0  9.308889136333395E-17
3589.5  8.505344143381474E-17
3590.0  8.533258739323162E-17
3590.5  9.550829603548011E-17
3591.0  9.956994706806386E-17
3591.5  9.778507327914175E-17
3592.0  9.484030975979744E-17
3592.5  9.796768237230206E-17
3593.0  1.0350294594225866E-16
3593.5  1.0619564019541128E-16
3594.0  9.885447096961124E-17
3594.5  9.383212022291914E-17
3595.0  8.589581457141297E-17
3595.5  8.759894232236093E-17
3596.0  9.090797130584461E-17
3596.5  9.204034776800881E-17
3597.0  9.118843263988752E-17
3597.5  9.363264459472987E-17
3598.0  8.423461046100256E-17
3598.5  8.955674224010001E-17
3599.0  9.46587101075196E-17
3599.5  9.017945811105949E-17
3600.0  8.22914831921373E-17
3600.5  8.008844285986377E-17
3601.0  8.481190581633971E-17
3601.5  9.425948054631547E-17
3602.0  1.0473196711332211E-16
3602.5  1.0548264733236019E-16
3603.0  9.324115871358034E-17
3603.5  8.375076164347805E-17
3604.0  8.107193309100273E-17
3604.5  8.220583629469117E-17
3605.0  8.227656309732527E-17
3605.5  8.360695531683563E-17
3606.0  8.470384952254788E-17
3606.5  8.497572893994298E-17
3607.0  8.452909960091563E-17
3607.5  8.293795728004944E-17
3608.0  8.525930527782009E-17
3608.5  8.654973163486585E-17
3609.0  7.826597249638649E-17
3609.5  7.106216861157729E-17
3610.0  7.38861716313253E-17
3610.5  8.076224375134981E-17
3611.0  9.091000847938488E-17
3611.5  9.9463446426258E-17
3612.0  9.603294471337444E-17
3612.5  8.991055317458388E-17
3613.0  9.10397909763676E-17
3613.5  9.415411629246872E-17
3614.0  9.403868894310048E-17
3614.5  9.05369577291295E-17
3615.0  8.783607017004916E-17
3615.5  8.725603053794002E-17
3616.0  9.543371432061143E-17
3616.5  9.878483416415918E-17
3617.0  9.765518466738753E-17
3617.5  9.104384684239784E-17
3618.0  8.237448120579383E-17
3618.5  8.45516500536017E-17
3619.0  9.198906187734164E-17
3619.5  8.793251932215494E-17
3620.0  8.159644105462035E-17
3620.5  8.684854411347464E-17
3621.0  9.712797579480145E-17
3621.5  9.516419860147524E-17
3622.0  8.64574965898885E-17
3622.5  7.655608207050174E-17
3623.0  8.053676409412949E-17
3623.5  8.295614516334375E-17
3624.0  8.731324192955075E-17
3624.5  9.6564034298334E-17
3625.0  9.967470516446537E-17
3625.5  9.696958034888922E-17
3626.0  9.249027590416239E-17
3626.5  9.146478992217168E-17
3627.0  9.35399587455755E-17
3627.5  8.855450771807454E-17
3628.0  8.192284002607231E-17
3628.5  8.02015694575418E-17
3629.0  8.188334077123593E-17
3629.5  8.297275313042314E-17
3630.0  8.313321764147231E-17
3630.5  8.756637975079844E-17
3631.0  9.341313049566838E-17
3631.5  9.013011540734037E-17
3632.0  8.226616302273241E-17
3632.5  8.14713918012338E-17
3633.0  8.473875117384917E-17
3633.5  8.773260818632031E-17
3634.0  8.859854704296262E-17
3634.5  8.870633785908654E-17
3635.0  8.668498133174383E-17
3635.5  8.891509927806883E-17
3636.0  9.384115411499196E-17
3636.5  9.662753314656775E-17
3637.0  9.27649795691912E-17
3637.5  9.58514165021975E-17
3638.0  9.692703266860596E-17
3638.5  8.393717202435332E-17
3639.0  7.24758963889493E-17
3639.5  6.665703018055753E-17
3640.0  6.747378198276777E-17
3640.5  7.520668047751908E-17
3641.0  8.008505491963584E-17
3641.5  7.982609321670448E-17
3642.0  8.143955703440882E-17
3642.5  8.182724271625986E-17
3643.0  8.255874810661292E-17
3643.5  8.15434980072408E-17
3644.0  8.266811255742094E-17
3644.5  9.400199596495827E-17
3645.0  9.987785971693942E-17
3645.5  9.136152795869825E-17
3646.0  8.195116095277392E-17
3646.5  8.23113821279708E-17
3647.0  8.596262255691394E-17
3647.5  9.044484658498875E-17
3648.0  9.592515953239165E-17
3648.5  1.0108252630918867E-16
3649.0  1.0449695109546923E-16
3649.5  1.0411285061834948E-16
3650.0  1.009929638330308E-16
3650.5  9.2997708288978E-17
3651.0  8.272092265142753E-17
3651.5  8.546123230992171E-17
3652.0  9.64324606127568E-17
3652.5  1.007755807738492E-16
3653.0  9.739397717440213E-17
3653.5  9.314816417218093E-17
3654.0  9.125517820111599E-17
3654.5  9.190887196851705E-17
3655.0  9.786729591368258E-17
3655.5  1.0444699648046703E-16
3656.0  1.0928004469775135E-16
3656.5  1.0852400038699173E-16
3657.0  1.0265149142316014E-16
3657.5  9.135053771845152E-17
3658.0  8.238539203730878E-17
3658.5  7.446154577840655E-17
3659.0  7.630142495120699E-17
3659.5  9.363494090265836E-17
3660.0  1.070009085753507E-16
3660.5  1.0153229959075925E-16
3661.0  1.0049484239668088E-16
3661.5  1.0304506870257289E-16
3662.0  9.824300835115306E-17
3662.5  8.590708456559015E-17
3663.0  8.939518837869036E-17
3663.5  9.986097486150773E-17
3664.0  9.889260232226401E-17
3664.5  9.415073881367059E-17
3665.0  9.972177103783416E-17
3665.5  1.0331323988004151E-16
3666.0  9.632758125542947E-17
3666.5  9.248411286207148E-17
3667.0  9.652524589343671E-17
3667.5  1.0096619082949173E-16
3668.0  1.0511724893709058E-16
3668.5  9.885221544788318E-17
3669.0  8.87491827452443E-17
3669.5  8.768272561693189E-17
3670.0  9.230103637646043E-17
3670.5  9.341764379794592E-17
3671.0  9.155373456614703E-17
3671.5  8.3955270568088E-17
3672.0  7.97669510194127E-17
3672.5  8.258838861324142E-17
3673.0  8.123967118814004E-17
3673.5  7.826699667745202E-17
3674.0  8.260095148987524E-17
3674.5  8.769511065665328E-17
3675.0  9.133578459708348E-17
3675.5  9.606357353532397E-17
3676.0  9.429181164707083E-17
3676.5  8.423645059302522E-17
3677.0  8.089306677669152E-17
3677.5  9.138848645633282E-17
3678.0  9.63152643792558E-17
3678.5  9.096864546604667E-17
3679.0  8.46672235291722E-17
3679.5  8.131551508396996E-17
3680.0  8.338821995106495E-17
3680.5  8.806236346019448E-17
3681.0  8.242014609534629E-17
3681.5  7.501176418748736E-17
3682.0  7.230057086610276E-17
3682.5  7.511961598262184E-17
3683.0  7.802491259572222E-17
3683.5  8.338696640826915E-17
3684.0  9.053708287093058E-17
3684.5  9.381667849159282E-17
3685.0  9.905155483963814E-17
3685.5  1.0103346934327644E-16
3686.0  8.910124024575159E-17
3686.5  7.824832770824388E-17
3687.0  7.86134266660272E-17
3687.5  7.980271493038495E-17
3688.0  7.816670295319233E-17
3688.5  8.457000439492988E-17
3689.0  9.135736688808248E-17
3689.5  1.0053680209905102E-16
3690.0  1.000659679325302E-16
3690.5  9.266443211450733E-17
3691.0  8.486834098136804E-17
3691.5  8.167471136553778E-17
3692.0  8.266525062723062E-17
3692.5  8.558709730516008E-17
3693.0  8.25899451813399E-17
3693.5  7.687185768478029E-17
3694.0  7.982544443946067E-17
3694.5  8.437853780087925E-17
3695.0  8.229806865803175E-17
3695.5  7.947724591261591E-17
3696.0  7.773269390785402E-17
3696.5  7.466915782392858E-17
3697.0  7.492044062992596E-17
3697.5  8.447549788437013E-17
3698.0  9.369060356189961E-17
3698.5  8.926561131972569E-17
3699.0  8.197190184534077E-17
3699.5  8.257867977204514E-17
3700.0  8.485497780251041E-17
3700.5  8.607630288251402E-17
3701.0  8.504263386606369E-17
3701.5  8.018020158091071E-17
3702.0  7.795220081916693E-17
3702.5  7.930613396956273E-17
3703.0  8.843539657360347E-17
3703.5  8.47182795869814E-17
3704.0  7.501765195132747E-17
3704.5  8.086212911855253E-17
3705.0  9.341097192642345E-17
3705.5  1.0206495295243887E-16
3706.0  1.0399777203037362E-16
3706.5  9.929195088906694E-17
3707.0  9.429519623106927E-17
3707.5  9.291429210847603E-17
3708.0  9.577270201396184E-17
3708.5  9.101512716247538E-17
3709.0  8.845137741036414E-17
3709.5  9.061521636009575E-17
3710.0  9.092017249217056E-17
3710.5  8.878677107878292E-17
3711.0  9.176036184310556E-17
3711.5  9.101917947709615E-17
3712.0  9.282072336011982E-17
3712.5  9.461094840905159E-17
3713.0  9.222308769613912E-17
3713.5  8.626556415701689E-17
3714.0  8.282397709081977E-17
3714.5  8.458043920707523E-17
3715.0  9.315431736197322E-17
3715.5  9.781016576777401E-17
3716.0  9.659594805705857E-17
3716.5  9.614342375721621E-17
3717.0  9.680693253430397E-17
3717.5  9.796784283472725E-17
3718.0  9.724470204550002E-17
3718.5  8.954922321086073E-17
3719.0  7.974879941799357E-17
3719.5  7.765542575641981E-17
3720.0  8.010444580829116E-17
3720.5  7.982825041949308E-17
3721.0  8.148019774281959E-17
3721.5  8.693430761800375E-17
3722.0  8.819767260766939E-17
3722.5  8.767515708458941E-17
3723.0  8.63256199285866E-17
3723.5  8.933938468042859E-17
3724.0  8.94920778879555E-17
3724.5  8.575049905185909E-17
3725.0  7.558584685862937E-17
3725.5  7.440378222668796E-17
3726.0  8.819764076851875E-17
3726.5  1.0161219636645305E-16
3727.0  1.0191719525066868E-16
3727.5  1.0136951237129876E-16
3728.0  9.629963444524798E-17
3728.5  9.980907339280263E-17
3729.0  9.380359373332308E-17
3729.5  8.399875520803387E-17
3730.0  8.208338601023084E-17
3730.5  8.037576125782197E-17
3731.0  8.052158054121908E-17
3731.5  8.235736778101103E-17
3732.0  8.643446522638001E-17
3732.5  1.0387205061701837E-16
3733.0  1.1328504400538284E-16
3733.5  1.0785225493494674E-16
3734.0  9.758982639562581E-17
3734.5  9.08264849443721E-17
3735.0  8.801429072806065E-17
3735.5  9.439424693161623E-17
3736.0  1.0187059205301059E-16
3736.5  1.0134713790378716E-16
3737.0  9.862068397018428E-17
3737.5  9.883231272208432E-17
3738.0  9.973405132461424E-17
3738.5  1.0347160249784668E-16
3739.0  1.031989655162626E-16
3739.5  9.898445357024966E-17
3740.0  9.920126639558929E-17
3740.5  1.0043146838784198E-16
3741.0  9.899221558732435E-17
3741.5  9.601002009249873E-17
3742.0  9.6550815034181E-17
3742.5  9.526176294568342E-17
3743.0  8.61820257926663E-17
3743.5  8.178219209708137E-17
3744.0  8.827993641963614E-17
3744.5  9.258833451609076E-17
3745.0  9.890016092936137E-17
3745.5  9.911972820433084E-17
3746.0  9.176344059000155E-17
3746.5  8.002317069098076E-17
3747.0  7.580651530826182E-17
3747.5  8.531647761322663E-17
3748.0  9.452163988308448E-17
3748.5  9.534148397120839E-17
3749.0  9.363576906596122E-17
3749.5  8.706573470002777E-17
3750.0  8.627271483648915E-17
3750.5  8.727747531824459E-17
3751.0  8.949745824396861E-17
3751.5  8.996153027702868E-17
3752.0  9.712526308991446E-17
3752.5  1.0682816733782441E-16
3753.0  1.08811437987027E-16
3753.5  9.769076591861807E-17
3754.0  9.278337203395927E-17
3754.5  9.394088730460307E-17
3755.0  9.874232519869241E-17
3755.5  1.0475276043345142E-16
3756.0  1.0271782865282841E-16
3756.5  9.177543377812002E-17
3757.0  8.992017644386063E-17
3757.5  9.409693382825541E-17
3758.0  9.215788339263826E-17
3758.5  8.545092257514075E-17
3759.0  8.392363433428567E-17
3759.5  8.535015538685255E-17
3760.0  8.1964829614404E-17
3760.5  7.591310783869911E-17
3761.0  7.120027371160601E-17
3761.5  7.107022163873843E-17
3762.0  7.764519956711976E-17
3762.5  8.300367994894217E-17
3763.0  8.497326771790862E-17
3763.5  9.118636887227471E-17
3764.0  9.165297187711194E-17
3764.5  8.485074149902422E-17
3765.0  8.276727419232271E-17
3765.5  8.783628587729838E-17
3766.0  9.68403890721699E-17
3766.5  9.726132889453027E-17
3767.0  8.71399771108464E-17
3767.5  8.766561312857266E-17
3768.0  9.294378513759697E-17
3768.5  9.079276161884789E-17
3769.0  8.798993026865176E-17
3769.5  9.547704183087856E-17
3770.0  1.0183887984864041E-16
3770.5  1.0072723893872376E-16
3771.0  9.531769899627749E-17
3771.5  9.200717491466196E-17
3772.0  8.599503810213639E-17
3772.5  8.189710025502441E-17
3773.0  7.863418287692154E-17
3773.5  7.915905985157365E-17
3774.0  8.086794392242185E-17
3774.5  8.488025636290418E-17
3775.0  8.708487206807257E-17
3775.5  8.883383120213013E-17
3776.0  9.112764203972741E-17
3776.5  9.301555049785E-17
3777.0  8.757915390356863E-17
3777.5  7.894109697084429E-17
3778.0  7.755792804285649E-17
3778.5  8.577042389651601E-17
3779.0  9.388515799119624E-17
3779.5  9.527926925621005E-17
3780.0  9.131269608401352E-17
3780.5  8.716133504715947E-17
3781.0  8.790952548932721E-17
3781.5  9.390066721074533E-17
3782.0  9.552846203461109E-17
3782.5  8.910656909598394E-17
3783.0  8.33273189971471E-17
3783.5  8.176282200113617E-17
3784.0  8.724484707932488E-17
3784.5  9.22620404551995E-17
3785.0  9.215072084223714E-17
3785.5  9.167350526497638E-17
3786.0  9.539245878464107E-17
3786.5  9.455769986135249E-17
3787.0  9.66459980710199E-17
3787.5  9.908022729574354E-17
3788.0  9.904824112357982E-17
3788.5  9.231297142713218E-17
3789.0  9.222163953970411E-17
3789.5  9.342830585060314E-17
3790.0  9.131469388264858E-17
3790.5  8.844246539598143E-17
3791.0  8.296741338316177E-17
3791.5  8.800498933122548E-17
3792.0  9.885469604034654E-17
3792.5  9.493138033235178E-17
3793.0  8.484689683395472E-17
3793.5  8.397072840070418E-17
3794.0  8.34797692519973E-17
3794.5  7.898681859730018E-17
3795.0  7.752087892552856E-17
3795.5  7.8334670754153E-17
3796.0  8.149938532391967E-17
3796.5  8.131994857580341E-17
3797.0  7.944275833016237E-17
3797.5  8.006690174698123E-17
3798.0  8.665741703146283E-17
3798.5  9.227977254344175E-17
3799.0  9.51299224074983E-17
3799.5  9.49137440336938E-17
3800.0  9.279243720377339E-17
3800.5  9.025260670103775E-17
3801.0  9.123818773289635E-17
3801.5  9.68864284255729E-17
3802.0  1.0108014894971687E-16
3802.5  9.932444577239111E-17
3803.0  9.39407193156722E-17
3803.5  9.014952701491967E-17
3804.0  8.990195307158763E-17
3804.5  9.160791615000652E-17
3805.0  9.165010269307818E-17
3805.5  9.092644011021163E-17
3806.0  8.939414178849709E-17
3806.5  9.43991342642166E-17
3807.0  1.0056476266400259E-16
3807.5  1.0330697721816022E-16
3808.0  1.0337415898510898E-16
3808.5  1.0582511192329292E-16
3809.0  1.0625867179592838E-16
3809.5  1.0469749191445488E-16
3810.0  1.0225534636491005E-16
3810.5  9.876243113491583E-17
3811.0  9.560469809303554E-17
3811.5  9.717397184907475E-17
3812.0  9.770826001810035E-17
3812.5  9.924639129141258E-17
3813.0  9.728951581231835E-17
3813.5  9.912339104668677E-17
3814.0  9.990889781445288E-17
3814.5  9.781450464509193E-17
3815.0  9.574497645582338E-17
3815.5  9.31389776538435E-17
3816.0  8.697461955017872E-17
3816.5  8.167115264087684E-17
3817.0  7.913134346685721E-17
3817.5  7.876118344055286E-17
3818.0  7.539007595432025E-17
3818.5  6.859844975865189E-17
3819.0  6.692901935319024E-17
3819.5  7.162342149554554E-17
3820.0  7.620499725396535E-17
3820.5  8.182855635661034E-17
3821.0  8.638978350582109E-17
3821.5  8.826259129169265E-17
3822.0  8.92826175033943E-17
3822.5  8.853938928035981E-17
3823.0  8.652278959893578E-17
3823.5  8.60162249789805E-17
3824.0  8.746764780777534E-17
3824.5  8.67663676119602E-17
3825.0  8.8308080851856E-17
3825.5  9.276156675548309E-17
3826.0  9.617929355265808E-17
3826.5  1.0051628951123495E-16
3827.0  1.0651412309615209E-16
3827.5  1.0561519790338838E-16
3828.0  1.0205740278283157E-16
3828.5  1.0223949774642209E-16
3829.0  1.0348479828577001E-16
3829.5  1.0403584891341169E-16
3830.0  1.041327500665256E-16
3830.5  1.0674575355143345E-16
3831.0  1.1434007917458087E-16
3831.5  1.1089884505144464E-16
3832.0  1.0436089193769453E-16
3832.5  1.0058902465263184E-16
3833.0  1.0165139325123127E-16
3833.5  9.377294536154969E-17
3834.0  8.344697392012049E-17
3834.5  8.740561426661559E-17
3835.0  8.765309095554468E-17
3835.5  8.30303636701305E-17
3836.0  8.646413110703623E-17
3836.5  9.411222831104764E-17
3837.0  1.0486532919366366E-16
3837.5  1.1997690142920363E-16
3838.0  1.4507909607157536E-16
3838.5  1.777632430469083E-16
3839.0  2.0883402548224556E-16
3839.5  2.332929927883478E-16
3840.0  2.60601986629498E-16
3840.5  2.9214159040439023E-16
3841.0  3.205895587278977E-16
3841.5  3.370907594359119E-16
3842.0  3.376392223036859E-16
3842.5  3.290537897780807E-16
3843.0  3.1903851081801683E-16
3843.5  3.0620852318737106E-16
3844.0  2.817842260969787E-16
3844.5  2.4346807472162557E-16
3845.0  1.9882389127560145E-16
3845.5  1.5912682852958944E-16
3846.0  1.2913026009456265E-16
3846.5  1.0728581871480158E-16
3847.0  9.746103340512055E-17
3847.5  9.408128981402759E-17
3848.0  9.135966272375651E-17
3848.5  8.701296525665474E-17
3849.0  8.488115686991248E-17
3849.5  8.374592030052473E-17
3850.0  7.549940292722252E-17
3850.5  7.47214808389045E-17
3851.0  8.945585968083323E-17
3851.5  1.0031045116146375E-16
3852.0  9.999907670199936E-17
3852.5  9.617185689163818E-17
3853.0  9.565753610281835E-17
3853.5  1.0440651216137866E-16
3854.0  1.1106901830115338E-16
3854.5  1.1001165282348799E-16
3855.0  1.1044988102161659E-16
3855.5  1.183477088294959E-16
3856.0  1.1887104995146854E-16
3856.5  1.1330761379555314E-16
3857.0  1.0783325424307469E-16
3857.5  1.0352555450019866E-16
3858.0  9.810875637605923E-17
3858.5  9.76216892986968E-17
3859.0  1.021574437577519E-16
3859.5  1.07872167428971E-16
3860.0  1.0886294343155652E-16
3860.5  1.0250332908410279E-16
3861.0  9.515038432098602E-17
3861.5  9.223439847226887E-17
3862.0  9.062604997933048E-17
3862.5  8.701731743794891E-17
3863.0  8.593305073261667E-17
3863.5  9.105827560625877E-17
3864.0  9.435543088895211E-17
3864.5  8.948567107148793E-17
3865.0  8.477145786675844E-17
3865.5  8.49814781286338E-17
3866.0  8.549043249548605E-17
3866.5  8.490796380992529E-17
3867.0  8.866218587554171E-17
3867.5  8.797627306644776E-17
3868.0  9.384259407764792E-17
3868.5  1.0547384504057459E-16
3869.0  1.0703888547328701E-16
3869.5  1.0127493673595156E-16
3870.0  1.0633638292968684E-16
3870.5  1.0997489210224415E-16
3871.0  1.0562973093506029E-16
3871.5  1.0166369631724558E-16
3872.0  1.033732886816992E-16
3872.5  1.065798846526634E-16
3873.0  1.133457957193937E-16
3873.5  1.1452398599453334E-16
3874.0  1.1213427532106526E-16
3874.5  1.0786029026525998E-16
3875.0  1.127270203164712E-16
3875.5  1.171791804592034E-16
3876.0  1.1766619177315852E-16
3876.5  1.144905635260989E-16
3877.0  1.1276023404675985E-16
3877.5  1.151841574131787E-16
3878.0  1.1653331996830494E-16
3878.5  1.1011507775393823E-16
3879.0  1.0235056208662898E-16
3879.5  1.0224435938025223E-16
3880.0  1.0795411380564284E-16
3880.5  1.1138480134723174E-16
3881.0  1.1064331763240144E-16
3881.5  1.0824538131668224E-16
3882.0  1.0432647103697768E-16
3882.5  9.892022839897353E-17
3883.0  9.413392083742349E-17
3883.5  9.268239201970905E-17
3884.0  9.361898868996684E-17
3884.5  9.449107217320709E-17
3885.0  9.73497915302071E-17
3885.5  1.0107082590438762E-16
3886.0  9.964930781353144E-17
3886.5  9.445567806346347E-17
3887.0  8.576759147304865E-17
3887.5  8.205589485576623E-17
3888.0  8.374691252515597E-17
3888.5  8.853721926959747E-17
3889.0  9.06450355570268E-17
3889.5  9.08937623081125E-17
3890.0  9.631657161237813E-17
3890.5  1.0381590524705536E-16
3891.0  1.0661829654798723E-16
3891.5  1.0878501489745004E-16
3892.0  1.08983609726944E-16
3892.5  1.1157113452098482E-16
3893.0  1.1563084231537757E-16
3893.5  1.1547870326640696E-16
3894.0  1.079261205631224E-16
3894.5  1.0487301330093073E-16
3895.0  1.1550805348027345E-16
3895.5  1.2595585971714363E-16
3896.0  1.270205680851295E-16
3896.5  1.2714537087128146E-16
3897.0  1.2658942942726939E-16
3897.5  1.2717163610490415E-16
3898.0  1.300855298964014E-16
3898.5  1.3128325623810601E-16
3899.0  1.3092094072355596E-16
3899.5  1.3039498889143522E-16
3900.0  1.3073691428351922E-16
3900.5  1.3226814324749937E-16
3901.0  1.3133967628996612E-16
3901.5  1.287237931286394E-16
3902.0  1.2786802021320493E-16
3902.5  1.2864160510768783E-16
3903.0  1.28097767522404E-16
3903.5  1.2092150802977256E-16
3904.0  1.1551208041849426E-16
3904.5  1.1438232558058397E-16
3905.0  1.2014129123615126E-16
3905.5  1.261268572313091E-16
3906.0  1.2357169398170745E-16
3906.5  1.1969733986267432E-16
3907.0  1.2155583707104718E-16
3907.5  1.207581308564897E-16
3908.0  1.188135857431963E-16
3908.5  1.1635735623520646E-16
3909.0  1.0870087620866984E-16
3909.5  9.991877945318504E-17
3910.0  1.0282277396089477E-16
3910.5  9.59498776405169E-17
3911.0  8.548054410503004E-17
3911.5  7.7344056497211E-17
3912.0  7.927504986784898E-17
3912.5  8.483507607713403E-17
3913.0  8.280319614723372E-17
3913.5  7.226179005783963E-17
3914.0  7.140451278836279E-17
3914.5  7.782016513727789E-17
3915.0  8.413557063523586E-17
3915.5  8.458816754244904E-17
3916.0  8.830741208174276E-17
3916.5  9.208577468897366E-17
3917.0  9.316587281510397E-17
3917.5  8.922248193157367E-17
3918.0  8.877774364514113E-17
3918.5  9.247736708127825E-17
3919.0  9.489154501980488E-17
3919.5  9.984334707466034E-17
3920.0  1.0769914531824143E-16
3920.5  1.1456163128324224E-16
3921.0  1.19932438401731E-16
3921.5  1.2030010475571688E-16
3922.0  1.1428643567054519E-16
3922.5  1.0920036981500215E-16
3923.0  1.1127373049263631E-16
3923.5  1.1721795885662913E-16
3924.0  1.2220632384767667E-16
3924.5  1.2967317376824314E-16
3925.0  1.3525499173770807E-16
3925.5  1.3328009496678058E-16
3926.0  1.2940467339255358E-16
3926.5  1.297769558617505E-16
3927.0  1.3258826269545746E-16
3927.5  1.3124269178761733E-16
3928.0  1.2364564994259587E-16
3928.5  1.2338129230026945E-16
3929.0  1.2913517587004657E-16
3929.5  1.2903030317068897E-16
3930.0  1.2354292922318998E-16
3930.5  1.1786136656169687E-16
3931.0  1.1590113240899404E-16
3931.5  1.1480571892413206E-16
3932.0  1.1210055776003588E-16
3932.5  1.1520420450748738E-16
3933.0  1.164490653026038E-16
3933.5  1.170378814140862E-16
3934.0  1.1228696475989759E-16
3934.5  1.1056295456998952E-16
3935.0  1.1272904522501356E-16
3935.5  1.1397801355805542E-16
3936.0  1.1439722699308913E-16
3936.5  1.1894499338010542E-16
3937.0  1.2427492101044214E-16
3937.5  1.2602085630625078E-16
3938.0  1.2336629735649902E-16
3938.5  1.2101692930252222E-16
3939.0  1.2251166472414485E-16
3939.5  1.2440698430087681E-16
3940.0  1.23369753493576E-16
3940.5  1.1969361174016197E-16
3941.0  1.1626055674811326E-16
3941.5  1.1737738868842179E-16
3942.0  1.2218365998152823E-16
3942.5  1.2445650954265944E-16
3943.0  1.2301747446993163E-16
3943.5  1.1563967231340817E-16
3944.0  1.1237528791745494E-16
3944.5  1.1270624284272688E-16
3945.0  1.137317103584068E-16
3945.5  1.1605827812838165E-16
3946.0  1.1142963568227378E-16
3946.5  9.91867065948166E-17
3947.0  9.472112056585234E-17
3947.5  9.645124860123247E-17
3948.0  9.680953723694493E-17
3948.5  9.613205945019862E-17
3949.0  9.164203118182949E-17
3949.5  9.156595209485965E-17
3950.0  9.806662380481135E-17
3950.5  9.719284657350107E-17
3951.0  8.897005286363327E-17
3951.5  8.461148833750932E-17
3952.0  8.708420782454281E-17
3952.5  8.852679141000167E-17
3953.0  8.58867124383115E-17
3953.5  8.528334111353821E-17
3954.0  8.916848761126834E-17
3954.5  9.204397163878785E-17
3955.0  9.222423560814372E-17
3955.5  9.073486100590829E-17
3956.0  8.913020853777873E-17
3956.5  8.791797905919922E-17
3957.0  8.8717744722024E-17
3957.5  9.243864412890567E-17
3958.0  9.749064089958859E-17
3958.5  1.0132168717811754E-16
3959.0  1.0492878047879878E-16
3959.5  1.0791851283491303E-16
3960.0  1.0715855292838438E-16
3960.5  1.0761668041342559E-16
3961.0  1.11019461466702E-16
3961.5  1.1404807449107376E-16
3962.0  1.1653619991722557E-16
3962.5  1.1933269912861378E-16
3963.0  1.2325916669598905E-16
3963.5  1.302341554320719E-16
3964.0  1.311461471408538E-16
3964.5  1.2954751989473875E-16
3965.0  1.2481557967433224E-16
3965.5  1.2230851740115736E-16
3966.0  1.2700381004993349E-16
3966.5  1.3158737540147132E-16
3967.0  1.2887576593383316E-16
3967.5  1.255241872379289E-16
3968.0  1.237263153051702E-16
3968.5  1.2685131411256382E-16
3969.0  1.224753782354256E-16
3969.5  1.1680573138714253E-16
3970.0  1.1351110435216294E-16
3970.5  1.1528629828348028E-16
3971.0  1.2262025775219773E-16
3971.5  1.3243274315147022E-16
3972.0  1.3462422773395799E-16
3972.5  1.3036647534713386E-16
3973.0  1.2890175287702598E-16
3973.5  1.2609673684996E-16
3974.0  1.2525213024459599E-16
3974.5  1.3139546068616902E-16
3975.0  1.3641126497310892E-16
3975.5  1.382446892674628E-16
3976.0  1.384253974877734E-16
3976.5  1.3739406437860315E-16
3977.0  1.3352681278933325E-16
3977.5  1.2599433835546203E-16
3978.0  1.1991131952289734E-16
3978.5  1.21544073457063E-16
3979.0  1.3157778553321033E-16
3979.5  1.374855589505773E-16
3980.0  1.3197318579244982E-16
3980.5  1.2927192384664907E-16
3981.0  1.3776489658330532E-16
3981.5  1.423841468245457E-16
3982.0  1.4275617537507876E-16
3982.5  1.4514930361823304E-16
3983.0  1.4760996057271482E-16
3983.5  1.4600757017534763E-16
3984.0  1.435542146236362E-16
3984.5  1.391872061443909E-16
3985.0  1.4192229114646876E-16
3985.5  1.4381956797236517E-16
3986.0  1.444275806002281E-16
3986.5  1.4136650012331635E-16
3987.0  1.4351006416283177E-16
3987.5  1.431743708152987E-16
3988.0  1.3804895495111834E-16
3988.5  1.33114679964546E-16
3989.0  1.3355634593353813E-16
3989.5  1.3497317632986842E-16
3990.0  1.3561484673217749E-16
3990.5  1.330488855095785E-16
3991.0  1.2909053905005542E-16
3991.5  1.250271304965475E-16
3992.0  1.2353471679534733E-16
3992.5  1.243399599917487E-16
3993.0  1.2658487896151184E-16
3993.5  1.2650879566138022E-16
3994.0  1.2451479436297172E-16
3994.5  1.2246119288783198E-16
3995.0  1.221683192856152E-16
3995.5  1.2399354946554626E-16
3996.0  1.2643408147231135E-16
3996.5  1.264944902440835E-16
3997.0  1.241588535256375E-16
3997.5  1.2480310210265632E-16
3998.0  1.2708083936397472E-16
3998.5  1.277979828185764E-16
3999.0  1.2682779055241867E-16
3999.5  1.200122941604806E-16
4000.0  1.1013563557842824E-16
4000.5  1.0834272046734615E-16
4001.0  1.0928578203067778E-16
4001.5  1.1145977777309857E-16
4002.0  1.1301831384672647E-16
4002.5  1.0856505847198697E-16
4003.0  1.014181978263669E-16
4003.5  9.314607634285576E-17
4004.0  8.829211784267359E-17
4004.5  9.25849480495415E-17
4005.0  9.835244328944692E-17
4005.5  9.637546909813382E-17
4006.0  9.560194018480152E-17
4006.5  9.961358337384024E-17
4007.0  1.0329260828673073E-16
4007.5  1.0612031269919028E-16
4008.0  1.0431665663218175E-16
4008.5  1.037514595079995E-16
4009.0  1.0532292623002835E-16
4009.5  1.0840828337346151E-16
4010.0  1.0767683244248668E-16
4010.5  1.0439680775826602E-16
4011.0  1.0458376388209323E-16
4011.5  1.0789983292985702E-16
4012.0  1.103716873519013E-16
4012.5  1.0970924950842691E-16
4013.0  1.0548786844727005E-16
4013.5  1.0458036671365433E-16
4014.0  1.0815851038242814E-16
4014.5  1.0912992696717949E-16
4015.0  1.0731907272785452E-16
4015.5  1.0938796473468701E-16
4016.0  1.1501931360103547E-16
4016.5  1.1667934964737338E-16
4017.0  1.1694153481676482E-16
4017.5  1.188856613820057E-16
4018.0  1.2612075544649848E-16
4018.5  1.319880868356328E-16
4019.0  1.333637027782869E-16
4019.5  1.3043158881774594E-16
4020.0  1.2645987383412051E-16
4020.5  1.2522172649113262E-16
4021.0  1.2752461936176605E-16
4021.5  1.3019231098175108E-16
4022.0  1.3184618074973938E-16
4022.5  1.2875723330322503E-16
4023.0  1.312885245146956E-16
4023.5  1.360570908559993E-16
4024.0  1.3263339691147506E-16
4024.5  1.3127060280950388E-16
4025.0  1.342860668721523E-16
4025.5  1.3264590064542752E-16
4026.0  1.367897065823186E-16
4026.5  1.3977438690957348E-16
4027.0  1.361065807964537E-16
4027.5  1.313211375205022E-16
4028.0  1.3090260332025002E-16
4028.5  1.316184660627131E-16
4029.0  1.3294383336878642E-16
4029.5  1.3537273999501807E-16
4030.0  1.3921668483726892E-16
4030.5  1.4125457310826796E-16
4031.0  1.396349131242427E-16
4031.5  1.3730555301180225E-16
4032.0  1.392935808853191E-16
4032.5  1.442485107337252E-16
4033.0  1.4511016953961592E-16
4033.5  1.4177986315926413E-16
4034.0  1.377790820586633E-16
4034.5  1.3145793552367626E-16
4035.0  1.2692450333945842E-16
4035.5  1.3065133781766087E-16
4036.0  1.3559560334316264E-16
4036.5  1.3504789267791333E-16
4037.0  1.2984480760773284E-16
4037.5  1.2794594555294764E-16
4038.0  1.3193830798368014E-16
4038.5  1.420992333698022E-16
4039.0  1.4882865848841295E-16
4039.5  1.5083225315938631E-16
4040.0  1.4287214252691677E-16
4040.5  1.3918107334153567E-16
4041.0  1.4490872530840042E-16
4041.5  1.429317513017805E-16
4042.0  1.3261144414805708E-16
4042.5  1.2331164932540348E-16
4043.0  1.2456283582408614E-16
4043.5  1.3936663626750332E-16
4044.0  1.463089353732166E-16
4044.5  1.4822719700518274E-16
4045.0  1.4692069031883717E-16
4045.5  1.4282237018532038E-16
4046.0  1.3931574255139793E-16
4046.5  1.3665058862585105E-16
4047.0  1.3315558851812132E-16
4047.5  1.2903734196985397E-16
4048.0  1.2180757412736152E-16
4048.5  1.1604652488632225E-16
4049.0  1.1435127783834741E-16
4049.5  1.1662910564425686E-16
4050.0  1.2155974419368497E-16
4050.5  1.2424604287251286E-16
4051.0  1.1888575752561537E-16
4051.5  1.1188001294847852E-16
4052.0  1.115364275906047E-16
4052.5  1.1060483803564482E-16
4053.0  1.0568682444226824E-16
4053.5  1.0182807599075646E-16
4054.0  9.890050809377132E-17
4054.5  9.617881432940453E-17
4055.0  9.78667375331619E-17
4055.5  9.91167447785044E-17
4056.0  1.0882142297701741E-16
4056.5  1.209442135870226E-16
4057.0  1.2107123566310355E-16
4057.5  1.1553964490939522E-16
4058.0  1.1904543114257631E-16
4058.5  1.250154909941586E-16
4059.0  1.271331691161075E-16
4059.5  1.31388305184622E-16
4060.0  1.3335901952325533E-16
4060.5  1.2880774583475785E-16
4061.0  1.2926308238823701E-16
4061.5  1.332616899961286E-16
4062.0  1.4088390221599646E-16
4062.5  1.440222974116047E-16
4063.0  1.4713371962053232E-16
4063.5  1.470224004492413E-16
4064.0  1.4480365814206268E-16
4064.5  1.4173389853294852E-16
4065.0  1.4134372660758452E-16
4065.5  1.37761479379071E-16
4066.0  1.3565880122237709E-16
4066.5  1.340705114517473E-16
4067.0  1.3265004387964075E-16
4067.5  1.3445896193740551E-16
4068.0  1.3713388098248434E-16
4068.5  1.3673997085299383E-16
4069.0  1.3573133597072876E-16
4069.5  1.351779385833602E-16
4070.0  1.321808999234395E-16
4070.5  1.3029088537593098E-16
4071.0  1.3419015237517323E-16
4071.5  1.364801204366622E-16
4072.0  1.3276333050916433E-16
4072.5  1.3609357287824382E-16
4073.0  1.3809299228725434E-16
4073.5  1.3467348550924557E-16
4074.0  1.3305289741942255E-16
4074.5  1.3454412153640114E-16
4075.0  1.2968814906582634E-16
4075.5  1.2720784384270774E-16
4076.0  1.3369071636741362E-16
4076.5  1.408830142068256E-16
4077.0  1.405263151828234E-16
4077.5  1.3750789669836744E-16
4078.0  1.3505484860223197E-16
4078.5  1.3383298570022087E-16
4079.0  1.3126050670489037E-16
4079.5  1.3246139492405947E-16
4080.0  1.3904939608590677E-16
4080.5  1.3977109848347343E-16
4081.0  1.2790098889307391E-16
4081.5  1.215284447979414E-16
4082.0  1.189705399189928E-16
4082.5  1.134091122820369E-16
4083.0  1.1026753944224493E-16
4083.5  1.0991192532496458E-16
4084.0  1.116249029581123E-16
4084.5  1.1431072790381378E-16
4085.0  1.122744264489177E-16
4085.5  1.069899744459778E-16
4086.0  1.0279716801354611E-16
4086.5  9.898747628026809E-17
4087.0  9.431436025600394E-17
4087.5  9.158975090913306E-17
4088.0  9.0823244048057E-17
4088.5  8.829772161540629E-17
4089.0  8.386993709854271E-17
4089.5  8.133084296664162E-17
4090.0  8.54229541906371E-17
4090.5  8.954411829645345E-17
4091.0  9.335229050661129E-17
4091.5  9.659564821368593E-17
4092.0  9.729047707181833E-17
4092.5  1.0038776676744803E-16
4093.0  1.0222451611713698E-16
4093.5  9.634143968825992E-17
4094.0  9.2489746534616E-17
4094.5  9.149134621606917E-17
4095.0  9.277801151327576E-17
4095.5  9.355933991939303E-17
4096.0  9.63624666039051E-17
4096.5  9.917602422545122E-17
4097.0  1.0587263898285834E-16
4097.5  1.1008117465640311E-16
4098.0  1.133998734250599E-16
4098.5  1.2000484123570347E-16
4099.0  1.2683116826391872E-16
4099.5  1.2740458029697273E-16
4100.0  1.2536908594560354E-16
4100.5  1.2125419600706117E-16
4101.0  1.1940554878521607E-16
4101.5  1.2063017097742908E-16
4102.0  1.263049961719388E-16
4102.5  1.3096041305224445E-16
4103.0  1.315948863773692E-16
4103.5  1.2980286448589507E-16
4104.0  1.312520080942842E-16
4104.5  1.3733475829239994E-16
4105.0  1.4238258851896094E-16
4105.5  1.4212579931856028E-16
4106.0  1.4065500719853894E-16
4106.5  1.3974813876915696E-16
4107.0  1.3574596100146084E-16
4107.5  1.357184133299304E-16
4108.0  1.4079986044705092E-16
4108.5  1.4228342126141935E-16
4109.0  1.3703403272729964E-16
4109.5  1.3109422440495145E-16
4110.0  1.2924171341265834E-16
4110.5  1.3168934867588225E-16
4111.0  1.3669552916364856E-16
4111.5  1.4415710257244624E-16
4112.0  1.4712579155099656E-16
4112.5  1.4394833737057966E-16
4113.0  1.3934796398355606E-16
4113.5  1.4784648872764732E-16
4114.0  1.6078802249306649E-16
4114.5  1.6266527394814308E-16
4115.0  1.5499524428965577E-16
4115.5  1.4768582069617453E-16
4116.0  1.4301662585778553E-16
4116.5  1.4501796709939388E-16
4117.0  1.4733405822577592E-16
4117.5  1.4829864122176698E-16
4118.0  1.5220396640008817E-16
4118.5  1.5571791282944348E-16
4119.0  1.5517413696834336E-16
4119.5  1.4999936217493329E-16
4120.0  1.4402119866543323E-16
4120.5  1.4215733717653662E-16
4121.0  1.4143917329929003E-16
4121.5  1.3990875031974363E-16
4122.0  1.4174249810857282E-16
4122.5  1.4861883825197259E-16
4123.0  1.5460756178877253E-16
4123.5  1.5433564990913679E-16
4124.0  1.5286464208712306E-16
4124.5  1.5687112427136342E-16
4125.0  1.5927691383847695E-16
4125.5  1.547594710156193E-16
4126.0  1.5496782672362223E-16
4126.5  1.5767201231297862E-16
4127.0  1.5462013785117907E-16
4127.5  1.5075671769113218E-16
4128.0  1.5006804925998975E-16
4128.5  1.481384116033138E-16
4129.0  1.4319995891120786E-16
4129.5  1.4033909348798916E-16
4130.0  1.4624071517710783E-16
4130.5  1.538870190324926E-16
4131.0  1.6102071590093139E-16
4131.5  1.5651920520130973E-16
4132.0  1.5401675786228144E-16
4132.5  1.5442597752197455E-16
4133.0  1.511002046716606E-16
4133.5  1.521826140408612E-16
4134.0  1.5245715577777153E-16
4134.5  1.5121475524395677E-16
4135.0  1.5380928462402907E-16
4135.5  1.50940693690995E-16
4136.0  1.484640049949596E-16
4136.5  1.4942062384735838E-16
4137.0  1.5493045858666825E-16
4137.5  1.6017170533316284E-16
4138.0  1.6470630600901102E-16
4138.5  1.659750618539805E-16
4139.0  1.5899314540694016E-16
4139.5  1.486630592856756E-16
4140.0  1.4508616528793069E-16
4140.5  1.4683627642081323E-16
4141.0  1.4937544039364283E-16
4141.5  1.5128461604033112E-16
4142.0  1.5199242652718636E-16
4142.5  1.533770133901261E-16
4143.0  1.522567656677952E-16
4143.5  1.5072316866653478E-16
4144.0  1.5100008938974176E-16
4144.5  1.4660653445251132E-16
4145.0  1.402838631002789E-16
4145.5  1.3948929158623725E-16
4146.0  1.4181449479260325E-16
4146.5  1.4027360966887011E-16
4147.0  1.4050884429016144E-16
4147.5  1.4700971437299903E-16
4148.0  1.432140714181921E-16
4148.5  1.359821355367213E-16
4149.0  1.364201899767011E-16
4149.5  1.4149816744594655E-16
4150.0  1.4710902614064814E-16
4150.5  1.5182958166783792E-16
4151.0  1.4610367222807395E-16
4151.5  1.4048801297692864E-16
4152.0  1.3816725545896966E-16
4152.5  1.4055319251253924E-16
4153.0  1.4369464304535069E-16
4153.5  1.438739307859974E-16
4154.0  1.4572996402603482E-16
4154.5  1.454012521244618E-16
4155.0  1.4220525680075736E-16
4155.5  1.4202637137443719E-16
4156.0  1.4109067927160025E-16
4156.5  1.418714931880946E-16
4157.0  1.4794264850989015E-16
4157.5  1.5086660966726115E-16
4158.0  1.4557305632940174E-16
4158.5  1.4203577797815316E-16
4159.0  1.450581836041199E-16
4159.5  1.4994289730871437E-16
4160.0  1.5526990629536266E-16
4160.5  1.5793975473493337E-16
4161.0  1.5754783500845576E-16
4161.5  1.5578392532493072E-16
4162.0  1.55257003192493E-16
4162.5  1.5441188043375375E-16
4163.0  1.5709981095542732E-16
4163.5  1.602386996032902E-16
4164.0  1.5956462122179428E-16
4164.5  1.5332797436711705E-16
4165.0  1.4885778222516722E-16
4165.5  1.5022090514034438E-16
4166.0  1.53280791703033E-16
4166.5  1.4723617459878024E-16
4167.0  1.4824707719988223E-16
4167.5  1.4507282086661892E-16
4168.0  1.3844108459673015E-16
4168.5  1.4095519539869637E-16
4169.0  1.484331327948983E-16
4169.5  1.53569619440466E-16
4170.0  1.5404769883352726E-16
4170.5  1.472999511286773E-16
4171.0  1.4856007681875306E-16
4171.5  1.5024482141275162E-16
4172.0  1.4612466557411709E-16
4172.5  1.4232406618348144E-16
4173.0  1.4621753704430029E-16
4173.5  1.5095287883749874E-16
4174.0  1.500606095580151E-16
4174.5  1.4634682058797273E-16
4175.0  1.4470841466329336E-16
4175.5  1.4613803137465442E-16
4176.0  1.499294292136495E-16
4176.5  1.535038702807215E-16
4177.0  1.5427079594469406E-16
4177.5  1.5114027031924457E-16
4178.0  1.4640163481445E-16
4178.5  1.465628768914217E-16
4179.0  1.4572650081879492E-16
4179.5  1.4322524726614968E-16
4180.0  1.4383373548413548E-16
4180.5  1.4532960970748104E-16
4181.0  1.4258508447296867E-16
4181.5  1.3915801531894222E-16
4182.0  1.4268927473759525E-16
4182.5  1.5173599918204931E-16
4183.0  1.5102477294184222E-16
4183.5  1.4051080766992726E-16
4184.0  1.3624124754433398E-16
4184.5  1.414033872784094E-16
4185.0  1.4735956811751893E-16
4185.5  1.4950015797696203E-16
4186.0  1.4893264887176675E-16
4186.5  1.4907301202467267E-16
4187.0  1.461085882599987E-16
4187.5  1.4361762781391718E-16
4188.0  1.419396941033608E-16
4188.5  1.3904963234108782E-16
4189.0  1.3711960355863878E-16
4189.5  1.3709942587093844E-16
4190.0  1.3520855941128284E-16
4190.5  1.3342444810725528E-16
4191.0  1.3393698278007514E-16
4191.5  1.3749293523502824E-16
4192.0  1.4001825310970332E-16
4192.5  1.4148206154994312E-16
4193.0  1.3997319041189692E-16
4193.5  1.3604781248891472E-16
4194.0  1.3725583330725743E-16
4194.5  1.4147645869472736E-16
4195.0  1.4201181828320133E-16
4195.5  1.4339765935016434E-16
4196.0  1.4821197401890194E-16
4196.5  1.473466492427805E-16
4197.0  1.414553953346672E-16
4197.5  1.3540329754196584E-16
4198.0  1.380884959259078E-16
4198.5  1.4506471885980347E-16
4199.0  1.4398311763843859E-16
4199.5  1.3769254941535564E-16
4200.0  1.3549835537259477E-16
4200.5  1.3993668164261232E-16
4201.0  1.4507629566538118E-16
4201.5  1.366046086670045E-16
4202.0  1.255127074222311E-16
4202.5  1.2564659512426283E-16
4203.0  1.3755471761465009E-16
4203.5  1.4290630269477894E-16
4204.0  1.4098694137025823E-16
4204.5  1.4173405061975471E-16
4205.0  1.430863001103775E-16
4205.5  1.3621446143714146E-16
4206.0  1.3292223196601852E-16
4206.5  1.3401694952399695E-16
4207.0  1.3557512271086034E-16
4207.5  1.4016495770083789E-16
4208.0  1.442832460122823E-16
4208.5  1.4117000539122843E-16
4209.0  1.359059908830719E-16
4209.5  1.3216688450726992E-16
4210.0  1.2961101544031582E-16
4210.5  1.2705248256147345E-16
4211.0  1.235292159198429E-16
4211.5  1.2243351943374687E-16
4212.0  1.2856509707622267E-16
4212.5  1.3575645186004648E-16
4213.0  1.3536741668948655E-16
4213.5  1.3477978317719807E-16
4214.0  1.3339689252230862E-16
4214.5  1.3327269974725397E-16
4215.0  1.3813025049125555E-16
4215.5  1.4460348331085507E-16
4216.0  1.3707173602083385E-16
4216.5  1.285905929958223E-16
4217.0  1.2883057840327047E-16
4217.5  1.2925647394348423E-16
4218.0  1.266977341420475E-16
4218.5  1.2495560362856393E-16
4219.0  1.2148575139404549E-16
4219.5  1.2247847353255734E-16
4220.0  1.2134702967265143E-16
4220.5  1.2034592469343735E-16
4221.0  1.2340730707002457E-16
4221.5  1.2231454093223692E-16
4222.0  1.1706498276500608E-16
4222.5  1.1180513335823992E-16
4223.0  1.070062252377219E-16
4223.5  1.0606112774037943E-16
4224.0  1.060706070639975E-16
4224.5  1.094437925908298E-16
4225.0  1.1246913272418605E-16
4225.5  1.148665720054923E-16
4226.0  1.1730124301385192E-16
4226.5  1.1878580985908247E-16
4227.0  1.1921190399356566E-16
4227.5  1.210696071796523E-16
4228.0  1.232891106168176E-16
4228.5  1.2261271491039407E-16
4229.0  1.1819835296359694E-16
4229.5  1.1250811970447761E-16
4230.0  1.086407392263432E-16
4230.5  1.0412867059051525E-16
4231.0  9.91361772364478E-17
4231.5  9.450273271209922E-17
4232.0  9.264347433508277E-17
4232.5  1.0000336992954333E-16
4233.0  1.1176838821422084E-16
4233.5  1.142142957268693E-16
4234.0  1.1263335137599788E-16
4234.5  1.1133374550245795E-16
4235.0  1.1247053359788569E-16
4235.5  1.125655351071261E-16
4236.0  1.1494547669978026E-16
4236.5  1.172067943233592E-16
4237.0  1.1616436061486304E-16
4237.5  1.126557261290229E-16
4238.0  1.191389989982735E-16
4238.5  1.269041588467051E-16
4239.0  1.3040044953500752E-16
4239.5  1.2847702901374469E-16
4240.0  1.2204710073042752E-16
4240.5  1.212397885899372E-16
4241.0  1.2926338332310409E-16
4241.5  1.3339048279002895E-16
4242.0  1.340987917187741E-16
4242.5  1.3438373651049261E-16
4243.0  1.3721558410082288E-16
4243.5  1.4055441606585546E-16
4244.0  1.3884288459393129E-16
4244.5  1.348629447029779E-16
4245.0  1.3215241391072834E-16
4245.5  1.286490463168324E-16
4246.0  1.2710427434286038E-16
4246.5  1.2854837712646382E-16
4247.0  1.2893184334755082E-16
4247.5  1.3110639083531494E-16
4248.0  1.3576371081257057E-16
4248.5  1.392962601720099E-16
4249.0  1.3736547078995903E-16
4249.5  1.3540936935305698E-16
4250.0  1.313525049208985E-16
4250.5  1.3110088585598216E-16
4251.0  1.3558982334862898E-16
4251.5  1.4013315878402517E-16
4252.0  1.377188089426983E-16
4252.5  1.3639752919659769E-16
4253.0  1.4169184332072936E-16
4253.5  1.4359865687027749E-16
4254.0  1.406962824346751E-16
4254.5  1.3905103777402755E-16
4255.0  1.3407820723941957E-16
4255.5  1.329532717621091E-16
4256.0  1.3144666148950047E-16
4256.5  1.3435474035453042E-16
4257.0  1.3427108424910858E-16
4257.5  1.3152841762235815E-16
4258.0  1.27848912497167E-16
4258.5  1.2483125030626045E-16
4259.0  1.237785082401799E-16
4259.5  1.2816195218751705E-16
4260.0  1.3293292189958447E-16
4260.5  1.3473154267483637E-16
4261.0  1.3213370084955896E-16
4261.5  1.3148881618755311E-16
4262.0  1.372759417334859E-16
4262.5  1.4253224691258023E-16
4263.0  1.4361588316698762E-16
4263.5  1.4295746426028402E-16
4264.0  1.412261567687809E-16
4264.5  1.440076885575795E-16
4265.0  1.5235197763672152E-16
4265.5  1.5248678616683362E-16
4266.0  1.4410068210971012E-16
4266.5  1.3894591454620433E-16
4267.0  1.4251204014196804E-16
4267.5  1.4494817393960393E-16
4268.0  1.4268968633014116E-16
4268.5  1.353107431148542E-16
4269.0  1.3025993308357155E-16
4269.5  1.267529102835971E-16
4270.0  1.2309672426846083E-16
4270.5  1.2449562121532858E-16
4271.0  1.2884687276850107E-16
4271.5  1.2596105176169452E-16
4272.0  1.3192100363329818E-16
4272.5  1.3818912395797395E-16
4273.0  1.4172750716523047E-16
4273.5  1.395958945698505E-16
4274.0  1.361383503726379E-16
4274.5  1.3212848092962026E-16
4275.0  1.300201609491175E-16
4275.5  1.2984559150887283E-16
4276.0  1.3307535674454021E-16
4276.5  1.3728771992498512E-16
4277.0  1.401460289267718E-16
4277.5  1.4076770643407015E-16
4278.0  1.4139672965886525E-16
4278.5  1.4118744422478244E-16
4279.0  1.4031312311058898E-16
4279.5  1.39362463431033E-16
4280.0  1.3775107746371568E-16
4280.5  1.3563875172891026E-16
4281.0  1.3310203353086426E-16
4281.5  1.3058673265367478E-16
4282.0  1.3063415956407927E-16
4282.5  1.3680444949567653E-16
4283.0  1.4119579591047962E-16
4283.5  1.402687637837192E-16
4284.0  1.359508429164578E-16
4284.5  1.3267056587278056E-16
4285.0  1.2895857615878945E-16
4285.5  1.311039756138441E-16
4286.0  1.3871421954432822E-16
4286.5  1.4650309935557445E-16
4287.0  1.443538134203793E-16
4287.5  1.4149944445164938E-16
4288.0  1.4002692609034665E-16
4288.5  1.3873409232409791E-16
4289.0  1.3848402484399768E-16
4289.5  1.400870410943207E-16
4290.0  1.4033002675134807E-16
4290.5  1.3945334440113002E-16
4291.0  1.3729020578613073E-16
4291.5  1.3775706727503913E-16
4292.0  1.4179302058120048E-16
4292.5  1.4553613037874048E-16
4293.0  1.4524984750688951E-16
4293.5  1.430286826851774E-16
4294.0  1.381382245182414E-16
4294.5  1.3482433975919912E-16
4295.0  1.347579107365027E-16
4295.5  1.3681218982232444E-16
4296.0  1.3932633166888924E-16
4296.5  1.4055049551354142E-16
4297.0  1.3976964134563885E-16
4297.5  1.3609112728814049E-16
4298.0  1.307333040536159E-16
4298.5  1.2672694400234396E-16
4299.0  1.2502560393339765E-16
4299.5  1.2441835276494119E-16
4300.0  1.1970740876084984E-16
4300.5  1.1546894363387884E-16
4301.0  1.2002081762829033E-16
4301.5  1.2559040308198123E-16
4302.0  1.2747970513100362E-16
4302.5  1.268442920111602E-16
4303.0  1.2823216480872356E-16
4303.5  1.2969007928074202E-16
4304.0  1.3224098624515777E-16
4304.5  1.3426734360914407E-16
4305.0  1.3411501073293151E-16
4305.5  1.308758729645688E-16
4306.0  1.299676392252028E-16
4306.5  1.33771428098725E-16
4307.0  1.355224112544079E-16
4307.5  1.3097605495748556E-16
4308.0  1.2626686876579674E-16
4308.5  1.2328136084232325E-16
4309.0  1.215049404877239E-16
4309.5  1.225539140621268E-16
4310.0  1.2584779085599348E-16
4310.5  1.282981214643159E-16
4311.0  1.2988195035284064E-16
4311.5  1.3431099139180214E-16
4312.0  1.3730721956607748E-16
4312.5  1.367049018797941E-16
4313.0  1.3682501615209547E-16
4313.5  1.3523479642419957E-16
4314.0  1.3198087613062012E-16
4314.5  1.3136417823173006E-16
4315.0  1.3239316565555543E-16
4315.5  1.3511765283580854E-16
4316.0  1.3712851571713816E-16
4316.5  1.3659630039505318E-16
4317.0  1.3541164792308638E-16
4317.5  1.3218835723911215E-16
4318.0  1.3147037126036539E-16
4318.5  1.3532134205772846E-16
4319.0  1.375480107849234E-16
4319.5  1.37694766251122E-16
4320.0  1.332488324447124E-16
4320.5  1.3161659211453602E-16
4321.0  1.3030651413355266E-16
4321.5  1.314661944843177E-16
4322.0  1.3375603331804696E-16
4322.5  1.3340922016654288E-16
4323.0  1.2759042388113853E-16
4323.5  1.2691329056815784E-16
4324.0  1.3067413267165328E-16
4324.5  1.3451475538043515E-16
4325.0  1.377423934059851E-16
4325.5  1.4036895494747021E-16
4326.0  1.373201187462562E-16
4326.5  1.3217039096628972E-16
4327.0  1.2816982342292215E-16
4327.5  1.2828400543988598E-16
4328.0  1.3236925401702866E-16
4328.5  1.3707413855635895E-16
4329.0  1.407176041572606E-16
4329.5  1.425656402581654E-16
4330.0  1.419920901293427E-16
4330.5  1.4041044980193159E-16
4331.0  1.3666690688207381E-16
4331.5  1.308964693624698E-16
4332.0  1.2806160806959518E-16
4332.5  1.3031153339121917E-16
4333.0  1.3588911019042877E-16
4333.5  1.3910468638889006E-16
4334.0  1.391450530006962E-16
4334.5  1.3649000183340662E-16
4335.0  1.3878249284443534E-16
4335.5  1.4200582873243628E-16
4336.0  1.4015357771463526E-16
4336.5  1.372350494910203E-16
4337.0  1.4143668168706944E-16
4337.5  1.437501173762285E-16
4338.0  1.3792234418739633E-16
4338.5  1.3343210719188717E-16
4339.0  1.3506539524483426E-16
4339.5  1.3286648451223928E-16
4340.0  1.3223975593141633E-16
4340.5  1.343706353519614E-16
4341.0  1.3747918481397725E-16
4341.5  1.400374873096054E-16
4342.0  1.4495220627921733E-16
4342.5  1.4912243760476127E-16
4343.0  1.482695169416524E-16
4343.5  1.4293695994857615E-16
4344.0  1.4169542153612214E-16
4344.5  1.4257733919216034E-16
4345.0  1.425369094499344E-16
4345.5  1.4263329505480329E-16
4346.0  1.4400555509231675E-16
4346.5  1.4296096241832017E-16
4347.0  1.388352876872834E-16
4347.5  1.3703158072907086E-16
4348.0  1.4021283712899726E-16
4348.5  1.44547955620133E-16
4349.0  1.4599000485236686E-16
4349.5  1.4486109522709052E-16
4350.0  1.42878653955916E-16
4350.5  1.4130464790301984E-16
4351.0  1.3807594888962964E-16
4351.5  1.348918064555195E-16
4352.0  1.3380578216513778E-16
4352.5  1.3321843781052394E-16
4353.0  1.3577502957681802E-16
4353.5  1.3921166465310978E-16
4354.0  1.3396680121220764E-16
4354.5  1.3156541777814686E-16
4355.0  1.3011895054813287E-16
4355.5  1.3522687545004345E-16
4356.0  1.3748146913038782E-16
4356.5  1.3664096303747313E-16
4357.0  1.3652107181523223E-16
4357.5  1.4165261189457927E-16
4358.0  1.445059927917649E-16
4358.5  1.4335821379825946E-16
4359.0  1.377687191598208E-16
4359.5  1.3431989134301267E-16
4360.0  1.3442988705413655E-16
4360.5  1.3639614058584014E-16
4361.0  1.40534839000297E-16
4361.5  1.457505054918546E-16
4362.0  1.4257671168998413E-16
4362.5  1.3557174725797226E-16
4363.0  1.3129896193901747E-16
4363.5  1.3106587789540588E-16
4364.0  1.3280470778883314E-16
4364.5  1.3316190389872856E-16
4365.0  1.3361540066691524E-16
4365.5  1.366797060111932E-16
4366.0  1.3981624427311246E-16
4366.5  1.4106349725966522E-16
4367.0  1.4021479074854463E-16
4367.5  1.3265649792487593E-16
4368.0  1.245771879810483E-16
4368.5  1.2450458181423514E-16
4369.0  1.2949447970534393E-16
4369.5  1.306926835493587E-16
4370.0  1.2957003969108828E-16
4370.5  1.297435159424123E-16
4371.0  1.346639366166183E-16
4371.5  1.366936307440579E-16
4372.0  1.42206406536735E-16
4372.5  1.4529531979989157E-16
4373.0  1.4313521289869587E-16
4373.5  1.4093329622023995E-16
4374.0  1.429184697784063E-16
4374.5  1.4089529802171867E-16
4375.0  1.3745941219197462E-16
4375.5  1.3649979532183266E-16
4376.0  1.3765513481677097E-16
4376.5  1.3607407056372505E-16
4377.0  1.3645757712679794E-16
4377.5  1.364963533732244E-16
4378.0  1.3611846951003434E-16
4378.5  1.3468907882454732E-16
4379.0  1.3357237516265588E-16
4379.5  1.3211740534180494E-16
4380.0  1.3072326612393826E-16
4380.5  1.3037088083321505E-16
4381.0  1.3016422481863457E-16
4381.5  1.297855742503418E-16
4382.0  1.2880110688746362E-16
4382.5  1.2610901284496096E-16
4383.0  1.2458749254939724E-16
4383.5  1.2922601197464594E-16
4384.0  1.358708426988541E-16
4384.5  1.353245131941989E-16
4385.0  1.3247933716154323E-16
4385.5  1.3741161966361497E-16
4386.0  1.4463426101782494E-16
4386.5  1.472407767509581E-16
4387.0  1.427556177681953E-16
4387.5  1.375142868887287E-16
4388.0  1.3008404845902513E-16
4388.5  1.2774180155539786E-16
4389.0  1.3359251081479057E-16
4389.5  1.373847638305808E-16
4390.0  1.3437204625108427E-16
4390.5  1.3295141884599107E-16
4391.0  1.3431938789934138E-16
4391.5  1.3444422566835735E-16
4392.0  1.343742367320018E-16
4392.5  1.3743710957406005E-16
4393.0  1.3762313017211346E-16
4393.5  1.3835565677399904E-16
4394.0  1.4320964207906326E-16
4394.5  1.4805819268496985E-16
4395.0  1.45556949494843E-16
4395.5  1.3971147155199022E-16
4396.0  1.3579807110341538E-16
4396.5  1.3672166888165292E-16
4397.0  1.397024955315793E-16
4397.5  1.3977620601856018E-16
4398.0  1.3534016180658127E-16
4398.5  1.305863967679592E-16
4399.0  1.2970237812389563E-16
4399.5  1.3208544318732009E-16
4400.0  1.3694665392133085E-16
4400.5  1.3962410336747564E-16
4401.0  1.3771058361795816E-16
4401.5  1.304152584650169E-16
4402.0  1.2476951806687016E-16
4402.5  1.2329589063727135E-16
4403.0  1.282144493685352E-16
4403.5  1.3248588101563101E-16
4404.0  1.3138806682936292E-16
4404.5  1.2818423656751873E-16
4405.0  1.3162194684703385E-16
4405.5  1.3661134674665329E-16
4406.0  1.3748696786916558E-16
4406.5  1.353258902614317E-16
4407.0  1.3634731218853694E-16
4407.5  1.3858386848349266E-16
4408.0  1.387531879572795E-16
4408.5  1.3960924348248608E-16
4409.0  1.4024249855308817E-16
4409.5  1.3952703564184606E-16
4410.0  1.3711005037965081E-16
4410.5  1.347711306007971E-16
4411.0  1.3830468570154682E-16
4411.5  1.3990618206108895E-16
4412.0  1.3701053639335563E-16
4412.5  1.3832127598192016E-16
4413.0  1.4019462695580132E-16
4413.5  1.3786063192110798E-16
4414.0  1.3742984382155922E-16
4414.5  1.384857168474813E-16
4415.0  1.389440153849096E-16
4415.5  1.412759636537784E-16
4416.0  1.4209333889909284E-16
4416.5  1.4144539469466838E-16
4417.0  1.4203067892980607E-16
4417.5  1.408375317228121E-16
4418.0  1.4017783514366029E-16
4418.5  1.427603722089225E-16
4419.0  1.4227287367431416E-16
4419.5  1.428049511752594E-16
4420.0  1.4281022392676954E-16
4420.5  1.4089304587171196E-16
4421.0  1.3530340358067431E-16
4421.5  1.3376169428113452E-16
4422.0  1.3499320740462335E-16
4422.5  1.3800265247109198E-16
4423.0  1.3603457459332337E-16
4423.5  1.3251351646713324E-16
4424.0  1.321644858431747E-16
4424.5  1.3097659171511905E-16
4425.0  1.315485269686846E-16
4425.5  1.3375058253161352E-16
4426.0  1.3980570203680706E-16
4426.5  1.4309113751598273E-16
4427.0  1.424362760131722E-16
4427.5  1.3802643986495113E-16
4428.0  1.2883078397741588E-16
4428.5  1.262624417270978E-16
4429.0  1.3076075259295744E-16
4429.5  1.3457842811808583E-16
4430.0  1.3357576040246396E-16
4430.5  1.3140582145020012E-16
4431.0  1.3177737533053617E-16
4431.5  1.3088553242938298E-16
4432.0  1.275020990082672E-16
4432.5  1.2639438205347112E-16
4433.0  1.2694612393710758E-16
4433.5  1.2628408023743965E-16
4434.0  1.2592360095182922E-16
4434.5  1.249235208964382E-16
4435.0  1.222842989933777E-16
4435.5  1.2230365459077665E-16
4436.0  1.2710405190563575E-16
4436.5  1.312267650852288E-16
4437.0  1.3419178986389821E-16
4437.5  1.3489799313946325E-16
4438.0  1.3626391804547785E-16
4438.5  1.3061811523172521E-16
4439.0  1.2380105528134344E-16
4439.5  1.233034464259404E-16
4440.0  1.238703631509793E-16
4440.5  1.222692369854461E-16
4441.0  1.2293732199973128E-16
4441.5  1.2555248901075152E-16
4442.0  1.3111526851494103E-16
4442.5  1.3382529598837959E-16
4443.0  1.3068218531205482E-16
4443.5  1.2597839586493665E-16
4444.0  1.2584121563204834E-16
4444.5  1.2671744036086502E-16
4445.0  1.273111266133534E-16
4445.5  1.2849017209941487E-16
4446.0  1.28178548589913E-16
4446.5  1.2812658988235835E-16
4447.0  1.3114307141946316E-16
4447.5  1.3281001690200878E-16
4448.0  1.3246191730800672E-16
4448.5  1.3379061118302878E-16
4449.0  1.3720047764866518E-16
4449.5  1.407380313189941E-16
4450.0  1.3932115883476742E-16
4450.5  1.367284765951156E-16
4451.0  1.3626535610076107E-16
4451.5  1.3510472546193107E-16
4452.0  1.3361165762192773E-16
4452.5  1.3740609577322116E-16
4453.0  1.4074454603962775E-16
4453.5  1.3609631527187345E-16
4454.0  1.2914187866986632E-16
4454.5  1.2572697382006448E-16
4455.0  1.2210239626990002E-16
4455.5  1.2251705966069133E-16
4456.0  1.264621604530318E-16
4456.5  1.2509677148728501E-16
4457.0  1.259746409395317E-16
4457.5  1.250988213152348E-16
4458.0  1.1992164621737196E-16
4458.5  1.2033324737814804E-16
4459.0  1.2342021512043513E-16
4459.5  1.263203360129418E-16
4460.0  1.3027881752621462E-16
4460.5  1.3348879636786193E-16
4461.0  1.3435606990524242E-16
4461.5  1.315759363706405E-16
4462.0  1.2919052513487166E-16
4462.5  1.2830907044921076E-16
4463.0  1.2714550531649464E-16
4463.5  1.2353001983408663E-16
4464.0  1.2082333113934895E-16
4464.5  1.2354771043195366E-16
4465.0  1.2656059324357612E-16
4465.5  1.2424230558023153E-16
4466.0  1.1904075561717198E-16
4466.5  1.146266427332942E-16
4467.0  1.1487581655247744E-16
4467.5  1.1726385214297864E-16
4468.0  1.1414525309298337E-16
4468.5  1.0827974281617805E-16
4469.0  1.0388291707494227E-16
4469.5  1.0151832459589472E-16
4470.0  1.1188283475613515E-16
4470.5  1.2469053864501892E-16
4471.0  1.361438218138178E-16
4471.5  1.4848602182049052E-16
4472.0  1.5678873686661886E-16
4472.5  1.6318762142329135E-16
4473.0  1.7122575569751374E-16
4473.5  1.721408201815582E-16
4474.0  1.6097507599102424E-16
4474.5  1.4122109084267804E-16
4475.0  1.2798022604195844E-16
4475.5  1.2115962221035544E-16
4476.0  1.1649066733089226E-16
4476.5  1.1041364389819601E-16
4477.0  1.0813794004348006E-16
4477.5  1.0593405681287826E-16
4478.0  1.0352301894638044E-16
4478.5  1.0750133395121888E-16
4479.0  1.1489988873618554E-16
4479.5  1.195563148424081E-16
4480.0  1.2118791130249523E-16
4480.5  1.2043364796902625E-16
4481.0  1.175882085438163E-16
4481.5  1.1470700567681896E-16
4482.0  1.1334363549299351E-16
4482.5  1.1292901214964394E-16
4483.0  1.1287455909307893E-16
4483.5  1.147576193970288E-16
4484.0  1.1921512841707667E-16
4484.5  1.2189512986331857E-16
4485.0  1.173775083564924E-16
4485.5  1.1673935106941874E-16
4486.0  1.202561887509758E-16
4486.5  1.2215919008134713E-16
4487.0  1.2593870342879538E-16
4487.5  1.3209248719501712E-16
4488.0  1.352657630760577E-16
4488.5  1.3757748457372167E-16
4489.0  1.3862981767710825E-16
4489.5  1.3793626375167558E-16
4490.0  1.3815675918826662E-16
4490.5  1.3529901657837763E-16
4491.0  1.3366530715127286E-16
4491.5  1.3148413315466722E-16
4492.0  1.3162552636441143E-16
4492.5  1.3385933406963514E-16
4493.0  1.3711422575055407E-16
4493.5  1.4314277529850562E-16
4494.0  1.453520153137803E-16
4494.5  1.4174380008213047E-16
4495.0  1.3806933767293068E-16
4495.5  1.4102485180549786E-16
4496.0  1.457784909309648E-16
4496.5  1.441061641419365E-16
4497.0  1.3754617096053788E-16
4497.5  1.3142282823659607E-16
4498.0  1.297221734128352E-16
4498.5  1.3426875733326465E-16
4499.0  1.4062781275734001E-16
4499.5  1.42024837383637E-16
4500.0  1.3734619024035993E-16
4500.5  1.346265726314588E-16
4501.0  1.373057858639393E-16
4501.5  1.4028575085493046E-16
4502.0  1.430638194455727E-16
4502.5  1.40382442957638E-16
4503.0  1.3454594574223297E-16
4503.5  1.3039928021814707E-16
4504.0  1.3411662415586308E-16
4504.5  1.361245743692218E-16
4505.0  1.3880857079315886E-16
4505.5  1.3607294365775324E-16
4506.0  1.3227271111330752E-16
4506.5  1.331370680152864E-16
4507.0  1.3752525313206978E-16
4507.5  1.361717011426038E-16
4508.0  1.3168329118811832E-16
4508.5  1.3356827897352283E-16
4509.0  1.3666911757855772E-16
4509.5  1.3942613172218888E-16
4510.0  1.4094467257819394E-16
4510.5  1.405332003932241E-16
4511.0  1.4252747235816755E-16
4511.5  1.4459655674059336E-16
4512.0  1.457968098866078E-16
4512.5  1.4406158482176157E-16
4513.0  1.3865352797170118E-16
4513.5  1.3245231574675576E-16
4514.0  1.3080210536437124E-16
4514.5  1.3375465444190416E-16
4515.0  1.3400202047815555E-16
4515.5  1.299197852173233E-16
4516.0  1.268685649463704E-16
4516.5  1.2723640403427215E-16
4517.0  1.2543163815436922E-16
4517.5  1.2480358648597408E-16
4518.0  1.260375342488804E-16
4518.5  1.259223694546114E-16
4519.0  1.2332089280797052E-16
4519.5  1.226061100788012E-16
4520.0  1.2383786677511578E-16
4520.5  1.2493955336112293E-16
4521.0  1.2923037651130245E-16
4521.5  1.359699966606518E-16
4522.0  1.3677630352997747E-16
4522.5  1.3271363820868636E-16
4523.0  1.3143997047268082E-16
4523.5  1.340779871040901E-16
4524.0  1.3881512918170205E-16
4524.5  1.3775277964472778E-16
4525.0  1.333885543582724E-16
4525.5  1.3260457266966154E-16
4526.0  1.343377945924988E-16
4526.5  1.3684443291073573E-16
4527.0  1.3669082510402557E-16
4527.5  1.3350135250002818E-16
4528.0  1.3088765790557032E-16
4528.5  1.3091732096083584E-16
4529.0  1.2959969580626047E-16
4529.5  1.3028916710865998E-16
4530.0  1.3574652103196703E-16
4530.5  1.4003393866927797E-16
4531.0  1.3940877598870435E-16
4531.5  1.3553191618650614E-16
4532.0  1.3402578373718658E-16
4532.5  1.3767038949172122E-16
4533.0  1.3890442871415321E-16
4533.5  1.3531296192555285E-16
4534.0  1.38929436828622E-16
4534.5  1.4351113297230045E-16
4535.0  1.410806850865072E-16
4535.5  1.3549703737657103E-16
4536.0  1.333569439669419E-16
4536.5  1.3317592135251163E-16
4537.0  1.324458252627852E-16
4537.5  1.2892526463403443E-16
4538.0  1.2803359749759723E-16
4538.5  1.300702980551655E-16
4539.0  1.3505357260559896E-16
4539.5  1.3731911896555707E-16
4540.0  1.3768159608739043E-16
4540.5  1.3626385886733696E-16
4541.0  1.3374417068346442E-16
4541.5  1.3270603194776706E-16
4542.0  1.3163155597962887E-16
4542.5  1.2932594719849097E-16
4543.0  1.3060781987677457E-16
4543.5  1.351596940611681E-16
4544.0  1.3849333906383024E-16
4544.5  1.4032086167616164E-16
4545.0  1.3955846067700225E-16
4545.5  1.3674721877054192E-16
4546.0  1.3316256333109404E-16
4546.5  1.3110650339996813E-16
4547.0  1.3116367152339286E-16
4547.5  1.2983709141355378E-16
4548.0  1.2983013761264974E-16
4548.5  1.3466557613212336E-16
4549.0  1.3638323558183774E-16
4549.5  1.3271316168851118E-16
4550.0  1.302031043921962E-16
4550.5  1.3116064459274575E-16
4551.0  1.3196682734496056E-16
4551.5  1.361490287062406E-16
4552.0  1.3587288107693723E-16
4552.5  1.3698983291371683E-16
4553.0  1.390922666226123E-16
4553.5  1.391760561503068E-16
4554.0  1.411351349160712E-16
4554.5  1.3987247659295557E-16
4555.0  1.3855124806585666E-16
4555.5  1.4141164005597164E-16
4556.0  1.4249502683734452E-16
4556.5  1.4136525223003324E-16
4557.0  1.344075789929344E-16
4557.5  1.3077196855854367E-16
4558.0  1.3415391903594924E-16
4558.5  1.3787299117144648E-16
4559.0  1.371510388792448E-16
4559.5  1.340971194740396E-16
4560.0  1.3048741994070507E-16
4560.5  1.2935343437644188E-16
4561.0  1.30440581606163E-16
4561.5  1.3319852216090143E-16
4562.0  1.3502047005295178E-16
4562.5  1.3431741203509316E-16
4563.0  1.3535901124032366E-16
4563.5  1.3938630392572994E-16
4564.0  1.4090370522084314E-16
4564.5  1.3919946337841217E-16
4565.0  1.3822876710557623E-16
4565.5  1.3631710227798725E-16
4566.0  1.3173129502712647E-16
4566.5  1.277292028601786E-16
4567.0  1.282185517860271E-16
4567.5  1.298098277515832E-16
4568.0  1.3168868635933202E-16
4568.5  1.3005417214977685E-16
4569.0  1.2971378283684952E-16
4569.5  1.3162896668920015E-16
4570.0  1.3379874994989913E-16
4570.5  1.349056404694735E-16
4571.0  1.344929813842717E-16
4571.5  1.3451056573215338E-16
4572.0  1.3128276313162442E-16
4572.5  1.3005226900455765E-16
4573.0  1.3944588671818797E-16
4573.5  1.4918071367653586E-16
4574.0  1.513475515519871E-16
4574.5  1.4622837953552955E-16
4575.0  1.3732630653886748E-16
4575.5  1.3326612307908706E-16
4576.0  1.3295191338216412E-16
4576.5  1.314133327867815E-16
4577.0  1.3078057097843434E-16
4577.5  1.3072685420414617E-16
4578.0  1.3183133929579244E-16
4578.5  1.319646972051157E-16
4579.0  1.3016897477629661E-16
4579.5  1.2879528581313423E-16
4580.0  1.2835183283350324E-16
4580.5  1.291661189276941E-16
4581.0  1.3136206151113968E-16
4581.5  1.3313166404162726E-16
4582.0  1.3313856790040434E-16
4582.5  1.3459833866316122E-16
4583.0  1.3786363109942874E-16
4583.5  1.389416724609297E-16
4584.0  1.350849550575117E-16
4584.5  1.2869174401293736E-16
4585.0  1.240902620291133E-16
4585.5  1.2829160858702618E-16
4586.0  1.3555271194333035E-16
4586.5  1.387236079446913E-16
4587.0  1.3403925233599201E-16
4587.5  1.3195998008414238E-16
4588.0  1.2968617565118381E-16
4588.5  1.3195267215350504E-16
4589.0  1.373423691336623E-16
4589.5  1.3560358890687808E-16
4590.0  1.316055386303966E-16
4590.5  1.3186858725138525E-16
4591.0  1.3214028067341467E-16
4591.5  1.3210655924835271E-16
4592.0  1.3105825039157877E-16
4592.5  1.2974745455382133E-16
4593.0  1.3066020838306907E-16
4593.5  1.34581153066314E-16
4594.0  1.3640937584959806E-16
4594.5  1.354284440209193E-16
4595.0  1.3553397670133938E-16
4595.5  1.3473262947791114E-16
4596.0  1.3287222417031482E-16
4596.5  1.3382409902001846E-16
4597.0  1.3433696289217025E-16
4597.5  1.3026975215268046E-16
4598.0  1.2534177161519944E-16
4598.5  1.2482651837506983E-16
4599.0  1.2731003700685984E-16
4599.5  1.3028991178797063E-16
4600.0  1.3048502086880724E-16
4600.5  1.2961049550318327E-16
4601.0  1.2932542860184937E-16
4601.5  1.258791456939875E-16
4602.0  1.2746012982739882E-16
4602.5  1.3084714861332659E-16
4603.0  1.2824368663439263E-16
4603.5  1.2961355629365167E-16
4604.0  1.376643582264455E-16
4604.5  1.3737172956532116E-16
4605.0  1.342306686966998E-16
4605.5  1.336479445797455E-16
4606.0  1.3070967309347563E-16
4606.5  1.272991328678238E-16
4607.0  1.266554903227083E-16
4607.5  1.322448434268344E-16
4608.0  1.37904504580608E-16
4608.5  1.4001281435206408E-16
4609.0  1.415747330876139E-16
4609.5  1.4128081620172958E-16
4610.0  1.3949804505185883E-16
4610.5  1.3854846117071042E-16
4611.0  1.4066849533612698E-16
4611.5  1.4390800306152618E-16
4612.0  1.4309259985362489E-16
4612.5  1.3840068133591362E-16
4613.0  1.351250158369727E-16
4613.5  1.3593300891907838E-16
4614.0  1.3838195961401688E-16
4614.5  1.3874483239826771E-16
4615.0  1.3689054918223056E-16
4615.5  1.3323757501911789E-16
4616.0  1.3144564086393492E-16
4616.5  1.328090421842379E-16
4617.0  1.3562552885974454E-16
4617.5  1.3687577702000054E-16
4618.0  1.3318242799355187E-16
4618.5  1.3029256354946364E-16
4619.0  1.32329959045591E-16
4619.5  1.306944389101181E-16
4620.0  1.3266268514789188E-16
4620.5  1.3130710285631507E-16
4621.0  1.3058060183286342E-16
4621.5  1.3822870782561853E-16
4622.0  1.4274535739974734E-16
4622.5  1.4469612290813316E-16
4623.0  1.468840792344867E-16
4623.5  1.4800802819314215E-16
4624.0  1.4752356235802996E-16
4624.5  1.408061983351534E-16
4625.0  1.3337798604305267E-16
4625.5  1.3088601665053374E-16
4626.0  1.306479721419402E-16
4626.5  1.328901322828172E-16
4627.0  1.370991899814315E-16
4627.5  1.3783198052811847E-16
4628.0  1.3446493382673424E-16
4628.5  1.3398912144476598E-16
4629.0  1.3789636330067562E-16
4629.5  1.420973980690725E-16
4630.0  1.4551751776334272E-16
4630.5  1.453639668784438E-16
4631.0  1.4190386406621094E-16
4631.5  1.396879738239795E-16
4632.0  1.4063606476016838E-16
4632.5  1.4036941774144154E-16
4633.0  1.390502409928545E-16
4633.5  1.3551002422192034E-16
4634.0  1.371121641374893E-16
4634.5  1.4101226209081517E-16
4635.0  1.3989488875058844E-16
4635.5  1.3326666538792134E-16
4636.0  1.3092292797797154E-16
4636.5  1.3072515371545082E-16
4637.0  1.3081438630101968E-16
4637.5  1.301281380912207E-16
4638.0  1.337535310776101E-16
4638.5  1.3887228211161613E-16
4639.0  1.4480665573146328E-16
4639.5  1.475408347302659E-16
4640.0  1.4323945070917115E-16
4640.5  1.3763066747240558E-16
4641.0  1.3685385693437676E-16
4641.5  1.415136795055832E-16
4642.0  1.4693724929124127E-16
4642.5  1.4873524654696148E-16
4643.0  1.4751180445297515E-16
4643.5  1.4915135484508135E-16
4644.0  1.5237805122101987E-16
4644.5  1.5040820657909765E-16
4645.0  1.4536103149177233E-16
4645.5  1.427555413574975E-16
4646.0  1.418295854578977E-16
4646.5  1.4053641772364023E-16
4647.0  1.4006818711613694E-16
4647.5  1.433583505714977E-16
4648.0  1.4550980798679071E-16
4648.5  1.4706598647350798E-16
4649.0  1.5046100771886347E-16
4649.5  1.528972559743534E-16
4650.0  1.5225333278494467E-16
4650.5  1.5427313320989605E-16
4651.0  1.526834124062729E-16
4651.5  1.484021828560927E-16
4652.0  1.4475549064591902E-16
4652.5  1.442515012962844E-16
4653.0  1.458051069207257E-16
4653.5  1.5179557350070125E-16
4654.0  1.5122698994844857E-16
4654.5  1.4662059726232528E-16
4655.0  1.4536259868615935E-16
4655.5  1.460871507904039E-16
4656.0  1.4542093409466643E-16
4656.5  1.4337255264036287E-16
4657.0  1.434478248117643E-16
4657.5  1.4426855358296463E-16
4658.0  1.4563405441430694E-16
4658.5  1.456063699846673E-16
4659.0  1.4485154583715538E-16
4659.5  1.4359056657292744E-16
4660.0  1.408127825288091E-16
4660.5  1.4028748854533323E-16
4661.0  1.4418290402818263E-16
4661.5  1.4655865590612784E-16
4662.0  1.4426301377553528E-16
4662.5  1.405937304277764E-16
4663.0  1.3667939106410105E-16
4663.5  1.358024397052152E-16
4664.0  1.4140603558830906E-16
4664.5  1.4605058807010938E-16
4665.0  1.4336508860854735E-16
4665.5  1.3758358811083297E-16
4666.0  1.3508072830428978E-16
4666.5  1.3440684200117443E-16
4667.0  1.296437759844579E-16
4667.5  1.2700232552896293E-16
4668.0  1.3422356013398686E-16
4668.5  1.3649856751079865E-16
4669.0  1.351704230459928E-16
4669.5  1.3715294992322244E-16
4670.0  1.4108029833591746E-16
4670.5  1.3703904500181562E-16
4671.0  1.3284434078727292E-16
4671.5  1.3144972489317583E-16
4672.0  1.2959355064640298E-16
4672.5  1.2791659653362968E-16
4673.0  1.2703425638138963E-16
4673.5  1.2993278020436607E-16
4674.0  1.3637023844899722E-16
4674.5  1.4027377141403344E-16
4675.0  1.3934267190357814E-16
4675.5  1.388709363445101E-16
4676.0  1.4151516386858247E-16
4676.5  1.4325985802348934E-16
4677.0  1.4285289879260555E-16
4677.5  1.4097738672799937E-16
4678.0  1.3863704201758632E-16
4678.5  1.387516889358695E-16
4679.0  1.3872302114549704E-16
4679.5  1.3655078705205954E-16
4680.0  1.3882318319962116E-16
4680.5  1.470952674520428E-16
4681.0  1.48074196951402E-16
4681.5  1.4034586646461393E-16
4682.0  1.362417966133239E-16
4682.5  1.3724514681779723E-16
4683.0  1.3632384413237388E-16
4683.5  1.3029678372680523E-16
4684.0  1.2723074332006037E-16
4684.5  1.300021427387935E-16
4685.0  1.2936539762315988E-16
4685.5  1.2934526125160118E-16
4686.0  1.3053814295379821E-16
4686.5  1.3211750178890325E-16
4687.0  1.3357895406159585E-16
4687.5  1.3486842462475343E-16
4688.0  1.3564759598534437E-16
4688.5  1.372016106821278E-16
4689.0  1.3656591530660113E-16
4689.5  1.3520397225559532E-16
4690.0  1.320003650000679E-16
4690.5  1.281379129637277E-16
4691.0  1.261608990248515E-16
4691.5  1.2704999260660737E-16
4692.0  1.3042441173883608E-16
4692.5  1.330278481409898E-16
4693.0  1.3135009478810613E-16
4693.5  1.2717565933928688E-16
4694.0  1.2534791648496467E-16
4694.5  1.2899222549393677E-16
4695.0  1.3540599952328013E-16
4695.5  1.3792156895615671E-16
4696.0  1.3785324424114474E-16
4696.5  1.395922672912936E-16
4697.0  1.4326265433449959E-16
4697.5  1.42148178339663E-16
4698.0  1.4077833628937934E-16
4698.5  1.4019960566044634E-16
4699.0  1.4126872785798925E-16
4699.5  1.405502916905665E-16
4700.0  1.3738116053327262E-16
4700.5  1.299465059046731E-16
4701.0  1.2944735875885974E-16
4701.5  1.3156440107960184E-16
4702.0  1.3532101693462357E-16
4702.5  1.3543533076028453E-16
4703.0  1.3122409031409278E-16
4703.5  1.3043953984956402E-16
4704.0  1.334089510966113E-16
4704.5  1.3676934945482414E-16
4705.0  1.369604372724498E-16
4705.5  1.3465196675765427E-16
4706.0  1.349927491700913E-16
4706.5  1.3947076084723152E-16
4707.0  1.441251856118758E-16
4707.5  1.4355132004692763E-16
4708.0  1.4106077311397947E-16
4708.5  1.403450389117757E-16
4709.0  1.4095198085977466E-16
4709.5  1.4295100582671765E-16
4710.0  1.4430520575713136E-16
4710.5  1.4173316419995328E-16
4711.0  1.3907863554334223E-16
4711.5  1.4099861105781283E-16
4712.0  1.4180768373105265E-16
4712.5  1.3858835630995138E-16
4713.0  1.3743538663417012E-16
4713.5  1.3993459130268772E-16
4714.0  1.4209959751944225E-16
4714.5  1.423551023412324E-16
4715.0  1.4278889463580829E-16
4715.5  1.4364732379438466E-16
4716.0  1.3965762081666825E-16
4716.5  1.3618194164960562E-16
4717.0  1.349405671990029E-16
4717.5  1.4033537483555179E-16
4718.0  1.4261416697971803E-16
4718.5  1.4077886030754164E-16
4719.0  1.4009985522069133E-16
4719.5  1.4087831603454337E-16
4720.0  1.401654808443108E-16
4720.5  1.3513944258217903E-16
4721.0  1.3125086913027797E-16
4721.5  1.321607158460246E-16
4722.0  1.334592629723515E-16
4722.5  1.3576995790976994E-16
4723.0  1.359781396891119E-16
4723.5  1.319944284607071E-16
4724.0  1.2998063344527738E-16
4724.5  1.3198432411717855E-16
4725.0  1.3238874493107342E-16
4725.5  1.2966524231784232E-16
4726.0  1.2754457098931496E-16
4726.5  1.2951483397064412E-16
4727.0  1.3283461619203745E-16
4727.5  1.3249664967934973E-16
4728.0  1.331475221574185E-16
4728.5  1.3641739042468872E-16
4729.0  1.3777730915456193E-16
4729.5  1.3779044498760784E-16
4730.0  1.3827317928939468E-16
4730.5  1.383974813064502E-16
4731.0  1.4411433411733604E-16
4731.5  1.4576109109386675E-16
4732.0  1.404264738017329E-16
4732.5  1.371524493693817E-16
4733.0  1.4091657135458662E-16
4733.5  1.4389274709968135E-16
4734.0  1.4170094030698004E-16
4734.5  1.3692442833249707E-16
4735.0  1.3403681236192635E-16
4735.5  1.3256065234994915E-16
4736.0  1.329780777581672E-16
4736.5  1.3501248609018166E-16
4737.0  1.3615969590202575E-16
4737.5  1.3669708502996704E-16
4738.0  1.404100220161591E-16
4738.5  1.4201430622635207E-16
4739.0  1.3733186158680046E-16
4739.5  1.333189990798787E-16
4740.0  1.3381961847512323E-16
4740.5  1.3556389078907798E-16
4741.0  1.3521490798381186E-16
4741.5  1.3444555963347356E-16
4742.0  1.3948916716510303E-16
4742.5  1.4763166534998003E-16
4743.0  1.4954781366860583E-16
4743.5  1.4502708964289287E-16
4744.0  1.3923425741446169E-16
4744.5  1.3825340936860905E-16
4745.0  1.4276387681088207E-16
4745.5  1.4603978448235398E-16
4746.0  1.4455004737501105E-16
4746.5  1.410529989516886E-16
4747.0  1.375320937640079E-16
4747.5  1.4015427223288067E-16
4748.0  1.436952012558089E-16
4748.5  1.4169925254171245E-16
4749.0  1.3929654803246225E-16
4749.5  1.418413808203959E-16
4750.0  1.4403151714202056E-16
4750.5  1.4203512578570142E-16
4751.0  1.3995057766969197E-16
4751.5  1.3994392074929013E-16
4752.0  1.4051301310694824E-16
4752.5  1.4399627292027884E-16
4753.0  1.4577554251771904E-16
4753.5  1.477362493926582E-16
4754.0  1.4476095971015257E-16
4754.5  1.3719383184838203E-16
4755.0  1.354196049786728E-16
4755.5  1.3984316568642393E-16
4756.0  1.4451671682932084E-16
4756.5  1.4527685222837593E-16
4757.0  1.4381284198237774E-16
4757.5  1.4223812241984852E-16
4758.0  1.3811667868431825E-16
4758.5  1.3366413048208018E-16
4759.0  1.3379262799831973E-16
4759.5  1.3527223925734292E-16
4760.0  1.3306288337234081E-16
4760.5  1.3030575013310582E-16
4761.0  1.33079825718027E-16
4761.5  1.3578430340227078E-16
4762.0  1.3685298099985965E-16
4762.5  1.3651951233893567E-16
4763.0  1.3780224543861853E-16
4763.5  1.3807093846231194E-16
4764.0  1.366138789046047E-16
4764.5  1.3776744084053515E-16
4765.0  1.4127619395137422E-16
4765.5  1.4237101034149956E-16
4766.0  1.401525903112414E-16
4766.5  1.3505855821888935E-16
4767.0  1.3405072481730427E-16
4767.5  1.3417089859086415E-16
4768.0  1.3435542298781442E-16
4768.5  1.3403595779296708E-16
4769.0  1.3569546800318136E-16
4769.5  1.410334673956579E-16
4770.0  1.4399036536645568E-16
4770.5  1.4234841414457393E-16
4771.0  1.4441947188942938E-16
4771.5  1.4832400370846042E-16
4772.0  1.480555516599209E-16
4772.5  1.450224598475094E-16
4773.0  1.4127058747143344E-16
4773.5  1.382121836548401E-16
4774.0  1.3850019802723935E-16
4774.5  1.4154829804067754E-16
4775.0  1.431722586803061E-16
4775.5  1.4254107071952149E-16
4776.0  1.4356976409339076E-16
4776.5  1.4506352429292035E-16
4777.0  1.4178689257565856E-16
4777.5  1.3735195224849125E-16
4778.0  1.3227372023611004E-16
4778.5  1.2797409932140542E-16
4779.0  1.294847234927802E-16
4779.5  1.3394785065825126E-16
4780.0  1.30429127190214E-16
4780.5  1.3021316446201956E-16
4781.0  1.3624448657988334E-16
4781.5  1.396324291494901E-16
4782.0  1.361171038418675E-16
4782.5  1.345180036699528E-16
4783.0  1.368194195628767E-16
4783.5  1.359459802460977E-16
4784.0  1.3339927075226769E-16
4784.5  1.313856384370797E-16
4785.0  1.2965333492228688E-16
4785.5  1.2760067187622655E-16
4786.0  1.2693575405064697E-16
4786.5  1.282300487126531E-16
4787.0  1.3000894792421427E-16
4787.5  1.321661717294133E-16
4788.0  1.3063027525476434E-16
4788.5  1.2842556707674105E-16
4789.0  1.2781155561665835E-16
4789.5  1.2810242453283503E-16
4790.0  1.2864052372999085E-16
4790.5  1.2930679094985106E-16
4791.0  1.286801088046965E-16
4791.5  1.2806894856651677E-16
4792.0  1.303466268775745E-16
4792.5  1.3247664313614717E-16
4793.0  1.3406536453319718E-16
4793.5  1.3558065873547047E-16
4794.0  1.3158522549076494E-16
4794.5  1.2797417225243085E-16
4795.0  1.295831380314197E-16
4795.5  1.3090178048099605E-16
4796.0  1.3182521634501505E-16
4796.5  1.2832315374626083E-16
4797.0  1.290021605777228E-16
4797.5  1.3197253197735745E-16
4798.0  1.305321695698777E-16
4798.5  1.3049896314315055E-16
4799.0  1.3113873336979505E-16
4799.5  1.3180217460996636E-16
4800.0  1.33694191946481E-16
4800.5  1.3858306157664476E-16
4801.0  1.4381070111910324E-16
4801.5  1.4296823910477277E-16
4802.0  1.4326075790527477E-16
4802.5  1.439207006972641E-16
4803.0  1.45554869752916E-16
4803.5  1.4462032185438922E-16
4804.0  1.4351404511278507E-16
4804.5  1.4158175987627725E-16
4805.0  1.3910909148120707E-16
4805.5  1.3455019976870593E-16
4806.0  1.3143916333563222E-16
4806.5  1.3096334897280257E-16
4807.0  1.325761775106736E-16
4807.5  1.3517513159572228E-16
4808.0  1.335231398577712E-16
4808.5  1.286683245649008E-16
4809.0  1.2546616806342353E-16
4809.5  1.2612576570238702E-16
4810.0  1.2956471089008723E-16
4810.5  1.2898489948670357E-16
4811.0  1.2415550842599094E-16
4811.5  1.2063623301736364E-16
4812.0  1.2264702933706839E-16
4812.5  1.3052541903811506E-16
4813.0  1.3121672108963105E-16
4813.5  1.3447372361704182E-16
4814.0  1.4185847703771967E-16
4814.5  1.4120624960242728E-16
4815.0  1.3641696117805368E-16
4815.5  1.3038138934326556E-16
4816.0  1.2321019100884419E-16
4816.5  1.2080317617733243E-16
4817.0  1.2238709259797158E-16
4817.5  1.2654423217297668E-16
4818.0  1.2942275098655119E-16
4818.5  1.2906709140379053E-16
4819.0  1.296175717519673E-16
4819.5  1.3014064297171798E-16
4820.0  1.2902688975635774E-16
4820.5  1.2897172936067992E-16
4821.0  1.3225120407148472E-16
4821.5  1.3542371608218686E-16
4822.0  1.3663945894225288E-16
4822.5  1.37701881895406E-16
4823.0  1.3803935036131778E-16
4823.5  1.3593886132863075E-16
4824.0  1.3268690763284386E-16
4824.5  1.3159533113054712E-16
4825.0  1.3393862605497255E-16
4825.5  1.3728002979462083E-16
4826.0  1.3772909713729358E-16
4826.5  1.327554708324184E-16
4827.0  1.323053438771748E-16
4827.5  1.3476342657344438E-16
4828.0  1.3487050414586378E-16
4828.5  1.3668708442139362E-16
4829.0  1.3578230779943749E-16
4829.5  1.3162350799030059E-16
4830.0  1.3088726515516883E-16
4830.5  1.319369205902506E-16
4831.0  1.3499117809605545E-16
4831.5  1.3076540099228614E-16
4832.0  1.2929470812148443E-16
4832.5  1.2937107615615065E-16
4833.0  1.313606698163805E-16
4833.5  1.336823844703987E-16
4834.0  1.3337466438997146E-16
4834.5  1.3423305166130944E-16
4835.0  1.3596292950231863E-16
4835.5  1.3484066323652505E-16
4836.0  1.3419236612231168E-16
4836.5  1.3219275163663015E-16
4837.0  1.2862599459673567E-16
4837.5  1.2603013039918647E-16
4838.0  1.2560483462166007E-16
4838.5  1.2482814106607658E-16
4839.0  1.2318057723639632E-16
4839.5  1.24260519493103E-16
4840.0  1.2894995356140958E-16
4840.5  1.3284643982592776E-16
4841.0  1.3387629921198312E-16
4841.5  1.3487578624827311E-16
4842.0  1.3452680831258402E-16
4842.5  1.3093827541047885E-16
4843.0  1.2860628691484575E-16
4843.5  1.2952355041398672E-16
4844.0  1.311223774407099E-16
4844.5  1.2921756910459034E-16
4845.0  1.28517607566037E-16
4845.5  1.2947215524216713E-16
4846.0  1.2455452452368038E-16
4846.5  1.1698612341025865E-16
4847.0  1.1747126390113831E-16
4847.5  1.2317563425228308E-16
4848.0  1.262257212715019E-16
4848.5  1.2205777483283195E-16
4849.0  1.2184018437771912E-16
4849.5  1.264347109957465E-16
4850.0  1.252380560382501E-16
4850.5  1.2170527838879927E-16
4851.0  1.1673666914424422E-16
4851.5  1.1103917597817737E-16
4852.0  1.1091484456583492E-16
4852.5  1.1662047283264807E-16
4853.0  1.1940128238053852E-16
4853.5  1.2139442238993875E-16
4854.0  1.2621779350809996E-16
4854.5  1.3073184954714931E-16
4855.0  1.314570394111169E-16
4855.5  1.2985895380551731E-16
4856.0  1.2938320343237833E-16
4856.5  1.2980663436756052E-16
4857.0  1.287602540364275E-16
4857.5  1.2803101567295214E-16
4858.0  1.3003480535499339E-16
4858.5  1.3092432713622582E-16
4859.0  1.3049839776603537E-16
4859.5  1.3119474173469705E-16
4860.0  1.3165600140828968E-16
4860.5  1.2716002913985333E-16
4861.0  1.260294564616007E-16
4861.5  1.279689186249433E-16
4862.0  1.2795921407995296E-16
4862.5  1.2711576138824731E-16
4863.0  1.278184045393902E-16
4863.5  1.2590052955237369E-16
4864.0  1.2683369204508194E-16
4864.5  1.2628830645873263E-16
4865.0  1.27703444470291E-16
4865.5  1.2812821299440198E-16
4866.0  1.262983441295713E-16
4866.5  1.257728564470287E-16
4867.0  1.310379608834932E-16
4867.5  1.3229200853491837E-16
4868.0  1.2932189339660644E-16
4868.5  1.2953081594113269E-16
4869.0  1.3314825336583842E-16
4869.5  1.3439334582559995E-16
4870.0  1.3359760749052389E-16
4870.5  1.3157881010960905E-16
4871.0  1.3033540626912645E-16
4871.5  1.2866116639000555E-16
4872.0  1.2455683549568908E-16
4872.5  1.2142543379379326E-16
4873.0  1.2276195294434419E-16
4873.5  1.2552806251808774E-16
4874.0  1.2391522328862008E-16
4874.5  1.2009700853783866E-16
4875.0  1.176703723404315E-16
4875.5  1.1901512030874399E-16
4876.0  1.2268409248005085E-16
4876.5  1.2354872071690012E-16
4877.0  1.2117534811356172E-16
4877.5  1.2776138436982086E-16
4878.0  1.3379318685854145E-16
4878.5  1.313550927127093E-16
4879.0  1.2605012995529256E-16
4879.5  1.249066069390703E-16
4880.0  1.2624997762485283E-16
4880.5  1.2732780176921254E-16
4881.0  1.2716513883535055E-16
4881.5  1.272805839187999E-16
4882.0  1.2375248294672834E-16
4882.5  1.2041087344618702E-16
4883.0  1.2327033175579098E-16
4883.5  1.3229953795089224E-16
4884.0  1.3627830291624736E-16
4884.5  1.340561021522601E-16
4885.0  1.2976659605324126E-16
4885.5  1.2937421547153285E-16
4886.0  1.2951430109713074E-16
4886.5  1.2574405739797759E-16
4887.0  1.219696886196789E-16
4887.5  1.2351182146372485E-16
4888.0  1.281935006369102E-16
4888.5  1.3197474794287007E-16
4889.0  1.3501597212121543E-16
4889.5  1.3547789214289812E-16
4890.0  1.3200030394022838E-16
4890.5  1.3038274614186032E-16
4891.0  1.3168377385306888E-16
4891.5  1.3190060414628696E-16
4892.0  1.3081897847370143E-16
4892.5  1.2772443675464711E-16
4893.0  1.2605718019434388E-16
4893.5  1.2782301613524083E-16
4894.0  1.3439667795459935E-16
4894.5  1.3761789113518558E-16
4895.0  1.2992216159906888E-16
4895.5  1.2099030353517872E-16
4896.0  1.2479110998868571E-16
4896.5  1.3486006256476311E-16
4897.0  1.3552556333951235E-16
4897.5  1.2792384318273684E-16
4898.0  1.2359410723604517E-16
4898.5  1.224433850827402E-16
4899.0  1.2576282044873813E-16
4899.5  1.2924455978086903E-16
4900.0  1.28957816782136E-16
4900.5  1.2932216283173832E-16
4901.0  1.3105980362428911E-16
4901.5  1.3000322964416928E-16
4902.0  1.3046339815827638E-16
4902.5  1.3126547198051598E-16
4903.0  1.301648183809137E-16
4903.5  1.297124154152736E-16
4904.0  1.3352451032365718E-16
4904.5  1.3901111509278598E-16
4905.0  1.3900189731727045E-16
4905.5  1.3422278688265805E-16
4906.0  1.3202429169830794E-16
4906.5  1.3315686594963017E-16
4907.0  1.3309259209698875E-16
4907.5  1.3049107210460985E-16
4908.0  1.281212839845022E-16
4908.5  1.2775272729338013E-16
4909.0  1.2384957578229582E-16
4909.5  1.2245269800444458E-16
4910.0  1.2107045911400634E-16
4910.5  1.2117816992870631E-16
4911.0  1.2612082243415907E-16
4911.5  1.305125222657168E-16
4912.0  1.2833554716859068E-16
4912.5  1.2681327519613013E-16
4913.0  1.3063931624676687E-16
4913.5  1.3583277972587155E-16
4914.0  1.3730297612118874E-16
4914.5  1.3524731213530615E-16
4915.0  1.3597763484013884E-16
4915.5  1.385596845145021E-16
4916.0  1.3564164335298117E-16
4916.5  1.2924570294608197E-16
4917.0  1.263603724717394E-16
4917.5  1.3214857641185244E-16
4918.0  1.3659386870430613E-16
4918.5  1.3288250918959145E-16
4919.0  1.265824587311918E-16
4919.5  1.22862706084781E-16
4920.0  1.216789538531517E-16
4920.5  1.22469370239095E-16
4921.0  1.263369946287851E-16
4921.5  1.3200056386277807E-16
4922.0  1.350828565699155E-16
4922.5  1.3368533258370123E-16
4923.0  1.2949535679524296E-16
4923.5  1.265094865133718E-16
4924.0  1.2689077729373618E-16
4924.5  1.2743357714582293E-16
4925.0  1.2996755463508672E-16
4925.5  1.3355961641608718E-16
4926.0  1.3101794580210059E-16
4926.5  1.2720353675036585E-16
4927.0  1.2854419930305598E-16
4927.5  1.3152476289649056E-16
4928.0  1.3169479457309227E-16
4928.5  1.2914186808541395E-16
4929.0  1.3078500701372125E-16
4929.5  1.3604922683515094E-16
4930.0  1.3762204560274713E-16
4930.5  1.3571205296462062E-16
4931.0  1.2886232423372314E-16
4931.5  1.2313263935349398E-16
4932.0  1.2111622115695215E-16
4932.5  1.229611097537242E-16
4933.0  1.27877631567987E-16
4933.5  1.31743219878517E-16
4934.0  1.3080347224294538E-16
4934.5  1.246470250491902E-16
4935.0  1.2064819256542697E-16
4935.5  1.2280484403517268E-16
4936.0  1.274461679384044E-16
4936.5  1.3020999432305524E-16
4937.0  1.3210951468057908E-16
4937.5  1.3557705255455551E-16
4938.0  1.3705383747716457E-16
4938.5  1.3323844023170122E-16
4939.0  1.3017048347567107E-16
4939.5  1.3175205090525915E-16
4940.0  1.3127766275228582E-16
4940.5  1.278816318719389E-16
4941.0  1.2484688755458727E-16
4941.5  1.1802967426363224E-16
4942.0  1.0049007807208767E-16
4942.5  9.370140304558958E-17
4943.0  1.1375131691122997E-16
4943.5  1.2100182730084128E-16
4944.0  1.182711994704476E-16
4944.5  1.2119126422364875E-16
4945.0  1.271967112522177E-16
4945.5  1.3110627111262062E-16
4946.0  1.2616608096485652E-16
4946.5  1.2241020271480043E-16
4947.0  1.1860033505499604E-16
4947.5  1.1537038438307936E-16
4948.0  1.1865307972141538E-16
4948.5  1.195381121895674E-16
4949.0  1.2226462551479716E-16
4949.5  1.3094164930869108E-16
4950.0  1.3429027418935572E-16
4950.5  1.3285065294757972E-16
4951.0  1.2976004550955825E-16
4951.5  1.2613187681818071E-16
4952.0  1.2584275423845945E-16
4952.5  1.2792787676677977E-16
4953.0  1.2623355693524135E-16
4953.5  1.2260272926411684E-16
4954.0  1.2076494938146053E-16
4954.5  1.209359160475175E-16
4955.0  1.2328839005925938E-16
4955.5  1.249242953557402E-16
4956.0  1.272751563909246E-16
4956.5  1.299314592532918E-16
4957.0  1.2969131992421665E-16
4957.5  1.25359366219153E-16
4958.0  1.2365741523186202E-16
4958.5  1.2674035821840931E-16
4959.0  1.2735186046472693E-16
4959.5  1.2744168317648345E-16
4960.0  1.3005622815904115E-16
4960.5  1.326173746436083E-16
4961.0  1.292615606726263E-16
4961.5  1.2529389850298034E-16
4962.0  1.281789446469689E-16
4962.5  1.297217992082998E-16
4963.0  1.2749537300896657E-16
4963.5  1.189342612289981E-16
4964.0  1.1656115364913393E-16
4964.5  1.2345669619642655E-16
4965.0  1.3060850301071561E-16
4965.5  1.316787371127138E-16
4966.0  1.287829229250046E-16
4966.5  1.255274583947086E-16
4967.0  1.2504181120234962E-16
4967.5  1.269663824475069E-16
4968.0  1.273435586907771E-16
4968.5  1.2666114031225852E-16
4969.0  1.2599741230713236E-16
4969.5  1.2489772093814054E-16
4970.0  1.2387391322428188E-16
4970.5  1.2236084747369127E-16
4971.0  1.206953656919562E-16
4971.5  1.2078006016825854E-16
4972.0  1.2237173542622472E-16
4972.5  1.2571214778013546E-16
4973.0  1.289603421452747E-16
4973.5  1.2807568441291777E-16
4974.0  1.249425135256737E-16
4974.5  1.272098784383796E-16
4975.0  1.2872890296413676E-16
4975.5  1.29223448047633E-16
4976.0  1.2770169536615677E-16
4976.5  1.2890680708246812E-16
4977.0  1.2780140475660825E-16
4977.5  1.2999628845834547E-16
4978.0  1.3095379141003813E-16
4978.5  1.2588572845625831E-16
4979.0  1.1767073630049714E-16
4979.5  1.1572386823005683E-16
4980.0  1.183698306667705E-16
4980.5  1.20415743920608E-16
4981.0  1.182223799966832E-16
4981.5  1.1635699843733074E-16
4982.0  1.1815193055085684E-16
4982.5  1.2432919425265612E-16
4983.0  1.28185453323523E-16
4983.5  1.2729686451139278E-16
4984.0  1.222478129550959E-16
4984.5  1.1946588488260963E-16
4985.0  1.189840979112552E-16
4985.5  1.1959623277347931E-16
4986.0  1.229840012572581E-16
4986.5  1.270005622128991E-16
4987.0  1.283985254782473E-16
4987.5  1.290543982966711E-16
4988.0  1.3091801795284689E-16
4988.5  1.3136690088289238E-16
4989.0  1.2940084370886784E-16
4989.5  1.2503995380067082E-16
4990.0  1.2416947708186573E-16
4990.5  1.2311112457947705E-16
4991.0  1.217699203605515E-16
4991.5  1.2284840048725207E-16
4992.0  1.2786536131793992E-16
4992.5  1.2646282108301777E-16
4993.0  1.2160310745700792E-16
4993.5  1.1779558905200489E-16
4994.0  1.1889360435433893E-16
4994.5  1.1926664880128649E-16
4995.0  1.2004887286127646E-16
4995.5  1.1913403554171553E-16
4996.0  1.2088950418929013E-16
4996.5  1.2007000881720298E-16
4997.0  1.1941887675623488E-16
4997.5  1.154727273305611E-16
4998.0  1.10790464592794E-16
4998.5  1.0831094968386301E-16
4999.0  1.0940858543832311E-16
4999.5  1.1171612113904548E-16
5000.0  1.1205265200926734E-16
5000.5  1.0912610767614094E-16
5001.0  1.0522361898225399E-16
5001.5  1.0413690697299418E-16
5002.0  1.0618595181731296E-16
5002.5  1.1012964703426006E-16
5003.0  1.12416305490808E-16
5003.5  1.0899900881315324E-16
5004.0  1.0453193196702672E-16
5004.5  1.0400385856407641E-16
5005.0  1.0371758231745812E-16
5005.5  1.0393785023256169E-16
5006.0  1.0628534080031471E-16
5006.5  1.1412664898837319E-16
5007.0  1.2959111487939692E-16
5007.5  1.5637078285484383E-16
5008.0  1.9238595070405244E-16
5008.5  2.2612434856934057E-16
5009.0  2.5098185873731447E-16
5009.5  2.6516069234494567E-16
5010.0  2.684272644849495E-16
5010.5  2.542261264305823E-16
5011.0  2.3209881641463037E-16
5011.5  2.009604453292542E-16
5012.0  1.6065663424836033E-16
5012.5  1.2996047881834033E-16
5013.0  1.1325472576955884E-16
5013.5  1.0644137230035715E-16
5014.0  1.0117760983248089E-16
5014.5  9.808570734803364E-17
5015.0  1.0133535179368434E-16
5015.5  1.0596077680610318E-16
5016.0  1.0858028720557373E-16
5016.5  1.118296266514981E-16
5017.0  1.12656354296662E-16
5017.5  1.1004560527308947E-16
5018.0  1.0742639226369167E-16
5018.5  1.0857285218697334E-16
5019.0  1.1153789701841264E-16
5019.5  1.1173326369268864E-16
5020.0  1.1002853223304776E-16
5020.5  1.0795154507834435E-16
5021.0  1.0510685841577262E-16
5021.5  1.0484642689748534E-16
5022.0  1.0637430700554311E-16
5022.5  1.048843814882578E-16
5023.0  1.0707166690556303E-16
5023.5  1.0818832403201636E-16
5024.0  1.1131547211768429E-16
5024.5  1.13830214461845E-16
5025.0  1.1604024371400446E-16
5025.5  1.157536965426003E-16
5026.0  1.1541485199976055E-16
5026.5  1.1834429340487462E-16
5027.0  1.2459780897870112E-16
5027.5  1.2293496252114606E-16
5028.0  1.2076551260812392E-16
5028.5  1.2263798019041337E-16
5029.0  1.2716520591514832E-16
5029.5  1.267653333975127E-16
5030.0  1.2467247813793965E-16
5030.5  1.247224881295514E-16
5031.0  1.2201587952989396E-16
5031.5  1.2026670018272228E-16
5032.0  1.2198660830241034E-16
5032.5  1.2138894481740967E-16
5033.0  1.1969608040523412E-16
5033.5  1.186829275372926E-16
5034.0  1.1747017413618617E-16
5034.5  1.1561052999367176E-16
5035.0  1.1617894990598231E-16
5035.5  1.1822536460572428E-16
5036.0  1.1828231079185276E-16
5036.5  1.164407395948048E-16
5037.0  1.15589306618239E-16
5037.5  1.1819901768429167E-16
5038.0  1.2124392320204946E-16
5038.5  1.2197158526588924E-16
5039.0  1.1800815783695383E-16
5039.5  1.149102653141653E-16
5040.0  1.1527925809988652E-16
5040.5  1.1975833300385266E-16
5041.0  1.2369811518946051E-16
5041.5  1.2385854425266978E-16
5042.0  1.2237038988625889E-16
5042.5  1.21562446279931E-16
5043.0  1.1968875405646054E-16
5043.5  1.25283692047467E-16
5044.0  1.2616904074162647E-16
5044.5  1.2277319052871646E-16
5045.0  1.2037827795722776E-16
5045.5  1.2740957694741522E-16
5046.0  1.3290127132129004E-16
5046.5  1.2600653848283673E-16
5047.0  1.2126407388907579E-16
5047.5  1.2496578085987543E-16
5048.0  1.2558776957143035E-16
5048.5  1.2561218195354105E-16
5049.0  1.2321012321806832E-16
5049.5  1.187551238546879E-16
5050.0  1.190085544291622E-16
5050.5  1.2078511540141597E-16
5051.0  1.1997331448751957E-16
5051.5  1.1903502666860067E-16
5052.0  1.2038022239361134E-16
5052.5  1.23886796811746E-16
5053.0  1.272830209391567E-16
5053.5  1.2734030565409983E-16
5054.0  1.2425634277865978E-16
5054.5  1.2048278673008E-16
5055.0  1.1684287113420012E-16
5055.5  1.1717175249273998E-16
5056.0  1.2262535816549024E-16
5056.5  1.2923099598600563E-16
5057.0  1.302139253415748E-16
5057.5  1.2497333564331444E-16
5058.0  1.2301124794478477E-16
5058.5  1.1901447935008089E-16
5059.0  1.1507994368669842E-16
5059.5  1.1595697452833582E-16
5060.0  1.1776783043997574E-16
5060.5  1.1826583364334089E-16
5061.0  1.2028703202168104E-16
5061.5  1.1840306522677717E-16
5062.0  1.187419061040067E-16
5062.5  1.1542351539888066E-16
5063.0  1.1448662421756553E-16
5063.5  1.1642383539825717E-16
5064.0  1.1778703721702433E-16
5064.5  1.2088173633463298E-16
5065.0  1.2430058747156895E-16
5065.5  1.2595259103071913E-16
5066.0  1.2486212456326137E-16
5066.5  1.2335297383705315E-16
5067.0  1.221234669742606E-16
5067.5  1.2180388474494775E-16
5068.0  1.2184603221368537E-16
5068.5  1.1612321959636092E-16
5069.0  1.0817299034541022E-16
5069.5  1.0775998414309482E-16
5070.0  1.1339177639882892E-16
5070.5  1.1870619052475186E-16
5071.0  1.2051463130895613E-16
5071.5  1.2164563606676167E-16
5072.0  1.2225731513052094E-16
5072.5  1.234594493076841E-16
5073.0  1.2199491282792222E-16
5073.5  1.208905780332532E-16
5074.0  1.218898377358423E-16
5074.5  1.1998876239987682E-16
5075.0  1.1628537326110183E-16
5075.5  1.171165649354126E-16
5076.0  1.1908028084993025E-16
5076.5  1.2224397227986623E-16
5077.0  1.2179389593378594E-16
5077.5  1.222312347568209E-16
5078.0  1.2361609808966363E-16
5078.5  1.2405542777000936E-16
5079.0  1.2658061745884472E-16
5079.5  1.3148680247206506E-16
5080.0  1.296290517546744E-16
5080.5  1.2374122547310088E-16
5081.0  1.2284283054138944E-16
5081.5  1.2702135298010907E-16
5082.0  1.2855086886263078E-16
5082.5  1.2385670028851432E-16
5083.0  1.2114390861664584E-16
5083.5  1.235113589966039E-16
5084.0  1.2475218846967153E-16
5084.5  1.2613676386966858E-16
5085.0  1.3049336978243767E-16
5085.5  1.3311611932756034E-16
5086.0  1.3146103737941537E-16
5086.5  1.28803471828187E-16
5087.0  1.271309769254952E-16
5087.5  1.2545855290847428E-16
5088.0  1.2329531476761788E-16
5088.5  1.2116732638513147E-16
5089.0  1.204272829430272E-16
5089.5  1.1984900926096653E-16
5090.0  1.2340483017282834E-16
5090.5  1.278634373397281E-16
5091.0  1.2912334506305519E-16
5091.5  1.2632514967002965E-16
5092.0  1.2548160813826719E-16
5092.5  1.3119948910080655E-16
5093.0  1.4443089034684552E-16
5093.5  1.4828681486336214E-16
5094.0  1.3809165194319687E-16
5094.5  1.301011500067012E-16
5095.0  1.2632071281721332E-16
5095.5  1.1936843814939892E-16
5096.0  1.1940433194766714E-16
5096.5  1.1981226892668404E-16
5097.0  1.2014557256597828E-16
5097.5  1.2241881240019348E-16
5098.0  1.2924993933768164E-16
5098.5  1.3236420202200495E-16
5099.0  1.2890364259608187E-16
5099.5  1.2627941093938623E-16
5100.0  1.2793401506829774E-16
5100.5  1.2827776918232942E-16
5101.0  1.27306469213906E-16
5101.5  1.2474320199603234E-16
5102.0  1.208114552631567E-16
5102.5  1.1901037966251898E-16
5103.0  1.2176847312979143E-16
5103.5  1.2798509193228573E-16
5104.0  1.3019283167522172E-16
5104.5  1.279747901824708E-16
5105.0  1.2673588639856008E-16
5105.5  1.26000383549953E-16
5106.0  1.2474361648838447E-16
5106.5  1.2425928339580506E-16
5107.0  1.2750306393655758E-16
5107.5  1.2875118005556964E-16
5108.0  1.2661134724035396E-16
5108.5  1.2983771836578783E-16
5109.0  1.3524777668355074E-16
5109.5  1.3997902619577492E-16
5110.0  1.4071225649847224E-16
5110.5  1.3861542085543794E-16
5111.0  1.3698314494649567E-16
5111.5  1.3610843913798133E-16
5112.0  1.3626982702692155E-16
5112.5  1.3435713973455375E-16
5113.0  1.294569554391137E-16
5113.5  1.2454691019436346E-16
5114.0  1.2016842644726825E-16
5114.5  1.2174362088358192E-16
5115.0  1.235429610556944E-16
5115.5  1.2407284929490068E-16
5116.0  1.2616870143859665E-16
5116.5  1.2534764578880473E-16
5117.0  1.2328495902508048E-16
5117.5  1.2088422885505335E-16
5118.0  1.1626861797938455E-16
5118.5  1.1437454876033018E-16
5119.0  1.1852549075056139E-16
5119.5  1.2320520326668702E-16
5120.0  1.2285780723200318E-16
5120.5  1.211733436583042E-16
5121.0  1.2461958000351866E-16
5121.5  1.2750383104456102E-16
5122.0  1.255549699343234E-16
5122.5  1.232559032672311E-16
5123.0  1.2543222825026824E-16
5123.5  1.2881320623308288E-16
5124.0  1.3093763787529949E-16
5124.5  1.3109335896095414E-16
5125.0  1.317906850296809E-16
5125.5  1.2899997310039228E-16
5126.0  1.239781531356495E-16
5126.5  1.1963622611123278E-16
5127.0  1.2046488853769724E-16
5127.5  1.2377181923134762E-16
5128.0  1.212739608866041E-16
5128.5  1.1922471520263503E-16
5129.0  1.2390803199558314E-16
5129.5  1.280735720909181E-16
5130.0  1.3063122990132044E-16
5130.5  1.2695221222081613E-16
5131.0  1.2174485425029938E-16
5131.5  1.1517724991049913E-16
5132.0  1.1117227138614711E-16
5132.5  1.1108074327023902E-16
5133.0  1.1410651192596542E-16
5133.5  1.1659377201535827E-16
5134.0  1.1792305068650255E-16
5134.5  1.1627501998249648E-16
5135.0  1.150738561940239E-16
5135.5  1.1791971997145445E-16
5136.0  1.1961772344517226E-16
5136.5  1.1767005681912534E-16
5137.0  1.160421978057119E-16
5137.5  1.1624323476326417E-16
5138.0  1.178578464326473E-16
5138.5  1.2119498140983492E-16
5139.0  1.2085608454770406E-16
5139.5  1.1931733627782798E-16
5140.0  1.1916236616356992E-16
5140.5  1.2258075520443458E-16
5141.0  1.244866907559114E-16
5141.5  1.2562668953689988E-16
5142.0  1.2344469740111062E-16
5142.5  1.225041426505544E-16
5143.0  1.2097122683313424E-16
5143.5  1.2281028096617824E-16
5144.0  1.265407554988436E-16
5144.5  1.29496196798608E-16
5145.0  1.293100248306505E-16
5145.5  1.2661581537225677E-16
5146.0  1.2087729171264434E-16
5146.5  1.16743688992976E-16
5147.0  1.1565158028921377E-16
5147.5  1.208127324461005E-16
5148.0  1.2621497980120629E-16
5148.5  1.2805764292832838E-16
5149.0  1.2619655399118985E-16
5149.5  1.2365847724970856E-16
5150.0  1.2118172314129448E-16
5150.5  1.1756009892686901E-16
5151.0  1.1541350669736085E-16
5151.5  1.1760468362442808E-16
5152.0  1.199285917269503E-16
5152.5  1.203930054077188E-16
5153.0  1.21962352418328E-16
5153.5  1.2319610667594372E-16
5154.0  1.2092961685464048E-16
5154.5  1.168441603049697E-16
5155.0  1.1495674037603894E-16
5155.5  1.141559812169609E-16
5156.0  1.1793749637328716E-16
5156.5  1.2292659501944424E-16
5157.0  1.2910415622956614E-16
5157.5  1.3683322706742352E-16
5158.0  1.4734831075575434E-16
5158.5  1.6132570306102272E-16
5159.0  1.7562639661906028E-16
5159.5  1.827603667743254E-16
5160.0  1.8352431192307236E-16
5160.5  1.733722298652955E-16
5161.0  1.6495958736421046E-16
5161.5  1.5843883136944543E-16
5162.0  1.4565030441015458E-16
5162.5  1.329142411438028E-16
5163.0  1.278898347109444E-16
5163.5  1.273349802945567E-16
5164.0  1.2416512364418732E-16
5164.5  1.1726062976577124E-16
5165.0  1.1221472959415346E-16
5165.5  1.1111836595852417E-16
5166.0  1.129920644946561E-16
5166.5  1.1467660915826398E-16
5167.0  1.1614693134286422E-16
5167.5  1.1544303565225256E-16
5168.0  1.1422376351850753E-16
5168.5  1.15538171115941E-16
5169.0  1.1806476014830843E-16
5169.5  1.1729452533104703E-16
5170.0  1.1424240212617843E-16
5170.5  1.145936952970798E-16
5171.0  1.169709228216076E-16
5171.5  1.1884505434826782E-16
5172.0  1.1970420042414932E-16
5172.5  1.187511989581517E-16
5173.0  1.1594215037500322E-16
5173.5  1.1511032625284212E-16
5174.0  1.1476394166409024E-16
5174.5  1.1927427399961527E-16
5175.0  1.2267173005374272E-16
5175.5  1.2139151503002157E-16
5176.0  1.1261289666541604E-16
5176.5  1.0803832571360113E-16
5177.0  1.1045774569008256E-16
5177.5  1.1646204912647563E-16
5178.0  1.2022064032291113E-16
5178.5  1.2094518936128854E-16
5179.0  1.2044198040636395E-16
5179.5  1.1987188966336324E-16
5180.0  1.1875892879717171E-16
5180.5  1.1608131674923118E-16
5181.0  1.156016957187014E-16
5181.5  1.1315207375943997E-16
5182.0  1.0848969811211955E-16
5182.5  1.1049801475688719E-16
5183.0  1.177271782410026E-16
5183.5  1.2236929370559293E-16
5184.0  1.2016132524337014E-16
5184.5  1.1583265386616775E-16
5185.0  1.1415296100339335E-16
5185.5  1.185060060891624E-16
5186.0  1.2447538734098107E-16
5186.5  1.2626111385476541E-16
5187.0  1.2644139779698178E-16
5187.5  1.258360733624014E-16
5188.0  1.2448293680087672E-16
5188.5  1.2265009878307555E-16
5189.0  1.1946487251054875E-16
5189.5  1.1958942922273795E-16
5190.0  1.2156314682543488E-16
5190.5  1.1995051404103853E-16
5191.0  1.158107213983755E-16
5191.5  1.126138548507015E-16
5192.0  1.1094657877834421E-16
5192.5  1.1017169625343666E-16
5193.0  1.118881864608593E-16
5193.5  1.158663302518814E-16
5194.0  1.1678987834275122E-16
5194.5  1.1317059470340387E-16
5195.0  1.113475352333361E-16
5195.5  1.1082014532105355E-16
5196.0  1.1171801478590488E-16
5196.5  1.1350749089413836E-16
5197.0  1.1624941236041607E-16
5197.5  1.195995104728551E-16
5198.0  1.233349186860288E-16
5198.5  1.208302740959668E-16
5199.0  1.149705023827448E-16
5199.5  1.1110419039957642E-16
5200.0  1.129605497995067E-16
5200.5  1.177812178112265E-16
5201.0  1.2183373703427715E-16
5201.5  1.2287990828573665E-16
5202.0  1.1838338153836181E-16
5202.5  1.1086821083683386E-16
5203.0  1.0805007520898826E-16
5203.5  1.1035655791854557E-16
5204.0  1.1157667900421672E-16
5204.5  1.1180354004843055E-16
5205.0  1.1424223686737793E-16
5205.5  1.1747922159020741E-16
5206.0  1.1896755532858663E-16
5206.5  1.17807089931941E-16
5207.0  1.1469842563437061E-16
5207.5  1.125247039548059E-16
5208.0  1.146955923294846E-16
5208.5  1.1945851259658162E-16
5209.0  1.1943870830064253E-16
5209.5  1.2049663619726517E-16
5210.0  1.2052898339891577E-16
5210.5  1.210384598926656E-16
5211.0  1.220947716727359E-16
5211.5  1.2336573058480125E-16
5212.0  1.221804769173411E-16
5212.5  1.2088717111139257E-16
5213.0  1.2358420942557982E-16
5213.5  1.2346420607779652E-16
5214.0  1.168521386793997E-16
5214.5  1.1112839542393048E-16
5215.0  1.1216731559902606E-16
5215.5  1.1846393887559298E-16
5216.0  1.217717079896195E-16
5216.5  1.2001777462525846E-16
5217.0  1.1539385335870575E-16
5217.5  1.1229729424031434E-16
5218.0  1.114047787466828E-16
5218.5  1.1287764575546416E-16
5219.0  1.165839325799851E-16
5219.5  1.1771917396039871E-16
5220.0  1.1506539511653697E-16
5220.5  1.151780763543727E-16
5221.0  1.19615234745704E-16
5221.5  1.2249451642703231E-16
5222.0  1.2331348519051387E-16
5222.5  1.262290914226109E-16
5223.0  1.2955625673266803E-16
5223.5  1.283124689930808E-16
5224.0  1.2041549962978264E-16
5224.5  1.1254803996092065E-16
5225.0  1.114234097256345E-16
5225.5  1.1303456315435435E-16
5226.0  1.1734021255922715E-16
5226.5  1.1862353976639326E-16
5227.0  1.1751773747480085E-16
5227.5  1.141393514307333E-16
5228.0  1.1250263246319276E-16
5228.5  1.1681277260245682E-16
5229.0  1.2111801932732511E-16
5229.5  1.1959616971266208E-16
5230.0  1.1421427487253058E-16
5230.5  1.1418202388064187E-16
5231.0  1.176114558209518E-16
5231.5  1.1519224896171424E-16
5232.0  1.139887966659154E-16
5232.5  1.1292188609738016E-16
5233.0  1.1046059184238703E-16
5233.5  1.1210627602359272E-16
5234.0  1.1647578731542998E-16
5234.5  1.1754956125983237E-16
5235.0  1.1644133512103984E-16
5235.5  1.1697443825489033E-16
5236.0  1.1866997476595758E-16
5236.5  1.190975888643745E-16
5237.0  1.1666587813634775E-16
5237.5  1.1372995489453323E-16
5238.0  1.1372946974331053E-16
5238.5  1.1602494168041635E-16
5239.0  1.2020902286611443E-16
5239.5  1.2409109989599333E-16
5240.0  1.2337089443114314E-16
5240.5  1.2133349734983675E-16
5241.0  1.1777552329410886E-16
5241.5  1.1624921552358647E-16
5242.0  1.1520455511448516E-16
5242.5  1.1851701160735603E-16
5243.0  1.2116260112504358E-16
5243.5  1.1884145787359337E-16
5244.0  1.142926490820155E-16
5244.5  1.1726397198002256E-16
5245.0  1.225820382006382E-16
5245.5  1.219157352666399E-16
5246.0  1.14444091571918E-16
5246.5  1.1024254190541184E-16
5247.0  1.103580370507348E-16
5247.5  1.1295264147292108E-16
5248.0  1.1449116579724105E-16
5248.5  1.142559691138645E-16
5249.0  1.1346677720989622E-16
5249.5  1.1486499016714313E-16
5250.0  1.1913313963987563E-16
5250.5  1.1945930406262637E-16
5251.0  1.189353167914173E-16
5251.5  1.2000374628057876E-16
5252.0  1.1857555670533908E-16
5252.5  1.1506593473906713E-16
5253.0  1.101058583813807E-16
5253.5  1.0770927104316352E-16
5254.0  1.1114089293823179E-16
5254.5  1.1558228425398655E-16
5255.0  1.1699457812476052E-16
5255.5  1.165765233999502E-16
5256.0  1.141355732192294E-16
5256.5  1.1029706068805546E-16
5257.0  1.1190380257098403E-16
5257.5  1.1666400730851242E-16
5258.0  1.178987708084948E-16
5258.5  1.1710968603674883E-16
5259.0  1.184418687586294E-16
5259.5  1.2042935164741637E-16
5260.0  1.2258553871870234E-16
5260.5  1.172487773275322E-16
5261.0  1.133043035704456E-16
5261.5  1.144501994560751E-16
5262.0  1.1924918630565925E-16
5262.5  1.1705674949344654E-16
5263.0  1.191540382486244E-16
5263.5  1.2228779121874638E-16
5264.0  1.2418062569622964E-16
5264.5  1.1657830721565422E-16
5265.0  1.097746335059717E-16
5265.5  1.0628828968185285E-16
5266.0  1.1323411551734698E-16
5266.5  1.2166619429875123E-16
5267.0  1.2091820872792432E-16
5267.5  1.18662502412195E-16
5268.0  1.220879149121093E-16
5268.5  1.2464094301867495E-16
5269.0  1.2547076212058185E-16
5269.5  1.2422596362267424E-16
5270.0  1.183150441136855E-16
5270.5  1.1298993333637434E-16
5271.0  1.1445564532757711E-16
5271.5  1.178631207333333E-16
5272.0  1.1951450537431898E-16
5272.5  1.2241722642255714E-16
5273.0  1.2370191667120217E-16
5273.5  1.2045294203154363E-16
5274.0  1.1702566294432733E-16
5274.5  1.183510939133142E-16
5275.0  1.2349389697408662E-16
5275.5  1.2594327687398817E-16
5276.0  1.2539546591548203E-16
5276.5  1.2514311370446052E-16
5277.0  1.2265569482029302E-16
5277.5  1.2102241091248106E-16
5278.0  1.2058589625275064E-16
5278.5  1.2217113688491457E-16
5279.0  1.2267605905898496E-16
5279.5  1.212957705137767E-16
5280.0  1.1533599487841368E-16
5280.5  1.1215822257392712E-16
5281.0  1.14618214837147E-16
5281.5  1.1955723503620097E-16
5282.0  1.178166910282262E-16
5282.5  1.1430603870560892E-16
5283.0  1.1308129848975076E-16
5283.5  1.136208159856656E-16
5284.0  1.142612467592245E-16
5284.5  1.1263037362212947E-16
5285.0  1.0873461864806844E-16
5285.5  1.08084510937882E-16
5286.0  1.1091935675474336E-16
5286.5  1.1460441449835484E-16
5287.0  1.1427965734860006E-16
5287.5  1.1110752924182043E-16
5288.0  1.0897939256441437E-16
5288.5  1.1020254116799197E-16
5289.0  1.1437782320608218E-16
5289.5  1.1722835274542866E-16
5290.0  1.161995653540679E-16
5290.5  1.14149961047111E-16
5291.0  1.1420835342453994E-16
5291.5  1.141007193214008E-16
5292.0  1.1452706639283337E-16
5292.5  1.1527819248815836E-16
5293.0  1.1790720404756407E-16
5293.5  1.1852993731447514E-16
5294.0  1.2025618205914358E-16
5294.5  1.2326406593000248E-16
5295.0  1.2460876636813164E-16
5295.5  1.1958889266574733E-16
5296.0  1.1969295992472587E-16
5296.5  1.1912590786755122E-16
5297.0  1.1592965078741217E-16
5297.5  1.1084544950547405E-16
5298.0  1.1171801352436296E-16
5298.5  1.1085836026967298E-16
5299.0  1.1131157616926025E-16
5299.5  1.1258766033942454E-16
5300.0  1.1457933285541413E-16
5300.5  1.1694300540002156E-16
5301.0  1.1933109384784169E-16
5301.5  1.180218674773148E-16
5302.0  1.1284580171052725E-16
5302.5  1.0565005584158268E-16
5303.0  1.0254312749169669E-16
5303.5  1.056321600137856E-16
5304.0  1.1041993930364158E-16
5304.5  1.1366879545387618E-16
5305.0  1.154617922027274E-16
5305.5  1.1334342473355324E-16
5306.0  1.093627275667592E-16
5306.5  1.0767812930586406E-16
5307.0  1.0794332359861895E-16
5307.5  1.1043349158431344E-16
5308.0  1.1381664879977373E-16
5308.5  1.161931332055444E-16
5309.0  1.1611124235463875E-16
5309.5  1.1507678189075996E-16
5310.0  1.1591872019242465E-16
5310.5  1.1707167768323204E-16
5311.0  1.1412798104297449E-16
5311.5  1.133931621940387E-16
5312.0  1.1651624897581617E-16
5312.5  1.2150407570055213E-16
5313.0  1.2313653444575015E-16
5313.5  1.250537277153137E-16
5314.0  1.2285125398281113E-16
5314.5  1.2077808986825708E-16
5315.0  1.1607870478708503E-16
5315.5  1.1289670058876084E-16
5316.0  1.132684895990716E-16
5316.5  1.1227674211190313E-16
5317.0  1.1281637342309793E-16
5317.5  1.130274651341398E-16
5318.0  1.1125835273097279E-16
5318.5  1.1794885339857492E-16
5319.0  1.227634163637792E-16
5319.5  1.2162717302386296E-16
5320.0  1.2104564220947533E-16
5320.5  1.2310908477056977E-16
5321.0  1.2347703243593863E-16
5321.5  1.2253647584529869E-16
5322.0  1.215342810805841E-16
5322.5  1.1982852770663544E-16
5323.0  1.1700305245130664E-16
5323.5  1.158285985348873E-16
5324.0  1.1583063577119972E-16
5324.5  1.1412566193565476E-16
5325.0  1.1239567527584203E-16
5325.5  1.0998745004896349E-16
5326.0  1.0732047168542865E-16
5326.5  1.0692485047902486E-16
5327.0  1.10352041878175E-16
5327.5  1.1349206425478464E-16
5328.0  1.1316303035670626E-16
5328.5  1.110379886017137E-16
5329.0  1.1297354002987317E-16
5329.5  1.1560424084869908E-16
5330.0  1.1889812427518376E-16
5330.5  1.188322553913038E-16
5331.0  1.1681559592419078E-16
5331.5  1.0818218188350357E-16
5332.0  1.0587805388375993E-16
5332.5  1.1372487587093095E-16
5333.0  1.2299837197558955E-16
5333.5  1.2429605138788945E-16
5334.0  1.18956561850488E-16
5334.5  1.162876036887115E-16
5335.0  1.191365540515849E-16
5335.5  1.2298349833777113E-16
5336.0  1.241563412356313E-16
5336.5  1.2331178779465658E-16
5337.0  1.259906928737479E-16
5337.5  1.2737788420700837E-16
5338.0  1.2392561882824472E-16
5338.5  1.1931053350145506E-16
5339.0  1.160518760116734E-16
5339.5  1.1483056652852986E-16
5340.0  1.1400976897627765E-16
5340.5  1.115544164819326E-16
5341.0  1.1104721239665257E-16
5341.5  1.1422802256190778E-16
5342.0  1.1447406030160174E-16
5342.5  1.1016211252781997E-16
5343.0  1.1004402866894856E-16
5343.5  1.1482539425990026E-16
5344.0  1.143675834732234E-16
5344.5  1.1260651120751962E-16
5345.0  1.1363431713656958E-16
5345.5  1.1385860566997293E-16
5346.0  1.1433049550106E-16
5346.5  1.1595437330813553E-16
5347.0  1.1948890949354856E-16
5347.5  1.2217504965299377E-16
5348.0  1.211809704915807E-16
5348.5  1.201262301796121E-16
5349.0  1.1684333164290877E-16
5349.5  1.1752628623559374E-16
5350.0  1.173649185347343E-16
5350.5  1.1561579809569533E-16
5351.0  1.131359868810191E-16
5351.5  1.1373476825310108E-16
5352.0  1.1397684196986667E-16
5352.5  1.159734283188074E-16
5353.0  1.158624135877733E-16
5353.5  1.1517311828860952E-16
5354.0  1.1361507025738563E-16
5354.5  1.148153730748595E-16
5355.0  1.1769424870162564E-16
5355.5  1.1937105222271405E-16
5356.0  1.1967543437899966E-16
5356.5  1.2283866482193596E-16
5357.0  1.276166506615451E-16
5357.5  1.311272933520611E-16
5358.0  1.2895907961286165E-16
5358.5  1.2295654427463745E-16
5359.0  1.1971299385580785E-16
5359.5  1.2080970506701037E-16
5360.0  1.2440603005973754E-16
5360.5  1.26760094905863E-16
5361.0  1.2726980033501831E-16
5361.5  1.2220112561323302E-16
5362.0  1.1381800786401405E-16
5362.5  1.1191987912891864E-16
5363.0  1.161098070403784E-16
5363.5  1.159512091498201E-16
5364.0  1.1477374093216368E-16
5364.5  1.0903840867224751E-16
5365.0  1.0717296587914291E-16
5365.5  1.1389581271870363E-16
5366.0  1.196551406839773E-16
5366.5  1.1536056468490747E-16
5367.0  1.0989389141178E-16
5367.5  1.1113099630237478E-16
5368.0  1.1849261436590678E-16
5368.5  1.2027992324489886E-16
5369.0  1.1740984269130552E-16
5369.5  1.1700312037905507E-16
5370.0  1.2057193844451085E-16
5370.5  1.2190110866785428E-16
5371.0  1.2181244493676038E-16
5371.5  1.2401525153821751E-16
5372.0  1.2301805783336027E-16
5372.5  1.166584409905378E-16
5373.0  1.1479627912652456E-16
5373.5  1.1926937864326554E-16
5374.0  1.2504344242303481E-16
5374.5  1.272422822565968E-16
5375.0  1.259122907170275E-16
5375.5  1.2307940522182402E-16
5376.0  1.204685737870193E-16
5376.5  1.1894889806197237E-16
5377.0  1.1802865225453095E-16
5377.5  1.186451838432815E-16
5378.0  1.2192766768060314E-16
5378.5  1.2605119206526497E-16
5379.0  1.272826326322005E-16
5379.5  1.2536527569071686E-16
5380.0  1.2782932397303513E-16
5380.5  1.319620980570362E-16
5381.0  1.3004346590330271E-16
5381.5  1.2180703303790317E-16
5382.0  1.1570059426309067E-16
5382.5  1.18116102751125E-16
5383.0  1.2047040313410872E-16
5383.5  1.2072209140773413E-16
5384.0  1.1603170025747476E-16
5384.5  1.1122582154176558E-16
5385.0  1.0820165303664796E-16
5385.5  1.0935073822711603E-16
5386.0  1.1190288918214027E-16
5386.5  1.1069307786101613E-16
5387.0  1.0878336621701238E-16
5387.5  1.1117203767826035E-16
5388.0  1.1478863216519248E-16
5388.5  1.1919452044715885E-16
5389.0  1.212515426418036E-16
5389.5  1.2060885804123945E-16
5390.0  1.1971767961630138E-16
5390.5  1.2036908009247391E-16
5391.0  1.1792812080072248E-16
5391.5  1.1650785243429352E-16
5392.0  1.1648840298131196E-16
5392.5  1.1420458957450968E-16
5393.0  1.0989005486747383E-16
5393.5  1.0740166867232309E-16
5394.0  1.0854506913545385E-16
5394.5  1.1183586572322496E-16
5395.0  1.1352451713490038E-16
5395.5  1.1261211737412648E-16
5396.0  1.1353801354048994E-16
5396.5  1.1564948947319823E-16
5397.0  1.1763178690239657E-16
5397.5  1.1984873381979373E-16
5398.0  1.207393087660213E-16
5398.5  1.1743495436884645E-16
5399.0  1.1386644439094689E-16
5399.5  1.092147043111995E-16
5400.0  1.0896981987526627E-16
5400.5  1.1066464569550803E-16
5401.0  1.170841788954419E-16
5401.5  1.2016457391695162E-16
5402.0  1.1838452548725812E-16
5402.5  1.1681443994745985E-16
5403.0  1.2173053907423045E-16
5403.5  1.2325059950402998E-16
5404.0  1.2411721111356438E-16
5404.5  1.2087670186587819E-16
5405.0  1.1660654197471778E-16
5405.5  1.122169420336131E-16
5406.0  1.1309508444077865E-16
5406.5  1.1644493911155608E-16
5407.0  1.1982765554862426E-16
5407.5  1.1828591220716728E-16
5408.0  1.1383072243708727E-16
5408.5  1.1181951579584328E-16
5409.0  1.1442055889775672E-16
5409.5  1.1587900557425588E-16
5410.0  1.1323791645501427E-16
5410.5  1.0828585541667658E-16
5411.0  1.0709498475981373E-16
5411.5  1.1108473180147226E-16
5412.0  1.145154447455742E-16
5412.5  1.1533562777902229E-16
5413.0  1.1749541588844066E-16
5413.5  1.2041336769552172E-16
5414.0  1.194776103702861E-16
5414.5  1.1847268545044095E-16
5415.0  1.1842702179305464E-16
5415.5  1.1683566374085866E-16
5416.0  1.150391588256271E-16
5416.5  1.123403176074035E-16
5417.0  1.1127796798995259E-16
5417.5  1.1310620386595742E-16
5418.0  1.1527640407505623E-16
5418.5  1.1758254827633807E-16
5419.0  1.2349111047678515E-16
5419.5  1.2754592573220062E-16
5420.0  1.275767760599886E-16
5420.5  1.2306212855524497E-16
5421.0  1.157184982723665E-16
5421.5  1.0851586713325641E-16
5422.0  1.1012146805088194E-16
5422.5  1.1146534393484117E-16
5423.0  1.0729191484796184E-16
5423.5  1.0885233344387021E-16
5424.0  1.103680480872056E-16
5424.5  1.1180933243500835E-16
5425.0  1.0899640297625487E-16
5425.5  1.0417476713864304E-16
5426.0  1.0222288103435925E-16
5426.5  1.0454300824136888E-16
5427.0  1.066821577968626E-16
5427.5  1.0716663997354748E-16
5428.0  1.0681677505267747E-16
5428.5  1.0743932865194222E-16
5429.0  1.0686044865443759E-16
5429.5  1.065291943530823E-16
5430.0  1.0950043476063261E-16
5430.5  1.133963744429166E-16
5431.0  1.149655488187714E-16
5431.5  1.1367230276031553E-16
5432.0  1.116432644249868E-16
5432.5  1.090524038815026E-16
5433.0  1.0864479417075389E-16
5433.5  1.0979766113253308E-16
5434.0  1.130041499333759E-16
5434.5  1.125975721410194E-16
5435.0  1.1241168019336798E-16
5435.5  1.1082976514500153E-16
5436.0  1.1029340010979428E-16
5436.5  1.1071721743908465E-16
5437.0  1.1275927742490193E-16
5437.5  1.146665927375561E-16
5438.0  1.166977508147383E-16
5438.5  1.1625796339711881E-16
5439.0  1.1648321904423891E-16
5439.5  1.1664727207316206E-16
5440.0  1.2095555676893233E-16
5440.5  1.1321688894487676E-16
5441.0  1.059384872719789E-16
5441.5  1.1033853753819008E-16
5442.0  1.177557510416045E-16
5442.5  1.1694441222277872E-16
5443.0  1.14029327553527E-16
5443.5  1.1378471182833088E-16
5444.0  1.1455691270762313E-16
5444.5  1.1298433231414886E-16
5445.0  1.119107146577901E-16
5445.5  1.142587830357771E-16
5446.0  1.1519080863241321E-16
5446.5  1.149527404698305E-16
5447.0  1.182674438299529E-16
5447.5  1.2135736905335581E-16
5448.0  1.2096328748695152E-16
5448.5  1.1924030804443675E-16
5449.0  1.172636464215904E-16
5449.5  1.1682509742776932E-16
5450.0  1.184777924937812E-16
5450.5  1.2004304209213112E-16
5451.0  1.1911240853900575E-16
5451.5  1.1762083549784654E-16
5452.0  1.2076015890349738E-16
5452.5  1.2652748255656733E-16
5453.0  1.2474178183846956E-16
5453.5  1.239889369322523E-16
5454.0  1.255079392236197E-16
5454.5  1.248308526234928E-16
5455.0  1.2244492091623473E-16
5455.5  1.2292620949825666E-16
5456.0  1.2032706442526938E-16
5456.5  1.158764735252797E-16
5457.0  1.1146421915589173E-16
5457.5  1.115253143124106E-16
5458.0  1.125205824233326E-16
5458.5  1.154162659001192E-16
5459.0  1.2166659575866808E-16
5459.5  1.2463141181154145E-16
5460.0  1.224621193174116E-16
5460.5  1.2127413005772634E-16
5461.0  1.2267251238016598E-16
5461.5  1.2763073417524213E-16
5462.0  1.2986053397222575E-16
5462.5  1.2940774433207515E-16
5463.0  1.22261640866164E-16
5463.5  1.167385108072555E-16
5464.0  1.1435881002444543E-16
5464.5  1.1468607684671582E-16
5465.0  1.1730445149274908E-16
5465.5  1.205873007049758E-16
5466.0  1.2224383168812032E-16
5466.5  1.2129074940381197E-16
5467.0  1.1909998290418694E-16
5467.5  1.1910579325300347E-16
5468.0  1.2306900186323518E-16
5468.5  1.2496149113389443E-16
5469.0  1.236101815809221E-16
5469.5  1.206023357672234E-16
5470.0  1.2059294114552545E-16
5470.5  1.2155272334252517E-16
5471.0  1.2013922662919317E-16
5471.5  1.163928506745251E-16
5472.0  1.1753855715477519E-16
5472.5  1.2004109189590854E-16
5473.0  1.1900967238242846E-16
5473.5  1.1585979169206701E-16
5474.0  1.1859950586832983E-16
5474.5  1.2318997732961156E-16
5475.0  1.2269082000183354E-16
5475.5  1.190000171670478E-16
5476.0  1.2277667839360322E-16
5476.5  1.2505268045617486E-16
5477.0  1.2303452184054818E-16
5477.5  1.1762244460589057E-16
5478.0  1.1779428788536893E-16
5478.5  1.1860428350863998E-16
5479.0  1.1996666475188627E-16
5479.5  1.1727138989878224E-16
5480.0  1.1332295324270093E-16
5480.5  1.13377320517974E-16
5481.0  1.2036047964537454E-16
5481.5  1.246413041680424E-16
5482.0  1.2493204791776066E-16
5482.5  1.2467259613103503E-16
5483.0  1.258676792063834E-16
5483.5  1.2606405592831012E-16
5484.0  1.243327839215279E-16
5484.5  1.2145753496118171E-16
5485.0  1.199700986224834E-16
5485.5  1.2169266170495894E-16
5486.0  1.2155190420346165E-16
5486.5  1.1832332987854925E-16
5487.0  1.169676455043909E-16
5487.5  1.1915133029870815E-16
5488.0  1.1823375568304465E-16
5488.5  1.1422449266022232E-16
5489.0  1.1719339527474442E-16
5489.5  1.2037887355359077E-16
5490.0  1.1599697951255667E-16
5490.5  1.0839784211805057E-16
5491.0  1.0766946774770566E-16
5491.5  1.1446174398964953E-16
5492.0  1.1327268305926368E-16
5492.5  1.121537442485182E-16
5493.0  1.0980588233104026E-16
5493.5  1.0548494416303474E-16
5494.0  1.0700460242079549E-16
5494.5  1.1019835807198097E-16
5495.0  1.0906118152137217E-16
5495.5  1.1087567903279702E-16
5496.0  1.133425194954249E-16
5496.5  1.1499834136347527E-16
5497.0  1.1480592020555157E-16
5497.5  1.164410817824898E-16
5498.0  1.1850273108496022E-16
5498.5  1.2179240600697891E-16
5499.0  1.2268370018081757E-16
5499.5  1.211019092368002E-16
5500.0  1.1835951633140446E-16
5500.5  1.1739633651207782E-16
5501.0  1.173817065886604E-16
5501.5  1.152079793082342E-16
5502.0  1.1377203542940616E-16
5502.5  1.1720881353746423E-16
5503.0  1.2168849337217656E-16
5503.5  1.218603055703419E-16
5504.0  1.1897985841694373E-16
5504.5  1.1815178817293255E-16
5505.0  1.1867814886502798E-16
5505.5  1.1459395567450234E-16
5506.0  1.1029731591449103E-16
5506.5  1.0813845483991414E-16
5507.0  1.0955144048018046E-16
5507.5  1.128132633362013E-16
5508.0  1.1957672303485527E-16
5508.5  1.2247261714901302E-16
5509.0  1.2207304028311626E-16
5509.5  1.1827201628749168E-16
5510.0  1.1416142666266443E-16
5510.5  1.126521486013544E-16
5511.0  1.1078749782601789E-16
5511.5  1.1044919224308081E-16
5512.0  1.1616928543661627E-16
5512.5  1.1702523305115436E-16
5513.0  1.1868691449856163E-16
5513.5  1.1997082703763625E-16
5514.0  1.1516498390209088E-16
5514.5  1.136293754328867E-16
5515.0  1.2077935452117E-16
5515.5  1.2584436586765748E-16
5516.0  1.2653649943703284E-16
5516.5  1.2508088131458034E-16
5517.0  1.2485502171382695E-16
5517.5  1.235768941694204E-16
5518.0  1.2376134156209802E-16
5518.5  1.257986762165935E-16
5519.0  1.2856187331480055E-16
5519.5  1.2962596475972925E-16
5520.0  1.2915697206170002E-16
5520.5  1.2922760379044127E-16
5521.0  1.294850909466572E-16
5521.5  1.275137628911948E-16
5522.0  1.2386297698364497E-16
5522.5  1.2144863135442636E-16
5523.0  1.2180118781310802E-16
5523.5  1.2389281267156092E-16
5524.0  1.2429909754121037E-16
5524.5  1.2412988597753151E-16
5525.0  1.2525348254959298E-16
5525.5  1.268784002152205E-16
5526.0  1.2518829176122634E-16
5526.5  1.252823142248597E-16
5527.0  1.2624085279783128E-16
5527.5  1.2670386531778997E-16
5528.0  1.2730913885887567E-16
5528.5  1.2226368944957676E-16
5529.0  1.15034696696368E-16
5529.5  1.147077941890614E-16
5530.0  1.099660931721311E-16
5530.5  1.0659992003146659E-16
5531.0  1.0545218848484943E-16
5531.5  1.0663013580326658E-16
5532.0  1.1130510046722656E-16
5532.5  1.1444052576954623E-16
5533.0  1.1286865906533158E-16
5533.5  1.1822389570596557E-16
5534.0  1.1944096655615154E-16
5534.5  1.1647524864022676E-16
5535.0  1.1417909703861934E-16
5535.5  1.114777712490273E-16
5536.0  1.0842748343772763E-16
5536.5  1.0953984306654862E-16
5537.0  1.133827425398653E-16
5537.5  1.1729539833722041E-16
5538.0  1.1892001378236054E-16
5538.5  1.1579191284080475E-16
5539.0  1.1345315906491145E-16
5539.5  1.196741988143043E-16
5540.0  1.259509512848469E-16
5540.5  1.234670229923079E-16
5541.0  1.1846617515493702E-16
5541.5  1.1685008633502513E-16
5542.0  1.1781929397296095E-16
5542.5  1.1810925042733882E-16
5543.0  1.1692720969675839E-16
5543.5  1.1561755812673142E-16
5544.0  1.1792903587538406E-16
5544.5  1.189038748366005E-16
5545.0  1.2064018297287556E-16
5545.5  1.1681181460474182E-16
5546.0  1.1303055524792992E-16
5546.5  1.1014994204064015E-16
5547.0  1.0550258499778339E-16
5547.5  1.0847399796068157E-16
5548.0  1.1169537723338652E-16
5548.5  1.09318769529465E-16
5549.0  1.136857290526949E-16
5549.5  1.1763859506415207E-16
5550.0  1.1825220654401775E-16
5550.5  1.1649402923961336E-16
5551.0  1.147466441854792E-16
5551.5  1.1751232653940374E-16
5552.0  1.1891906338435194E-16
5552.5  1.1699149124754364E-16
5553.0  1.1694781072345855E-16
5553.5  1.1709239982327488E-16
5554.0  1.1508948726119766E-16
5554.5  1.0955331587284312E-16
5555.0  1.0640920056492998E-16
5555.5  1.116376316308708E-16
5556.0  1.1974558143995007E-16
5556.5  1.2057491551717847E-16
5557.0  1.1949473859093244E-16
5557.5  1.2017225173427E-16
5558.0  1.1820035861086063E-16
5558.5  1.1151522783414467E-16
5559.0  1.0496482298897067E-16
5559.5  1.0270863382681756E-16
5560.0  1.0201933100572289E-16
5560.5  9.964516166947955E-17
5561.0  9.817771126310975E-17
5561.5  1.0343834579249151E-16
5562.0  1.1185743378033947E-16
5562.5  1.1441400004998897E-16
5563.0  1.1091525098815497E-16
5563.5  1.1168001220245566E-16
5564.0  1.1491912044368807E-16
5564.5  1.176080946008391E-16
5565.0  1.1648154631068146E-16
5565.5  1.1885174030833908E-16
5566.0  1.2051479076344024E-16
5566.5  1.227543284869626E-16
5567.0  1.2309350687996643E-16
5567.5  1.1921852042989743E-16
5568.0  1.14369398227375E-16
5568.5  1.1250107206128E-16
5569.0  1.0807924829577006E-16
5569.5  1.0927164024937759E-16
5570.0  1.0958112473129072E-16
5570.5  1.0954953138080471E-16
5571.0  1.130826386025851E-16
5571.5  1.133042743971204E-16
5572.0  9.86673686342881E-17
5572.5  8.477295483890117E-17
5573.0  9.275820991700066E-17
5573.5  1.0192158710647343E-16
5574.0  6.804666308324146E-17
5574.5  9.248721487892226E-17
5575.0  1.4961837437544068E-16
5575.5  1.6133685456984154E-16
5576.0  1.8147156573653629E-16
5576.5  1.799594952798924E-16
5577.0  1.2696866259564846E-16
5577.5  1.1248586636901185E-16
5578.0  1.3762723362130731E-16
5578.5  1.1148798002575336E-16
5579.0  7.934768832574958E-17
5579.5  8.205057753364974E-17
5580.0  5.021636441962458E-17
5580.5  5.607380430838353E-17
5581.0  1.1578848305167985E-16
5581.5  1.1735709855132977E-16
5582.0  1.0483898255545966E-16
5582.5  1.0832969688215648E-16
5583.0  1.0841055002599428E-16
5583.5  1.0414120134995204E-16
5584.0  1.0804145512370615E-16
5584.5  1.1466638313860197E-16
5585.0  1.2099539928192162E-16
5585.5  1.226002332924553E-16
5586.0  1.2725902493484514E-16
5586.5  1.238621811670478E-16
5587.0  1.1541401034634717E-16
5587.5  1.068091438405373E-16
5588.0  1.0938099967235475E-16
5588.5  1.1747874018209855E-16
5589.0  1.1924981188435278E-16
5589.5  1.1468185698237694E-16
5590.0  1.1335729759628375E-16
5590.5  1.0969564286219441E-16
5591.0  1.1080497134474806E-16
5591.5  1.1580372811431571E-16
5592.0  1.1756042461842663E-16
5592.5  1.1615438794904834E-16
5593.0  1.1214235154324638E-16
5593.5  1.0807054554214978E-16
5594.0  1.0748355215112572E-16
5594.5  1.0757763818341967E-16
5595.0  1.1202421977290415E-16
5595.5  1.1695406303349045E-16
5596.0  1.1583098678243136E-16
5596.5  1.1158314330071683E-16
5597.0  1.0793263328112507E-16
5597.5  1.0538079680994214E-16
5598.0  1.0823682008287455E-16
5598.5  1.1512595789005267E-16
5599.0  1.156366022863227E-16
5599.5  1.0931022922526839E-16
5600.0  1.0417839461152442E-16
5600.5  1.0692323521201419E-16
5601.0  1.09616298498779E-16
5601.5  1.1077345484063043E-16
5602.0  1.1103333973231153E-16
5602.5  1.1190271848930517E-16
5603.0  1.0320865222005141E-16
5603.5  9.838726490216728E-17
5604.0  1.0570364895065381E-16
5604.5  1.182486082792009E-16
5605.0  1.18960358375247E-16
5605.5  1.1730809177690596E-16
5606.0  1.1891590177178314E-16
5606.5  1.1628416904934816E-16
5607.0  1.175230503488795E-16
5607.5  1.2618686676762894E-16
5608.0  1.164851311919461E-16
5608.5  1.0600726660274701E-16
5609.0  1.0352520142935956E-16
5609.5  1.0750056704983324E-16
5610.0  1.1173343804709443E-16
5610.5  1.1607091064005957E-16
5611.0  1.2021273335576453E-16
5611.5  1.2416714416234516E-16
5612.0  1.191772514760011E-16
5612.5  1.126498210926637E-16
5613.0  1.1099267732955384E-16
5613.5  1.1341552625438278E-16
5614.0  1.141291513961089E-16
5614.5  1.0986823121553627E-16
5615.0  1.0281414064621037E-16
5615.5  1.042227106868146E-16
5616.0  1.1592695540852705E-16
5616.5  1.2095967550861812E-16
5617.0  1.1375939005853618E-16
5617.5  1.1178796061821413E-16
5618.0  1.2260359994077548E-16
5618.5  1.3216091708471746E-16
5619.0  1.3066421872427677E-16
5619.5  1.2407928122079037E-16
5620.0  1.2261553453460786E-16
5620.5  1.1917600524252261E-16
5621.0  1.1529697622654307E-16
5621.5  1.1074868350311766E-16
5622.0  1.079043121850723E-16
5622.5  1.0175793938454458E-16
5623.0  1.0414016881070265E-16
5623.5  1.0889132268309364E-16
5624.0  1.1186466651102252E-16
5624.5  1.130648090655446E-16
5625.0  1.0810740190752971E-16
5625.5  1.0061931267807288E-16
5626.0  9.672042816637892E-17
5626.5  9.474249693693255E-17
5627.0  1.0877777070672414E-16
5627.5  1.2078442639393606E-16
5628.0  1.284609982215553E-16
5628.5  1.2971604816305156E-16
5629.0  1.2313543123194194E-16
5629.5  1.1927812657551182E-16
5630.0  1.177906350456292E-16
5630.5  1.166625989641863E-16
5631.0  1.2017236046711438E-16
5631.5  1.2055562159698548E-16
5632.0  1.174090215482652E-16
5632.5  1.0981039930983434E-16
5633.0  1.1185857996708435E-16
5633.5  1.1655733939622477E-16
5634.0  1.1228430273790757E-16
5634.5  1.0322632251158353E-16
5635.0  1.0242278458364604E-16
5635.5  1.1038930425375016E-16
5636.0  1.1425342800938953E-16
5636.5  1.1162834002106634E-16
5637.0  1.1101227919730888E-16
5637.5  1.1090809118353884E-16
5638.0  1.1032262993450455E-16
5638.5  1.156965669682922E-16
5639.0  1.1569520975287E-16
5639.5  1.1049079140490806E-16
5640.0  1.113307290937614E-16
5640.5  1.1374943370399033E-16
5641.0  1.0519789996124626E-16
5641.5  9.664425529538745E-17
5642.0  9.140483180064739E-17
5642.5  9.510919341555392E-17
5643.0  1.0289723891543108E-16
5643.5  1.0801097289502463E-16
5644.0  1.0653126604424473E-16
5644.5  9.828435816503993E-17
5645.0  9.403180842752719E-17
5645.5  1.0401478846183153E-16
5646.0  1.060729769483063E-16
5646.5  1.0736804315750592E-16
5647.0  1.0704365544896266E-16
5647.5  1.0982869386714443E-16
5648.0  1.1011010449318477E-16
5648.5  1.0756719069212863E-16
5649.0  1.0866031335290505E-16
5649.5  1.27547309553236E-16
5650.0  1.4469135612455928E-16
5650.5  1.4516363075154607E-16
5651.0  1.3580800043333746E-16
5651.5  1.2401331625709562E-16
5652.0  1.1712337318555661E-16
5652.5  1.230840310670717E-16
5653.0  1.3138662957298857E-16
5653.5  1.2838023081703538E-16
5654.0  1.1727163551434227E-16
5654.5  1.1217538945135882E-16
5655.0  1.0945285339908904E-16
5655.5  1.0643027206914486E-16
5656.0  1.0647839171327762E-16
5656.5  1.0946058720663195E-16
5657.0  1.1648224358020066E-16
5657.5  1.2241445201920677E-16
5658.0  1.2309993593743623E-16
5658.5  1.1310669740970617E-16
5659.0  1.0120319857403173E-16
5659.5  9.82583651276202E-17
5660.0  1.0130348208285515E-16
5660.5  1.0256896423372143E-16
5661.0  1.1500650207929023E-16
5661.5  1.2713795706492731E-16
5662.0  1.2813767903572847E-16
5662.5  1.210732964679022E-16
5663.0  1.1643936857963377E-16
5663.5  1.0427361638182065E-16
5664.0  9.993838302902225E-17
5664.5  9.393368084318242E-17
5665.0  9.760557304512348E-17
5665.5  1.1768475564258371E-16
5666.0  1.1971344413357213E-16
5666.5  1.126737060181009E-16
5667.0  1.2023806679019892E-16
5667.5  1.2450710301364935E-16
5668.0  1.3233359176785008E-16
5668.5  1.2756396727522372E-16
5669.0  1.1687507645776435E-16
5669.5  1.117370355699517E-16
5670.0  1.1784352196315882E-16
5670.5  1.1876306195586672E-16
5671.0  1.204563803928688E-16
5671.5  1.2100318275181368E-16
5672.0  1.2839271379700798E-16
5672.5  1.31330463671096E-16
5673.0  1.1987684803050564E-16
5673.5  1.0675727151694929E-16
5674.0  1.0266493124284922E-16
5674.5  1.0206277684396015E-16
5675.0  1.0430729382270695E-16
5675.5  1.0605223535808233E-16
5676.0  1.0753357457855717E-16
5676.5  1.1119882256749346E-16
5677.0  1.0768052401622515E-16
5677.5  9.801753495047449E-17
5678.0  9.01734817210324E-17
5678.5  9.681983797634089E-17
5679.0  1.166918624434727E-16
5679.5  1.2580517502266888E-16
5680.0  1.0855739452022868E-16
5680.5  9.81618293713292E-17
5681.0  1.1705480565214537E-16
5681.5  1.3562865604088847E-16
5682.0  1.2722087000701858E-16
5682.5  1.1305020572171964E-16
5683.0  1.024859992368907E-16
5683.5  1.0982139119353407E-16
5684.0  1.2827539342552246E-16
5684.5  1.5046036338045633E-16
5685.0  1.3642193434594638E-16
5685.5  1.1062640489627878E-16
5686.0  1.0426302419723054E-16
5686.5  1.178109105865401E-16
5687.0  1.1555742979725564E-16
5687.5  9.450484399426307E-17
5688.0  9.247884664968149E-17
5688.5  1.1798128206702086E-16
5689.0  1.196633280739742E-16
5689.5  1.158765912833036E-16
5690.0  1.0425407056137779E-16
5690.5  9.6059742883106E-17
5691.0  9.772941539210343E-17
5691.5  1.0550842514477184E-16
5692.0  1.1322931289301839E-16
5692.5  1.283319504131502E-16
5693.0  1.3498259491880807E-16
5693.5  1.4119540031218746E-16
5694.0  1.4212578476853147E-16
5694.5  1.4238192590848124E-16
5695.0  1.4753490067590865E-16
5695.5  1.3970244340148296E-16
5696.0  1.2245972693972123E-16
5696.5  1.1568455510516222E-16
5697.0  1.1141934234955618E-16
5697.5  1.0087962330603608E-16
5698.0  1.0063701737995546E-16
5698.5  1.1054613849336594E-16
5699.0  1.1864008834970128E-16
5699.5  1.163736254761062E-16
5700.0  1.3541871674405942E-16
5700.5  1.5063636277682114E-16
5701.0  1.4795615302451874E-16
5701.5  1.2441236600689836E-16
5702.0  1.0175267096777282E-16
5702.5  9.098798251527855E-17
5703.0  1.2232169883970744E-16
5703.5  1.3642279610271934E-16
5704.0  1.315657868321016E-16
5704.5  1.4865003621235245E-16
5705.0  1.5057141458682783E-16
5705.5  1.173794639151243E-16
5706.0  1.2214755095668477E-16
5706.5  1.3645752468086255E-16
5707.0  1.2224375102981076E-16
5707.5  9.346507777006513E-17
5708.0  1.2590234658794506E-16
5708.5  1.612312187672824E-16
5709.0  1.577419225468666E-16
5709.5  1.2535729054338692E-16
5710.0  1.0037872247072371E-16
5710.5  9.853813540208759E-17
5711.0  1.0459696933772396E-16
5711.5  9.488551779079424E-17
5712.0  1.0231246660935319E-16
5712.5  1.1721144010769033E-16
5713.0  1.2881759296946437E-16
5713.5  1.178350039685046E-16
5714.0  1.0826622109566395E-16
5714.5  1.3589916040646187E-16
5715.0  1.573684426056288E-16
5715.5  1.3376616048614596E-16
5716.0  9.860701968230996E-17
5716.5  8.878557023621017E-17
5717.0  1.156100030913091E-16
5717.5  1.5010536500873558E-16
5718.0  1.4287325937382164E-16
5718.5  1.1503785855345894E-16
5719.0  1.1104150566264918E-16
5719.5  1.265315592506589E-16
5720.0  1.3688321444116416E-16
5720.5  1.4832190607367646E-16
5721.0  1.2774358336937373E-16
5721.5  1.02970050562831E-16
5722.0  9.500981790878818E-17
5722.5  1.0434979258695572E-16
5723.0  9.1893335457009E-17
5723.5  9.801524915719869E-17
5724.0  1.126492897050701E-16
5724.5  1.119189120170666E-16
5725.0  1.0318839924860964E-16
5725.5  1.5056424055283764E-16
5726.0  1.7683414849112605E-16
5726.5  1.7543468050860164E-16
5727.0  1.3154353832088914E-16
5727.5  1.2846679346917378E-16
5728.0  1.4451666956448403E-16
5728.5  1.7825389265551735E-16
5729.0  1.6255500566097074E-16
5729.5  1.463430679837036E-16
5730.0  1.1391395138905595E-16
5730.5  8.817036025043099E-17
5731.0  1.1390397241796198E-16
5731.5  1.5012693003391493E-16
5732.0  1.7221921142631165E-16
5732.5  1.5645623363571944E-16
5733.0  1.102720995458245E-16
5733.5  1.2020813324923046E-16
5734.0  1.6698064069731408E-16
5734.5  1.873183699777559E-16
5735.0  1.9165889152094283E-16
5735.5  1.979117938748446E-16
5736.0  1.8383344176090514E-16
5736.5  1.5255777239385668E-16
5737.0  1.3626351829710938E-16
5737.5  1.5766510545842928E-16
5738.0  1.9058818952742367E-16
5738.5  1.8522318304561747E-16
5739.0  1.637573811932782E-16
5739.5  1.4607269464567958E-16
5740.0  1.3930902824682474E-16
5740.5  1.315707399974956E-16
5741.0  1.2234302052429156E-16
5741.5  8.68788688646867E-17
5742.0  7.911442608590231E-17
5742.5  9.743158674378403E-17
5743.0  1.4422824267893865E-16
5743.5  1.2676595299652165E-16
5744.0  3.8730460053410894E-17
5744.5  1.848068656835274E-17
5745.0  1.3017744324613797E-16
5745.5  1.7392840373154244E-16
5746.0  1.5443565900708153E-16
5746.5  1.2070003046498296E-16
5747.0  1.194442943589853E-16
5747.5  1.4994560490029893E-16
5748.0  2.0985192884713863E-16
5748.5  1.956618190846834E-16
5749.0  1.3633434540694272E-16
5749.5  1.0248854101747853E-16
5750.0  1.1016686857340382E-16
5750.5  1.0728172110494066E-16
5751.0  9.373381287164536E-17
5751.5  1.1133123210744534E-16
5752.0  1.4377304626247047E-16
5752.5  1.4130688479191118E-16
5753.0  1.3492102218795578E-16
5753.5  1.3383864053429507E-16
5754.0  1.2835013280218035E-16
5754.5  1.2880565074247227E-16
5755.0  1.5034635973997528E-16
5755.5  1.7401710995291967E-16
5756.0  2.0129380005698277E-16
5756.5  2.0512866753013114E-16
5757.0  1.6577893328350557E-16
5757.5  1.3548526483093803E-16
5758.0  1.307729442162327E-16
5758.5  1.0366700962114755E-16
5759.0  7.808293565131693E-17
5759.5  1.0594161793844903E-16
5760.0  1.388179790329306E-16
5760.5  1.6986028760148075E-16
5761.0  1.8104645071896884E-16
5761.5  1.6170684293076168E-16
5762.0  1.0839416868668965E-16
5762.5  5.763007521338199E-17
5763.0  3.9865415900870545E-17
5763.5  1.0273319677948518E-16
5764.0  1.6273117701128037E-16
5764.5  2.229580553602752E-16
5765.0  2.370160719399371E-16
5765.5  2.4674998655116986E-16
5766.0  2.0969985646557918E-16
5766.5  1.473369461016293E-16
5767.0  1.3986187016923704E-16
5767.5  1.1778897833359378E-16
5768.0  6.242618114420618E-17
5768.5  9.04934830978265E-17
5769.0  1.1190636911404692E-16
5769.5  1.1364748048564362E-16
5770.0  1.4250143314119552E-16
5770.5  2.1137201076758617E-16
5771.0  2.066208427484433E-16
5771.5  1.9625869168788742E-16
5772.0  1.8220267792136726E-16
5772.5  1.836158495416294E-16
5773.0  1.9895355254310108E-16
5773.5  2.19135166369713E-16
5774.0  1.936581595034049E-16
5774.5  1.6404670686758335E-16
5775.0  1.7417139517353904E-16
5775.5  2.0807743902418726E-16
5776.0  2.149628331453428E-16
5776.5  1.9520922897350546E-16
5777.0  1.7108784831081513E-16
5777.5  1.4044625745698537E-16
5778.0  9.764532623766296E-17
5778.5  8.368962360984968E-17
5779.0  1.0734077268704001E-16
5779.5  1.3491851012244152E-16
5780.0  1.5952699364461967E-16
5780.5  1.6143704563147372E-16
5781.0  1.5526450036937111E-16
5781.5  1.3086019361789224E-16
5782.0  8.979695504661496E-17
5782.5  6.751936307295251E-17
5783.0  1.1985694258322502E-16
5783.5  1.530455992922508E-16
5784.0  1.3760307756198957E-16
5784.5  1.0923935765715541E-16
5785.0  1.1659322240208878E-16
5785.5  1.1898080020642788E-16
5786.0  1.3106762346568646E-16
5786.5  1.6454616668167414E-16
5787.0  2.013869813553617E-16
5787.5  1.602395646811007E-16
5788.0  1.372639865984687E-16
5788.5  1.3621039366268303E-16
5789.0  1.2120700050108666E-16
5789.5  9.448594177739672E-17
5790.0  1.162132523058437E-16
5790.5  1.4917019880691837E-16
5791.0  1.9471575418856854E-16
5791.5  1.9608791161435888E-16
5792.0  1.7494225255763369E-16
5792.5  1.3743970762398911E-16
5793.0  1.8976913231746455E-16
5793.5  2.419074346934955E-16
5794.0  2.613075825681402E-16
5794.5  2.292369161764694E-16
5795.0  1.6953064990705108E-16
5795.5  1.3861064569432993E-16
5796.0  2.031812592629123E-16
5796.5  2.458593411876151E-16
5797.0  1.920266364091354E-16
5797.5  1.115458168608727E-16
5798.0  1.3335374230092452E-16
5798.5  2.0866814367124176E-16
5799.0  2.44531266808886E-16
5799.5  2.699853009307866E-16
5800.0  2.8972348794657674E-16


==> spectra/spec_2017egm-2458195.49-GTC_OSIRIS.txt <==
#fits:2017egm.0001.f.fits
3399.55675123518  1.2755201E-17
3402.861427940438  1.461514E-17
3406.1661046456957  1.01422335E-17
3409.4707813509535  1.6045386E-17
3412.7754580562114  1.930273E-17
3416.0801347614693  1.5701642E-17
3419.384811466727  1.3425719E-17
3422.689488171985  1.5132449E-17
3425.994164877243  1.547573E-17
3429.2988415825007  2.2629319E-17
3432.6035182877586  2.3074177E-17
3435.9081949930164  2.6867323E-17
3439.2128716982743  1.8618371E-17
3442.517548403532  2.5629728E-17
3445.82222510879  1.8966735E-17
3449.126901814048  1.8661031E-17
3452.4315785193057  1.821315E-17
3455.7362552245636  2.482171E-17
3459.0409319298215  2.8724598E-17
3462.3456086350793  2.4342779E-17
3465.650285340337  2.4153637E-17
3468.954962045595  2.8365545E-17
3472.259638750853  3.264295E-17
3475.5643154561108  2.9472343E-17
3478.8689921613686  2.567884E-17
3482.1736688666265  2.9184735E-17
3485.4783455718843  2.9963956E-17
3488.783022277142  2.8167412E-17
3492.0876989824  2.673981E-17
3495.392375687658  2.6215918E-17
3498.697052392916  2.830694E-17
3502.0017290981737  3.6987848E-17
3505.3064058034315  3.506866E-17
3508.6110825086894  3.1898255E-17
3511.9157592139472  2.9620305E-17
3515.220435919205  3.3525528E-17
3518.525112624463  3.181647E-17
3521.829789329721  3.3719372E-17
3525.1344660349787  3.2881822E-17
3528.4391427402365  3.494358E-17
3531.7438194454944  3.4418922E-17
3535.0484961507523  3.7553884E-17
3538.35317285601  3.7448366E-17
3541.657849561268  3.1733292E-17
3544.962526266526  3.298549E-17
3548.2672029717837  2.9957428E-17
3551.5718796770416  3.5363235E-17
3554.8765563822994  3.3322905E-17
3558.1812330875573  3.269851E-17
3561.485909792815  3.2641586E-17
3564.790586498073  3.433707E-17
3568.095263203331  3.1170746E-17
3571.3999399085887  3.2161702E-17
3574.7046166138466  3.2894488E-17
3578.0092933191045  3.1204578E-17
3581.3139700243623  3.3910183E-17
3584.61864672962  2.947501E-17
3587.923323434878  3.0387367E-17
3591.228000140136  3.2154777E-17
3594.532676845394  2.8605715E-17
3597.8373535506516  2.606969E-17
3601.1420302559095  3.032631E-17
3604.4467069611674  2.6753182E-17
3607.751383666425  2.7593346E-17
3611.056060371683  2.7110469E-17
3614.360737076941  2.5994179E-17
3617.665413782199  2.556946E-17
3620.9700904874567  2.3572161E-17
3624.2747671927145  2.3810116E-17
3627.5794438979724  2.2512015E-17
3630.8841206032303  2.0729598E-17
3634.188797308488  2.313458E-17
3637.493474013746  2.5548247E-17
3640.798150719004  2.4533657E-17
3644.1028274242617  2.3290384E-17
3647.4075041295196  2.6696617E-17
3650.7121808347774  2.544417E-17
3654.0168575400353  2.4815564E-17
3657.321534245293  2.2225051E-17
3660.626210950551  1.8756001E-17
3663.930887655809  2.2448946E-17
3667.2355643610667  2.4585499E-17
3670.5402410663246  2.2909419E-17
3673.8449177715825  2.1204126E-17
3677.1495944768403  2.2373604E-17
3680.454271182098  2.2315E-17
3683.758947887356  2.1206376E-17
3687.063624592614  2.21895E-17
3690.3683012978718  2.1663614E-17
3693.6729780031296  2.0252502E-17
3696.9776547083875  2.0419402E-17
3700.2823314136454  2.267382E-17
3703.587008118903  2.2631178E-17
3706.891684824161  2.2036087E-17
3710.196361529419  2.2827356E-17
3713.501038234677  2.3226077E-17
3716.8057149399347  2.2506623E-17
3720.1103916451925  2.2491896E-17
3723.4150683504504  2.1795635E-17
3726.7197450557082  2.0438005E-17
3730.024421760966  2.2906949E-17
3733.329098466224  2.2541737E-17
3736.633775171482  2.3879243E-17
3739.9384518767397  2.2394458E-17
3743.2431285819976  2.0182692E-17
3746.5478052872554  2.3004864E-17
3749.8524819925133  2.3948558E-17
3753.157158697771  2.0888266E-17
3756.461835403029  2.1030764E-17
3759.766512108287  2.2597722E-17
3763.0711888135447  2.0954252E-17
3766.3758655188026  2.0477303E-17
3769.6805422240604  2.2730111E-17
3772.9852189293183  2.0846439E-17
3776.289895634576  2.3483585E-17
3779.594572339834  2.5324828E-17
3782.899249045092  2.2680738E-17
3786.2039257503498  2.3903913E-17
3789.5086024556076  2.3015546E-17
3792.8132791608655  2.246435E-17
3796.1179558661233  2.2253782E-17
3799.422632571381  2.330919E-17
3802.727309276639  2.3471318E-17
3806.031985981897  2.3293575E-17
3809.336662687155  2.3352607E-17
3812.6413393924126  2.1983372E-17
3815.9460160976705  2.33471E-17
3819.2506928029284  2.3296324E-17
3822.5553695081862  2.208812E-17
3825.860046213444  2.451917E-17
3829.164722918702  2.4439513E-17
3832.46939962396  2.6915852E-17
3835.7740763292177  4.281279E-17
3839.0787530344755  5.2682366E-17
3842.3834297397334  4.513074E-17
3845.6881064449913  4.110986E-17
3848.992783150249  2.793017E-17
3852.297459855507  2.583396E-17
3855.602136560765  2.6965138E-17
3858.9068132660227  2.6355662E-17
3862.2114899712806  2.3565901E-17
3865.5161666765384  2.4399507E-17
3868.8208433817963  2.4365756E-17
3872.125520087054  2.5905338E-17
3875.430196792312  2.7102902E-17
3878.73487349757  2.6407375E-17
3882.0395502028277  2.4564081E-17
3885.3442269080856  2.1589464E-17
3888.6489036133435  2.356374E-17
3891.9535803186013  2.493808E-17
3895.258257023859  2.7554508E-17
3898.562933729117  2.8643107E-17
3901.867610434375  2.859484E-17
3905.1722871396328  2.7418038E-17
3908.4769638448906  2.5607773E-17
3911.7816405501485  2.373646E-17
3915.0863172554064  2.3278284E-17
3918.390993960664  2.5976949E-17
3921.695670665922  2.5164925E-17
3925.00034737118  2.7254746E-17
3928.305024076438  2.8536093E-17
3931.6097007816957  2.9106673E-17
3934.9143774869535  2.9743337E-17
3938.2190541922114  2.884465E-17
3941.5237308974692  2.7399643E-17
3944.828407602727  2.5484806E-17
3948.133084307985  2.4411839E-17
3951.437761013243  2.3193299E-17
3954.7424377185007  2.2540754E-17
3958.0471144237586  2.4935821E-17
3961.3517911290164  2.633429E-17
3964.6564678342743  2.7496625E-17
3967.961144539532  2.898712E-17
3971.26582124479  2.9150123E-17
3974.570497950048  2.9513457E-17
3977.8751746553057  2.988974E-17
3981.1798513605636  3.039949E-17
3984.4845280658215  3.1310087E-17
3987.7892047710793  3.086696E-17
3991.093881476337  2.963574E-17
3994.398558181595  3.0025326E-17
3997.703234886853  2.8627106E-17
4001.0079115921108  2.847971E-17
4004.3125882973686  2.929322E-17
4007.6172650026265  2.7341506E-17
4010.9219417078843  2.6735801E-17
4014.226618413142  2.7198253E-17
4017.5312951184  2.7907913E-17
4020.835971823658  3.154612E-17
4024.140648528916  3.1761724E-17
4027.4453252341737  3.116722E-17
4030.7500019394315  3.2757567E-17
4034.0546786446894  3.2765832E-17
4037.3593553499472  3.220754E-17
4040.664032055205  3.1113542E-17
4043.968708760463  3.161498E-17
4047.273385465721  2.9568987E-17
4050.5780621709787  2.8102108E-17
4053.8827388762365  2.963035E-17
4057.1874155814944  3.161643E-17
4060.4920922867523  3.2508155E-17
4063.79676899201  3.2777935E-17
4067.101445697268  3.2581288E-17
4070.406122402526  3.2302994E-17
4073.7107991077837  3.2225878E-17
4077.0154758130416  3.1430895E-17
4080.3201525182994  3.1208472E-17
4083.6248292235573  3.0004706E-17
4086.929505928815  2.9362076E-17
4090.234182634073  2.9247717E-17
4093.538859339331  2.9697948E-17
4096.843536044588  3.004536E-17
4100.148212749846  3.13457E-17
4103.452889455103  3.29027E-17
4106.7575661603605  3.3753495E-17
4110.062242865618  3.4076648E-17
4113.366919570875  3.383456E-17
4116.671596276133  3.389737E-17
4119.97627298139  3.2464E-17
4123.280949686648  3.2251365E-17
4126.585626391905  3.2730634E-17
4129.890303097162  3.2283794E-17
4133.19497980242  3.297158E-17
4136.499656507677  3.3334264E-17
4139.804333212935  3.2957403E-17
4143.109009918192  3.2885598E-17
4146.413686623449  3.2296824E-17
4149.718363328707  3.230343E-17
4153.023040033964  3.1219093E-17
4156.327716739222  3.111339E-17
4159.632393444479  3.3277076E-17
4162.937070149736  3.1917905E-17
4166.241746854994  3.213181E-17
4169.546423560251  3.294028E-17
4172.851100265509  3.3938565E-17
4176.155776970766  3.215451E-17
4179.4604536760235  3.0833554E-17
4182.765130381281  3.1960614E-17
4186.069807086538  3.1248925E-17
4189.374483791796  3.1469186E-17
4192.679160497053  3.113834E-17
4195.9838372023105  2.983083E-17
4199.288513907568  3.032429E-17
4202.593190612825  2.9737305E-17
4205.897867318083  2.836893E-17
4209.20254402334  2.8758807E-17
4212.5072207285975  2.9028928E-17
4215.811897433855  2.7694012E-17
4219.116574139112  2.8814572E-17
4222.42125084437  3.040475E-17
4225.725927549627  3.017851E-17
4229.030604254885  2.9925138E-17
4232.335280960142  2.8262035E-17
4235.639957665399  2.7151358E-17
4238.944634370657  2.7259434E-17
4242.249311075914  2.7280855E-17
4245.553987781172  2.803536E-17
4248.858664486429  2.81343E-17
4252.163341191686  2.7375632E-17
4255.468017896944  2.7512646E-17
4258.772694602201  2.712475E-17
4262.077371307459  2.7417141E-17
4265.382048012716  2.77884E-17
4268.686724717973  2.7270484E-17
4271.991401423231  2.713078E-17
4275.296078128488  2.717361E-17
4278.600754833746  2.7359455E-17
4281.905431539003  2.7722354E-17
4285.2101082442605  2.780156E-17
4288.514784949518  2.7725167E-17
4291.819461654775  2.7514049E-17
4295.124138360033  2.7448554E-17
4298.42881506529  2.8202187E-17
4301.7334917705475  2.7183382E-17
4305.038168475805  2.6083202E-17
4308.342845181062  2.7098192E-17
4311.64752188632  2.7155575E-17
4314.952198591577  2.6908597E-17
4318.256875296835  2.6997964E-17
4321.561552002092  2.741644E-17
4324.866228707349  2.6637433E-17
4328.170905412607  2.7077382E-17
4331.475582117864  2.7408065E-17
4334.780258823122  2.6558217E-17
4338.084935528379  2.6467186E-17
4341.389612233636  2.804384E-17
4344.694288938894  2.7794946E-17
4347.998965644151  2.7717168E-17
4351.303642349409  2.6393404E-17
4354.608319054666  2.6487271E-17
4357.912995759923  2.6860791E-17
4361.217672465181  2.7098366E-17
4364.522349170438  2.766562E-17
4367.827025875696  2.8124372E-17
4371.131702580953  2.7272016E-17
4374.4363792862105  2.7235486E-17
4377.741055991468  2.6859532E-17
4381.045732696725  2.6741442E-17
4384.350409401983  2.7124338E-17
4387.65508610724  2.7015793E-17
4390.9597628124975  2.6906212E-17
4394.264439517755  2.6623824E-17
4397.569116223012  2.7276739E-17
4400.87379292827  2.7141449E-17
4404.178469633527  2.6738527E-17
4407.4831463387845  2.6855673E-17
4410.787823044042  2.7390081E-17
4414.092499749299  2.722373E-17
4417.397176454557  2.610539E-17
4420.701853159814  2.6570676E-17
4424.006529865072  2.6797709E-17
4427.311206570329  2.5650765E-17
4430.615883275586  2.5723946E-17
4433.920559980844  2.5970808E-17
4437.225236686101  2.5380586E-17
4440.529913391359  2.5843437E-17
4443.834590096616  2.641954E-17
4447.139266801873  2.6016872E-17
4450.443943507131  2.6642235E-17
4453.748620212388  2.5953946E-17
4457.053296917646  2.5150999E-17
4460.357973622903  2.5460115E-17
4463.66265032816  2.6402081E-17
4466.967327033418  3.0557954E-17
4470.272003738675  3.351792E-17
4473.576680443933  3.6161802E-17
4476.88135714919  3.0598615E-17
4480.1860338544475  2.4711003E-17
4483.490710559705  2.4669902E-17
4486.795387264962  2.4582782E-17
4490.10006397022  2.5638973E-17
4493.404740675477  2.6749782E-17
4496.7094173807345  2.6031948E-17
4500.014094085992  2.5807509E-17
4503.318770791249  2.6125955E-17
4506.623447496507  2.5975498E-17
4509.928124201764  2.5776766E-17
4513.232800907022  2.6006778E-17
4516.537477612279  2.5296098E-17
4519.842154317536  2.4655332E-17
4523.146831022794  2.4571159E-17
4526.451507728051  2.5847316E-17
4529.756184433309  2.4797925E-17
4533.060861138566  2.5901652E-17
4536.365537843823  2.5902952E-17
4539.670214549081  2.5812737E-17
4542.974891254338  2.4869989E-17
4546.279567959596  2.5462922E-17
4549.584244664853  2.5497366E-17
4552.88892137011  2.5421656E-17
4556.193598075368  2.5981942E-17
4559.498274780625  2.5937454E-17
4562.802951485883  2.6101886E-17
4566.10762819114  2.6040941E-17
4569.4123048963975  2.5975347E-17
4572.716981601655  2.6398094E-17
4576.021658306912  2.6228622E-17
4579.32633501217  2.5864816E-17
4582.631011717427  2.5408772E-17
4585.9356884226845  2.5672852E-17
4589.240365127942  2.6417015E-17
4592.545041833199  2.5694185E-17
4595.849718538457  2.4867144E-17
4599.154395243714  2.5916771E-17
4602.4590719489715  2.6791859E-17
4605.763748654229  2.6371228E-17
4609.068425359486  2.6258635E-17
4612.373102064744  2.6399962E-17
4615.677778770001  2.5984992E-17
4618.982455475259  2.6076596E-17
4622.287132180516  2.6692242E-17
4625.591808885773  2.6589267E-17
4628.896485591031  2.6264073E-17
4632.201162296288  2.7150814E-17
4635.505839001546  2.7818054E-17
4638.810515706803  2.7358474E-17
4642.11519241206  2.7798447E-17
4645.419869117318  2.808786E-17
4648.724545822575  2.7727685E-17
4652.029222527833  2.817061E-17
4655.33389923309  2.7948865E-17
4658.6385759383475  2.787574E-17
4661.943252643605  2.785619E-17
4665.247929348862  2.7440369E-17
4668.55260605412  2.7771143E-17
4671.857282759377  2.8084645E-17
4675.1619594646345  2.8472688E-17
4678.466636169892  2.764176E-17
4681.771312875149  2.79253E-17
4685.075989580407  2.857902E-17
4688.380666285664  2.8087014E-17
4691.6853429909215  2.8247563E-17
4694.990019696179  2.8377602E-17
4698.294696401436  2.869055E-17
4701.599373106694  2.9338088E-17
4704.904049811951  2.897682E-17
4708.208726517209  2.8522703E-17
4711.513403222466  2.852803E-17
4714.818079927723  2.8518633E-17
4718.122756632981  2.817498E-17
4721.427433338238  2.8034266E-17
4724.732110043496  2.824043E-17
4728.036786748753  2.8241332E-17
4731.34146345401  2.7578208E-17
4734.646140159268  2.7864955E-17
4737.950816864525  2.8322343E-17
4741.255493569783  2.7642899E-17
4744.56017027504  2.7495532E-17
4747.864846980297  2.7832014E-17
4751.169523685555  2.753919E-17
4754.474200390812  2.7311426E-17
4757.77887709607  2.7506685E-17
4761.083553801327  2.7378211E-17
4764.3882305065845  2.7364645E-17
4767.692907211842  2.7030302E-17
4770.997583917099  2.7162176E-17
4774.302260622357  2.6568714E-17
4777.606937327614  2.6250378E-17
4780.9116140328715  2.6061232E-17
4784.216290738129  2.6127223E-17
4787.520967443386  2.602173E-17
4790.825644148644  2.5398867E-17
4794.130320853901  2.5714848E-17
4797.434997559159  2.6240591E-17
4800.739674264416  2.6056828E-17
4804.044350969673  2.5673387E-17
4807.349027674931  2.556859E-17
4810.653704380188  2.5566573E-17
4813.958381085446  2.4630593E-17
4817.263057790703  2.5110537E-17
4820.56773449596  2.5396566E-17
4823.872411201218  2.5234865E-17
4827.177087906475  2.47601E-17
4830.481764611733  2.4628797E-17
4833.78644131699  2.5175839E-17
4837.091118022247  2.5495358E-17
4840.395794727505  2.4787317E-17
4843.700471432762  2.3640369E-17
4847.00514813802  2.3790259E-17
4850.309824843277  2.3756597E-17
4853.6145015485345  2.426905E-17
4856.919178253792  2.4346548E-17
4860.223854959049  2.4635407E-17
4863.528531664307  2.5210306E-17
4866.833208369564  2.451396E-17
4870.1378850748215  2.4138068E-17
4873.442561780079  2.3587967E-17
4876.747238485336  2.3771047E-17
4880.051915190594  2.4203679E-17
4883.356591895851  2.3773422E-17
4886.6612686011085  2.4582752E-17
4889.965945306366  2.4278934E-17
4893.270622011623  2.390011E-17
4896.575298716881  2.3692203E-17
4899.879975422138  2.4031486E-17
4903.184652127396  2.3971568E-17
4906.489328832653  2.3814063E-17
4909.79400553791  2.3583644E-17
4913.098682243168  2.3551854E-17
4916.403358948425  2.309855E-17
4919.708035653683  2.2932666E-17
4923.01271235894  2.3344635E-17
4926.317389064197  2.3315212E-17
4929.622065769455  2.3244328E-17
4932.926742474712  2.3110076E-17
4936.23141917997  2.3233217E-17
4939.536095885227  2.3532698E-17
4942.840772590484  2.3538012E-17
4946.145449295742  2.3436133E-17
4949.450126000999  2.3571885E-17
4952.754802706257  2.3025505E-17
4956.059479411514  2.3039483E-17
4959.3641561167715  2.3410963E-17
4962.668832822029  2.3459039E-17
4965.973509527286  2.3360737E-17
4969.278186232544  2.3286451E-17
4972.582862937801  2.3819554E-17
4975.8875396430585  2.3251417E-17
4979.192216348316  2.3276598E-17
4982.496893053573  2.3338254E-17
4985.801569758831  2.3223486E-17
4989.106246464088  2.3631352E-17
4992.410923169346  2.3680993E-17
4995.715599874603  2.242016E-17
4999.02027657986  2.2161712E-17
5002.324953285118  3.2394252E-17
5005.629629990375  5.1408044E-17
5008.934306695633  5.101674E-17
5012.23898340089  2.8350434E-17
5015.543660106147  2.4457062E-17
5018.848336811405  2.2971945E-17
5022.153013516662  2.2080682E-17
5025.45769022192  2.1814003E-17
5028.762366927177  2.162928E-17
5032.067043632434  2.1719326E-17
5035.371720337692  2.2209507E-17
5038.676397042949  2.2542578E-17
5041.981073748207  2.2560324E-17
5045.285750453464  2.2590448E-17
5048.5904271587215  2.2870523E-17
5051.895103863979  2.329838E-17
5055.199780569236  2.2841772E-17
5058.504457274494  2.3573865E-17
5061.809133979751  2.3478777E-17
5065.1138106850085  2.3244985E-17
5068.418487390266  2.348832E-17
5071.723164095523  2.3255731E-17
5075.027840800781  2.3146328E-17
5078.332517506038  2.3281119E-17
5081.6371942112955  2.3283844E-17
5084.941870916553  2.3604533E-17
5088.24654762181  2.3776855E-17
5091.551224327068  2.397205E-17
5094.855901032325  2.3671907E-17
5098.160577737583  2.3667541E-17
5101.46525444284  2.4377441E-17
5104.769931148097  2.5376146E-17
5108.074607853355  2.598492E-17
5111.379284558612  2.5735933E-17
5114.68396126387  2.4623205E-17
5117.988637969127  2.3988742E-17
5121.293314674384  2.4351168E-17
5124.597991379642  2.3842406E-17
5127.902668084899  2.3011756E-17
5131.207344790157  2.3826772E-17
5134.512021495414  2.3795766E-17
5137.816698200671  2.3974525E-17
5141.121374905929  2.3979228E-17
5144.426051611186  2.399988E-17
5147.730728316444  2.3986812E-17
5151.035405021701  2.504822E-17
5154.3400817269585  2.7910278E-17
5157.644758432216  2.9976688E-17
5160.949435137473  2.9761647E-17
5164.254111842731  2.8144635E-17
5167.558788547988  2.4979968E-17
5170.8634652532455  2.3660001E-17
5174.168141958503  2.3134132E-17
5177.47281866376  2.3092307E-17
5180.777495369018  2.3171938E-17
5184.082172074275  2.3036308E-17
5187.386848779533  2.2710613E-17
5190.69152548479  2.260991E-17
5193.996202190047  2.2993015E-17
5197.300878895305  2.2808223E-17
5200.605555600562  2.2754005E-17
5203.91023230582  2.3061714E-17
5207.214909011077  2.2869413E-17
5210.519585716334  2.3127295E-17
5213.824262421592  2.2942276E-17
5217.128939126849  2.26592E-17
5220.433615832107  2.2404198E-17
5223.738292537364  2.1673722E-17
5227.042969242621  2.1811363E-17
5230.347645947879  2.2846781E-17
5233.652322653136  2.2616225E-17
5236.956999358394  2.21874E-17
5240.261676063651  2.2335523E-17
5243.5663527689085  2.1999545E-17
5246.871029474166  2.2134662E-17
5250.175706179423  2.2146411E-17
5253.480382884681  2.2016305E-17
5256.785059589938  2.2375327E-17
5260.0897362951955  2.2316813E-17
5263.394413000453  2.1842449E-17
5266.69908970571  2.2175625E-17
5270.003766410968  2.2949279E-17
5273.308443116225  2.3005612E-17
5276.6131198214825  2.2892877E-17
5279.91779652674  2.2973813E-17
5283.222473231997  2.2659915E-17
5286.527149937255  2.2426807E-17
5289.831826642512  2.2584876E-17
5293.13650334777  2.2678966E-17
5296.441180053027  2.282908E-17
5299.745856758284  2.2531459E-17
5303.050533463542  2.2532764E-17
5306.355210168799  2.307778E-17
5309.659886874057  2.2903002E-17
5312.964563579314  2.3793313E-17
5316.269240284571  2.4174681E-17
5319.573916989829  2.329437E-17
5322.878593695086  2.2837812E-17
5326.183270400344  2.2831376E-17
5329.487947105601  2.2782683E-17
5332.7926238108585  2.2671914E-17
5336.097300516116  2.3295919E-17
5339.401977221373  2.3074177E-17
5342.706653926631  2.358438E-17
5346.011330631888  2.3938164E-17
5349.3160073371455  2.41334E-17
5352.620684042403  2.4552309E-17
5355.92536074766  2.4743252E-17
5359.230037452918  2.4605723E-17
5362.534714158175  2.3990587E-17
5365.8393908634325  2.408204E-17
5369.14406756869  2.420332E-17
5372.448744273947  2.4145316E-17
5375.753420979205  2.4210829E-17
5379.058097684462  2.4574702E-17
5382.36277438972  2.4128117E-17
5385.667451094977  2.3373077E-17
5388.972127800234  2.3607424E-17
5392.276804505492  2.3932418E-17
5395.581481210749  2.4209229E-17
5398.886157916007  2.4144954E-17
5402.190834621264  2.4275824E-17
5405.495511326521  2.4086988E-17
5408.800188031779  2.4071836E-17
5412.104864737036  2.4294948E-17
5415.409541442294  2.429321E-17
5418.714218147551  2.3800832E-17
5422.018894852808  2.3211113E-17
5425.323571558066  2.3237345E-17
5428.628248263323  2.29323E-17
5431.932924968581  2.3175597E-17
5435.237601673838  2.3328202E-17
5438.5422783790955  2.3205834E-17
5441.846955084353  2.3466226E-17
5445.15163178961  2.3809014E-17
5448.456308494868  2.3875572E-17
5451.760985200125  2.416002E-17
5455.0656619053825  2.4422316E-17
5458.37033861064  2.411715E-17
5461.675015315897  2.3914566E-17
5464.979692021155  2.348172E-17
5468.284368726412  2.3149991E-17
5471.58904543167  2.3559702E-17
5474.893722136927  2.4098913E-17
5478.198398842184  2.3794453E-17
5481.503075547442  2.3394944E-17
5484.807752252699  2.3759018E-17
5488.112428957957  2.3478881E-17
5491.417105663214  2.3303989E-17
5494.721782368471  2.3249316E-17
5498.026459073729  2.3482673E-17
5501.331135778986  2.3594017E-17
5504.635812484244  2.3094833E-17
5507.940489189501  2.2730194E-17
5511.245165894758  2.3251185E-17
5514.549842600016  2.3659275E-17
5517.854519305273  2.322143E-17
5521.159196010531  2.3236982E-17
5524.463872715788  2.2881032E-17
5527.7685494210455  2.2919752E-17
5531.073226126303  2.2707916E-17
5534.37790283156  2.298888E-17
5537.682579536818  2.3381003E-17
5540.987256242075  2.2710186E-17
5544.2919329473325  2.2783064E-17
5547.59660965259  2.2828284E-17
5550.901286357847  2.25751E-17
5554.205963063105  2.2101844E-17
5557.510639768362  2.1996716E-17
5560.8153164736195  2.2071E-17
5564.119993178877  2.2214491E-17
5567.424669884134  2.1828486E-17
5570.729346589392  2.0899092E-17
5574.034023294649  2.1117575E-17
5577.338699999907  2.1618149E-17
5580.643376705164  2.2041938E-17
5583.948053410421  2.2687548E-17
5587.252730115679  2.2295121E-17
5590.557406820936  2.1716955E-17
5593.862083526194  2.1480757E-17
5597.166760231451  2.138267E-17
5600.471436936708  2.1863877E-17
5603.776113641966  2.2019965E-17
5607.080790347223  2.1659604E-17
5610.385467052481  2.1430822E-17
5613.690143757738  2.1148618E-17
5616.994820462995  2.1309157E-17
5620.299497168253  2.1575959E-17
5623.60417387351  2.1578029E-17
5626.908850578768  2.1575236E-17
5630.213527284025  2.1625017E-17
5633.5182039892825  2.1983392E-17
5636.82288069454  2.2198515E-17
5640.127557399797  2.181292E-17
5643.432234105055  2.1223936E-17
5646.736910810312  2.1053259E-17
5650.0415875155695  2.1245016E-17
5653.346264220827  2.1558908E-17
5656.650940926084  2.1662983E-17
5659.955617631342  2.132535E-17
5663.260294336599  2.1411054E-17
5666.564971041857  2.1451956E-17
5669.869647747114  2.1328975E-17
5673.174324452371  2.0763965E-17
5676.479001157629  2.0761648E-17
5679.783677862886  2.1289505E-17
5683.088354568144  2.1326887E-17
5686.393031273401  2.1182564E-17
5689.697707978658  2.0982826E-17
5693.002384683916  2.0950946E-17
5696.307061389173  2.0983527E-17
5699.611738094431  2.114064E-17
5702.916414799688  2.1049144E-17
5706.221091504945  2.1313847E-17
5709.525768210203  2.1600963E-17
5712.83044491546  2.1039041E-17
5716.135121620718  2.1119374E-17
5719.439798325975  2.1141185E-17
5722.7444750312325  2.0579208E-17
5726.04915173649  2.0214402E-17
5729.353828441747  2.032526E-17
5732.658505147005  2.0248328E-17
5735.963181852262  2.032227E-17
5739.2678585575195  2.0494745E-17
5742.572535262777  1.9689918E-17
5745.877211968034  1.9749706E-17
5749.181888673292  2.0104372E-17
5752.486565378549  1.9911086E-17
5755.7912420838065  1.9878833E-17
5759.095918789064  2.0157473E-17
5762.400595494321  2.0204178E-17
5765.705272199579  2.009133E-17
5769.009948904836  2.0088525E-17
5772.314625610094  2.0075116E-17
5775.619302315351  2.0416877E-17
5778.923979020608  2.0515798E-17
5782.228655725866  2.0300026E-17
5785.533332431123  2.0277865E-17
5788.838009136381  2.0187639E-17
5792.142685841638  1.9845E-17
5795.447362546895  1.9748133E-17
5798.752039252153  1.968525E-17
5802.05671595741  2.0135343E-17
5805.361392662668  2.0207208E-17
5808.666069367925  1.9864747E-17
5811.970746073182  1.9709226E-17
5815.27542277844  1.9914114E-17
5818.580099483697  2.0175375E-17
5821.884776188955  2.0105449E-17
5825.189452894212  1.9545562E-17
5828.4941295994695  1.9466988E-17
5831.798806304727  1.9807774E-17
5835.103483009984  1.9789914E-17
5838.408159715242  1.9948051E-17
5841.712836420499  2.0074019E-17
5845.0175131257565  2.005423E-17
5848.322189831014  2.0243715E-17
5851.626866536271  1.9545317E-17
5854.931543241529  1.9363792E-17
5858.236219946786  1.9265136E-17
5861.540896652044  1.9187273E-17
5864.845573357301  1.9032494E-17
5868.150250062558  1.884268E-17
5871.454926767816  1.8609756E-17
5874.759603473073  1.839581E-17
5878.064280178331  1.8601161E-17
5881.368956883588  1.8049064E-17
5884.673633588845  1.7839382E-17
5887.978310294103  1.8214044E-17
5891.28298699936  1.8361014E-17
5894.587663704618  1.8328951E-17
5897.892340409875  1.8334425E-17
5901.197017115132  1.8176808E-17
5904.50169382039  1.8275967E-17
5907.806370525647  1.7903175E-17
5911.111047230905  1.8057831E-17
5914.415723936162  1.8126027E-17
5917.7204006414195  1.8024828E-17
5921.025077346677  1.798479E-17
5924.329754051934  1.8020293E-17
5927.634430757192  1.8197813E-17
5930.939107462449  1.7794559E-17
5934.2437841677065  1.7525562E-17
5937.548460872964  1.7419699E-17
5940.853137578221  1.7341881E-17
5944.157814283479  1.7345403E-17
5947.462490988736  1.7523059E-17
5950.7671676939935  1.7665504E-17
5954.071844399251  1.758765E-17
5957.376521104508  1.7665914E-17
5960.681197809766  1.746681E-17
5963.985874515023  1.8047054E-17
5967.290551220281  1.7815128E-17
5970.595227925538  1.7507544E-17
5973.899904630795  1.811327E-17
5977.204581336053  1.820935E-17
5980.50925804131  1.8096689E-17
5983.813934746568  1.880056E-17
5987.118611451825  1.8412326E-17
5990.423288157082  1.8047273E-17
5993.72796486234  1.8144405E-17
5997.032641567597  1.8450436E-17
6000.337318272855  1.895877E-17
6003.641994978112  1.9211501E-17
6006.9466716833695  1.8865262E-17
6010.251348388627  1.871691E-17
6013.556025093884  1.8545953E-17
6016.860701799142  1.8276291E-17
6020.165378504399  1.9004221E-17
6023.4700552096565  1.9648258E-17
6026.774731914914  1.9178914E-17
6030.079408620171  1.9176257E-17
6033.384085325429  1.897557E-17
6036.688762030686  1.8739504E-17
6039.9934387359435  1.942576E-17
6043.298115441201  2.0010735E-17
6046.602792146458  2.0870903E-17
6049.907468851716  2.209946E-17
6053.212145556973  2.2340494E-17
6056.516822262231  2.1751917E-17
6059.821498967488  2.0503407E-17
6063.126175672745  1.9041747E-17
6066.430852378003  1.8958652E-17
6069.73552908326  1.8992975E-17
6073.040205788518  1.841066E-17
6076.344882493775  1.83856E-17
6079.649559199032  1.8937536E-17
6082.95423590429  1.9353705E-17
6086.258912609547  2.0029725E-17
6089.563589314805  2.0276071E-17
6092.868266020062  1.991702E-17
6096.172942725319  1.9375915E-17
6099.477619430577  1.9499605E-17
6102.782296135834  1.9994039E-17
6106.086972841092  1.9663994E-17
6109.391649546349  1.9871034E-17
6112.6963262516065  1.9595995E-17
6116.001002956864  1.9318132E-17
6119.305679662121  1.933461E-17
6122.610356367379  1.9428509E-17
6125.915033072636  1.9407722E-17
6129.2197097778935  1.913199E-17
6132.524386483151  1.894722E-17
6135.829063188408  1.9319526E-17
6139.133739893666  1.9168375E-17
6142.438416598923  1.8789573E-17
6145.743093304181  1.9060761E-17
6149.047770009438  1.9275669E-17
6152.352446714695  1.8754593E-17
6155.657123419953  1.8590365E-17
6158.96180012521  1.8453612E-17
6162.266476830468  1.8699367E-17
6165.571153535725  1.90306E-17
6168.875830240982  1.8722423E-17
6172.18050694624  1.8100963E-17
6175.485183651497  1.8093254E-17
6178.789860356755  1.8487518E-17
6182.094537062012  1.8355927E-17
6185.399213767269  1.7944089E-17
6188.703890472527  1.8459622E-17
6192.008567177784  1.8576498E-17
6195.313243883042  1.8143284E-17
6198.617920588299  1.812674E-17
6201.9225972935565  1.8181885E-17
6205.227273998814  1.8156148E-17
6208.531950704071  1.8048945E-17
6211.836627409329  1.8361505E-17
6215.141304114586  1.8080373E-17
6218.4459808198435  1.788304E-17
6221.750657525101  1.8312968E-17
6225.055334230358  1.845838E-17
6228.360010935616  1.8474482E-17
6231.664687640873  1.8258159E-17
6234.9693643461305  1.8192517E-17
6238.274041051388  1.801748E-17
6241.578717756645  1.8249788E-17
6244.883394461903  1.8316551E-17
6248.18807116716  1.7904678E-17
6251.492747872418  1.803718E-17
6254.797424577675  1.7497466E-17
6258.102101282932  1.8127149E-17
6261.40677798819  1.8271801E-17
6264.711454693447  1.7937033E-17
6268.016131398705  1.801124E-17
6271.320808103962  1.8148166E-17
6274.625484809219  1.7991053E-17
6277.930161514477  1.780498E-17
6281.234838219734  1.7815778E-17
6284.539514924992  1.7868895E-17
6287.844191630249  1.8018161E-17
6291.148868335506  1.805651E-17
6294.453545040764  1.8128772E-17
6297.758221746021  1.8395446E-17
6301.062898451279  1.8294118E-17
6304.367575156536  1.8835372E-17
6307.6722518617935  1.8729085E-17
6310.976928567051  1.8931425E-17
6314.281605272308  1.8722151E-17
6317.586281977566  1.837981E-17
6320.890958682823  1.9063421E-17
6324.1956353880805  1.8870602E-17
6327.500312093338  1.9204452E-17
6330.804988798595  1.9130514E-17
6334.109665503853  1.897411E-17
6337.41434220911  1.903969E-17
6340.719018914368  1.8879693E-17
6344.023695619625  1.8540636E-17
6347.328372324882  1.845918E-17
6350.63304903014  1.8250825E-17
6353.937725735397  1.8140506E-17
6357.242402440655  1.8126154E-17
6360.547079145912  1.841963E-17
6363.851755851169  1.8939918E-17
6367.156432556427  1.9141975E-17
6370.461109261684  1.8991531E-17
6373.765785966942  1.9022716E-17
6377.070462672199  1.883275E-17
6380.375139377456  1.8741517E-17
6383.679816082714  1.8939076E-17
6386.984492787971  1.897618E-17
6390.289169493229  1.889942E-17
6393.593846198486  1.9123594E-17
6396.8985229037435  1.8965137E-17
6400.203199609001  1.8986945E-17
6403.507876314258  1.8670143E-17
6406.812553019516  1.8764377E-17
6410.117229724773  1.8821378E-17
6413.4219064300305  1.8486433E-17
6416.726583135288  1.8929507E-17
6420.031259840545  1.8839581E-17
6423.335936545803  1.9179058E-17
6426.64061325106  1.9095124E-17
6429.9452899563175  1.9127681E-17
6433.249966661575  1.909796E-17
6436.554643366832  1.886429E-17
6439.85932007209  1.9485462E-17
6443.163996777347  1.9554043E-17
6446.468673482605  1.9212522E-17
6449.773350187862  1.9518177E-17
6453.078026893119  2.0188503E-17
6456.382703598377  2.0474545E-17
6459.687380303634  2.0411699E-17
6462.992057008892  2.0401687E-17
6466.296733714149  2.0605099E-17
6469.601410419406  2.1063258E-17
6472.906087124664  2.0691614E-17
6476.210763829921  2.0814761E-17
6479.515440535179  2.0944299E-17
6482.820117240436  2.042373E-17
6486.124793945693  2.1015306E-17
6489.429470650951  2.1730081E-17
6492.734147356208  2.2177103E-17
6496.038824061466  2.1799869E-17
6499.343500766723  2.1608967E-17
6502.6481774719805  2.1675467E-17
6505.952854177238  2.1435692E-17
6509.257530882495  2.1295712E-17
6512.562207587753  2.08765E-17
6515.86688429301  2.0770982E-17
6519.1715609982675  2.1074052E-17
6522.476237703525  2.0898445E-17
6525.780914408782  2.051799E-17
6529.08559111404  2.0768852E-17
6532.390267819297  2.1110366E-17
6535.694944524555  2.1121403E-17
6538.999621229812  2.0958187E-17
6542.304297935069  2.0622485E-17
6545.608974640327  2.0413686E-17
6548.913651345584  2.0381851E-17
6552.218328050842  2.0185899E-17
6555.523004756099  2.0016155E-17
6558.827681461356  2.0513039E-17
6562.132358166614  2.061325E-17
6565.437034871871  2.0291369E-17
6568.741711577129  2.0051288E-17
6572.046388282386  2.0200948E-17
6575.351064987643  2.0576824E-17
6578.655741692901  2.045604E-17
6581.960418398158  1.9698557E-17
6585.265095103416  1.963925E-17
6588.569771808673  1.9891649E-17
6591.8744485139305  1.9873497E-17
6595.179125219188  1.9716887E-17
6598.483801924445  1.9655226E-17
6601.788478629703  1.9814056E-17
6605.09315533496  2.002628E-17
6608.3978320402175  1.9583577E-17
6611.702508745475  1.9121673E-17
6615.007185450732  1.9204642E-17
6618.31186215599  1.9578315E-17
6621.616538861247  1.9588135E-17
6624.9212155665045  1.9120545E-17
6628.225892271762  1.9476699E-17
6631.530568977019  1.9899008E-17
6634.835245682277  1.9651906E-17
6638.139922387534  1.9441504E-17
6641.444599092792  1.9575352E-17
6644.749275798049  1.9507723E-17
6648.053952503306  1.9573633E-17
6651.358629208564  1.9356516E-17
6654.663305913821  1.9773298E-17
6657.967982619079  1.9653285E-17
6661.272659324336  1.9210229E-17
6664.577336029593  1.9441211E-17
6667.882012734851  1.9487307E-17
6671.186689440108  1.9375409E-17
6674.491366145366  1.9551694E-17
6677.796042850623  1.9963225E-17
6681.1007195558805  1.9754357E-17
6684.405396261138  1.940221E-17
6687.710072966395  1.9454373E-17
6691.014749671653  1.900517E-17
6694.31942637691  1.8688895E-17
6697.6241030821675  1.91881E-17
6700.928779787425  1.9476621E-17
6704.233456492682  1.933676E-17
6707.53813319794  1.9230783E-17
6710.842809903197  1.921144E-17
6714.1474866084545  1.9162544E-17
6717.452163313712  1.8936297E-17
6720.756840018969  1.9040225E-17
6724.061516724227  1.894013E-17
6727.366193429484  1.8865665E-17
6730.670870134742  1.9176156E-17
6733.975546839999  1.9344004E-17
6737.280223545256  2.0630766E-17
6740.584900250514  2.7056122E-17
6743.889576955771  3.256981E-17
6747.194253661029  3.494333E-17
6750.498930366286  3.3806395E-17
6753.803607071543  5.3362093E-17
6757.108283776801  1.090825E-16
6760.412960482058  1.3082171E-16
6763.717637187316  6.8126926E-17
6767.022313892573  2.7927715E-17
6770.32699059783  2.5227207E-17
6773.631667303088  2.7023244E-17
6776.936344008345  4.371838E-17
6780.241020713603  6.2409566E-17
6783.54569741886  3.6059324E-17
6786.8503741241175  2.5065882E-17
6790.155050829375  2.4735246E-17
6793.459727534632  2.1132302E-17
6796.76440423989  1.8973973E-17
6800.069080945147  1.8354943E-17
6803.3737576504045  1.7969222E-17
6806.678434355662  1.783337E-17
6809.983111060919  1.8123355E-17
6813.287787766177  1.8223643E-17
6816.592464471434  1.7847813E-17
6819.897141176692  1.742689E-17
6823.201817881949  1.7427273E-17
6826.506494587206  1.7602615E-17
6829.811171292464  1.7270332E-17
6833.115847997721  1.7133182E-17
6836.420524702979  1.7440498E-17
6839.725201408236  1.7646671E-17
6843.029878113493  1.7537662E-17
6846.334554818751  1.7429885E-17
6849.639231524008  1.7264702E-17
6852.943908229266  1.7006441E-17
6856.248584934523  1.6955487E-17
6859.55326163978  1.615116E-17
6862.857938345038  1.4643307E-17
6866.162615050295  1.3831661E-17
6869.467291755553  1.3650976E-17
6872.77196846081  1.36543316E-17
6876.0766451660675  1.4270781E-17
6879.381321871325  1.521123E-17
6882.685998576582  1.574076E-17
6885.99067528184  1.5455316E-17
6889.295351987097  1.4804773E-17
6892.6000286923545  1.4810125E-17
6895.904705397612  1.5150895E-17
6899.209382102869  1.5111849E-17
6902.514058808127  1.4928873E-17
6905.818735513384  1.5258825E-17
6909.1234122186415  1.6111994E-17
6912.428088923899  1.8991395E-17
6915.732765629156  2.7252481E-17
6919.037442334414  3.20293E-17
6922.342119039671  2.5971592E-17
6925.646795744929  2.2724336E-17
6928.951472450186  2.8313003E-17
6932.256149155443  2.8687527E-17
6935.560825860701  2.1483E-17
6938.865502565958  1.8544863E-17
6942.170179271216  1.7929489E-17
6945.474855976473  1.6648317E-17
6948.77953268173  1.567911E-17
6952.084209386988  1.5524747E-17
6955.388886092245  1.5237324E-17
6958.693562797503  1.5507064E-17
6961.99823950276  1.5683548E-17
6965.302916208017  1.5678787E-17
6968.607592913275  1.5808704E-17
6971.912269618532  1.5895879E-17
6975.21694632379  1.5745623E-17
6978.521623029047  1.5644273E-17
6981.8262997343045  1.5416433E-17
6985.130976439562  1.5494668E-17
6988.435653144819  1.5597867E-17
6991.740329850077  1.5268909E-17
6995.045006555334  1.4924936E-17
6998.3496832605915  1.5173652E-17
7001.654359965849  1.552301E-17
7004.959036671106  1.5560763E-17
7008.263713376364  1.5849771E-17
7011.568390081621  1.5560376E-17
7014.873066786879  1.5065384E-17
7018.177743492136  1.5297349E-17
7021.482420197393  1.5282481E-17
7024.787096902651  1.5439698E-17
7028.091773607908  1.5468221E-17
7031.396450313166  1.5386395E-17
7034.701127018423  1.5363388E-17
7038.00580372368  1.541184E-17
7041.310480428938  1.5524248E-17
7044.615157134195  1.5570132E-17
7047.919833839453  1.5204193E-17
7051.22451054471  1.5173907E-17
7054.529187249967  1.5241622E-17
7057.833863955225  1.5125573E-17
7061.138540660482  1.5047325E-17
7064.44321736574  1.4895407E-17
7067.747894070997  1.4896441E-17
7071.0525707762545  1.5130325E-17
7074.357247481512  1.5218456E-17
7077.661924186769  1.5317739E-17
7080.966600892027  1.5246237E-17
7084.271277597284  1.4794888E-17
7087.5759543025415  1.4993727E-17
7090.880631007799  1.5004108E-17
7094.185307713056  1.5155702E-17
7097.489984418314  1.5317686E-17
7100.794661123571  1.5216737E-17
7104.0993378288285  1.5087988E-17
7107.404014534086  1.5114403E-17
7110.708691239343  1.5218676E-17
7114.013367944601  1.5126285E-17
7117.318044649858  1.5046189E-17
7120.622721355116  1.5251313E-17
7123.927398060373  1.5395482E-17
7127.23207476563  1.513904E-17
7130.536751470888  1.5030504E-17
7133.841428176145  1.4991795E-17
7137.146104881403  1.4986799E-17
7140.45078158666  1.521792E-17
7143.755458291917  1.5382975E-17
7147.060134997175  1.5311166E-17
7150.364811702432  1.5290136E-17
7153.66948840769  1.4731226E-17
7156.974165112947  1.4630024E-17
7160.2788418182045  1.497277E-17
7163.583518523462  1.5083566E-17
7166.888195228719  1.4668486E-17
7170.192871933977  1.4338519E-17
7173.497548639234  1.4893637E-17
7176.8022253444915  1.4678633E-17
7180.106902049749  1.4084315E-17
7183.411578755006  1.3861554E-17
7186.716255460264  1.4039553E-17
7190.020932165521  1.4143847E-17
7193.3256088707785  1.3941878E-17
7196.630285576036  1.4263843E-17
7199.934962281293  1.4480655E-17
7203.239638986551  1.4497159E-17
7206.544315691808  1.4440001E-17
7209.848992397066  1.4658997E-17
7213.153669102323  1.5289994E-17
7216.45834580758  1.5305207E-17
7219.763022512838  1.5065725E-17
7223.067699218095  1.5187051E-17
7226.372375923353  1.5049312E-17
7229.67705262861  1.4605791E-17
7232.981729333867  1.4611611E-17
7236.286406039125  1.4822655E-17
7239.591082744382  1.4957047E-17
7242.89575944964  1.5301162E-17
7246.200436154897  1.5525482E-17
7249.505112860154  1.55688E-17
7252.809789565412  1.561236E-17
7256.114466270669  1.5471274E-17
7259.419142975927  1.5276517E-17
7262.723819681184  1.5047077E-17
7266.0284963864415  1.4767596E-17
7269.333173091699  1.4597443E-17
7272.637849796956  1.4781577E-17
7275.942526502214  1.5084184E-17
7279.247203207471  1.4926734E-17
7282.5518799127285  1.5151064E-17
7285.856556617986  1.501344E-17
7289.161233323243  1.5066513E-17
7292.465910028501  1.5320419E-17
7295.770586733758  1.513248E-17
7299.0752634390155  1.501915E-17
7302.379940144273  1.4798976E-17
7305.68461684953  1.4603788E-17
7308.989293554788  1.4534994E-17
7312.293970260045  1.4547377E-17
7315.598646965303  1.4888872E-17
7318.90332367056  1.5429104E-17
7322.208000375817  1.5212991E-17
7325.512677081075  1.543417E-17
7328.817353786332  1.5655945E-17
7332.12203049159  1.5761351E-17
7335.426707196847  1.5759948E-17
7338.731383902104  1.55012E-17
7342.036060607362  1.568941E-17
7345.340737312619  1.6315745E-17
7348.645414017877  1.6893126E-17
7351.950090723134  1.6775782E-17
7355.2547674283915  1.6768129E-17
7358.559444133649  1.7380603E-17
7361.864120838906  1.7324166E-17
7365.168797544164  1.6848466E-17
7368.473474249421  1.71276E-17
7371.7781509546785  1.752436E-17
7375.082827659936  1.7802394E-17
7378.387504365193  1.8058122E-17
7381.692181070451  1.8144155E-17
7384.996857775708  1.8697854E-17
7388.3015344809655  1.8585736E-17
7391.606211186223  1.8835847E-17
7394.91088789148  1.9135019E-17
7398.215564596738  1.9355E-17
7401.520241301995  1.984471E-17
7404.824918007253  1.9680863E-17
7408.12959471251  2.0365198E-17
7411.434271417767  2.0493218E-17
7414.738948123025  2.0400567E-17
7418.043624828282  2.0917788E-17
7421.34830153354  2.1271954E-17
7424.652978238797  2.0972557E-17
7427.957654944054  2.1527112E-17
7431.262331649312  2.221663E-17
7434.567008354569  2.2621646E-17
7437.871685059827  2.2843901E-17
7441.176361765084  2.3200522E-17
7444.481038470341  2.325918E-17
7447.785715175599  2.2108789E-17
7451.090391880856  2.298643E-17
7454.395068586114  2.325953E-17
7457.699745291371  2.3387207E-17
7461.0044219966285  2.4242935E-17
7464.309098701886  2.4310304E-17
7467.613775407143  2.4411981E-17
7470.918452112401  2.4977258E-17
7474.223128817658  2.5615203E-17
7477.5278055229155  2.5804596E-17
7480.832482228173  2.6421145E-17
7484.13715893343  2.7317047E-17
7487.441835638688  2.6930704E-17
7490.746512343945  2.7710362E-17
7494.051189049203  2.7120958E-17
7497.35586575446  2.8583977E-17
7500.660542459717  3.0634594E-17
7503.965219164975  2.9927418E-17
7507.269895870232  2.9805524E-17
7510.57457257549  3.1432522E-17
7513.879249280747  3.1038464E-17
7517.183925986004  3.1358592E-17
7520.488602691262  3.289622E-17
7523.793279396519  3.4238273E-17
7527.097956101777  3.5574623E-17
7530.402632807034  3.5883955E-17
7533.707309512291  3.5621425E-17
7537.011986217549  3.451742E-17
7540.316662922806  3.3902077E-17
7543.621339628064  3.2803402E-17
7546.926016333321  3.0912024E-17
7550.2306930385785  3.217088E-17
7553.535369743836  3.286851E-17
7556.840046449093  3.1722274E-17
7560.144723154351  3.136862E-17
7563.449399859608  3.1575992E-17
7566.7540765648655  3.042106E-17
7570.058753270123  2.94265E-17
7573.36342997538  2.9475787E-17
7576.668106680638  2.857178E-17
7579.972783385895  2.7118663E-17
7583.2774600911525  2.597792E-17
7586.58213679641  2.4518997E-17
7589.886813501667  2.1921355E-17
7593.191490206925  1.8539927E-17
7596.496166912182  1.4220578E-17
7599.80084361744  1.0268848E-17
7603.105520322697  7.842964E-18
7606.410197027954  7.479742E-18
7609.714873733212  8.8842134E-18
7613.019550438469  1.0588241E-17
7616.324227143727  1.21049876E-17
7619.628903848984  1.313738E-17
7622.933580554241  1.2744868E-17
7626.238257259499  1.16484236E-17
7629.542933964756  1.12221766E-17
7632.847610670014  1.0792053E-17
7636.152287375271  1.08172344E-17
7639.456964080528  1.1207488E-17
7642.761640785786  1.1511177E-17
7646.066317491043  1.1928623E-17
7649.370994196301  1.2745923E-17
7652.675670901558  1.3332033E-17
7655.9803476068155  1.33139335E-17
7659.285024312073  1.3806469E-17
7662.58970101733  1.4462765E-17
7665.894377722588  1.4741265E-17
7669.199054427845  1.474892E-17
7672.5037311331025  1.4793298E-17
7675.80840783836  1.5363187E-17
7679.113084543617  1.5026798E-17
7682.417761248875  1.4814758E-17
7685.722437954132  1.4855022E-17
7689.02711465939  1.4716208E-17
7692.331791364647  1.4862545E-17
7695.636468069904  1.4817323E-17
7698.941144775162  1.464326E-17
7702.245821480419  1.4788472E-17
7705.550498185677  1.4855552E-17
7708.855174890934  1.4489071E-17
7712.159851596191  1.4256893E-17
7715.464528301449  1.4561079E-17
7718.769205006706  1.450716E-17
7722.073881711964  1.4478094E-17
7725.378558417221  1.4613055E-17
7728.683235122478  1.4628674E-17
7731.987911827736  1.447738E-17
7735.292588532993  1.4175131E-17
7738.597265238251  1.3739415E-17
7741.901941943508  1.3824822E-17
7745.2066186487655  1.4338119E-17
7748.511295354023  1.4450973E-17
7751.81597205928  1.3913936E-17
7755.120648764538  1.35515205E-17
7758.425325469795  1.3749477E-17
7761.7300021750525  1.37670846E-17
7765.03467888031  1.3867442E-17
7768.339355585567  1.4123586E-17
7771.644032290825  1.3864982E-17
7774.948708996082  1.33900275E-17
7778.2533857013395  1.4250163E-17
7781.558062406597  1.4207745E-17
7784.862739111854  1.3434604E-17
7788.167415817112  1.33815365E-17
7791.472092522369  1.3884137E-17
7794.776769227627  1.3976239E-17
7798.081445932884  1.416411E-17
7801.386122638141  1.3902484E-17
7804.690799343399  1.3982916E-17
7807.995476048656  1.4193329E-17
7811.300152753914  1.4226747E-17
7814.604829459171  1.440643E-17
7817.909506164428  1.3804905E-17
7821.214182869686  1.3193899E-17
7824.518859574943  1.3653646E-17
7827.823536280201  1.4094236E-17
7831.128212985458  1.3851127E-17
7834.4328896907155  1.37379165E-17
7837.737566395973  1.3466566E-17
7841.04224310123  1.3495779E-17
7844.346919806488  1.3628774E-17
7847.651596511745  1.3563504E-17
7850.9562732170025  1.3774966E-17
7854.26094992226  1.4224664E-17
7857.565626627517  1.37731304E-17
7860.870303332775  1.3931708E-17
7864.174980038032  1.3820748E-17
7867.4796567432895  1.4110328E-17
7870.784333448547  1.4421942E-17
7874.089010153804  1.3778568E-17
7877.393686859062  1.37752E-17
7880.698363564319  1.4029987E-17
7884.003040269577  1.4162019E-17
7887.307716974834  1.3841361E-17
7890.612393680091  1.3572403E-17
7893.917070385349  1.3615089E-17
7897.221747090606  1.33674935E-17
7900.526423795864  1.3787905E-17
7903.831100501121  1.3870567E-17
7907.135777206378  1.3513381E-17
7910.440453911636  1.3655521E-17
7913.745130616893  1.4218695E-17
7917.049807322151  1.41391E-17
7920.354484027408  1.4105418E-17
7923.659160732665  1.4716306E-17
7926.963837437923  1.4616106E-17
7930.26851414318  1.4173564E-17
7933.573190848438  1.4241765E-17
7936.877867553695  1.4007963E-17
7940.1825442589525  1.4149852E-17
7943.48722096421  1.4409031E-17
7946.791897669467  1.463218E-17
7950.096574374725  1.5031195E-17
7953.401251079982  1.5186642E-17
7956.7059277852395  1.4611059E-17
7960.010604490497  1.443658E-17
7963.315281195754  1.4274156E-17
7966.619957901012  1.4471156E-17
7969.924634606269  1.5204021E-17
7973.2293113115265  1.5282291E-17
7976.533988016784  1.4506994E-17
7979.838664722041  1.5422462E-17
7983.143341427299  1.6026072E-17
7986.448018132556  1.6155516E-17
7989.752694837814  1.5573903E-17
7993.057371543071  1.5206175E-17
7996.362048248328  1.6103473E-17
7999.666724953586  1.5782939E-17
8002.971401658843  1.6089148E-17
8006.276078364101  1.572721E-17
8009.580755069358  1.5492024E-17
8012.885431774615  1.5852342E-17
8016.190108479873  1.56602E-17
8019.49478518513  1.6196043E-17
8022.799461890388  1.5492188E-17
8026.104138595645  1.4950725E-17
8029.4088153009025  1.544218E-17
8032.71349200616  1.5963989E-17
8036.018168711417  1.5710135E-17
8039.322845416675  1.52398E-17
8042.627522121932  1.556961E-17
8045.9321988271895  1.5854854E-17
8049.236875532447  1.5466289E-17
8052.541552237704  1.520066E-17
8055.846228942962  1.5507405E-17
8059.150905648219  1.5263006E-17
8062.4555823534765  1.497062E-17
8065.760259058734  1.4891876E-17
8069.064935763991  1.465541E-17
8072.369612469249  1.4439703E-17
8075.674289174506  1.4566416E-17
8078.978965879764  1.45308E-17
8082.283642585021  1.4503542E-17
8085.588319290278  1.4365406E-17
8088.892995995536  1.4303187E-17
8092.197672700793  1.4399317E-17
8095.502349406051  1.4377952E-17
8098.807026111308  1.4162775E-17
8102.111702816565  1.4013968E-17
8105.416379521823  1.3865284E-17
8108.72105622708  1.3814921E-17
8112.025732932338  1.3754181E-17
8115.330409637595  1.3626183E-17
8118.635086342852  1.3791285E-17
8121.93976304811  1.3820741E-17
8125.244439753367  1.3768915E-17
8128.549116458625  1.3609163E-17
8131.853793163882  1.338563E-17
8135.1584698691395  1.3236198E-17
8138.463146574397  1.30033065E-17
8141.767823279654  1.2724702E-17
8145.072499984912  1.3095028E-17
8148.377176690169  1.3276439E-17
8151.6818533954265  1.3019002E-17
8154.986530100684  1.28703315E-17
8158.291206805941  1.2505499E-17
8161.595883511199  1.22330765E-17
8164.900560216456  1.2200358E-17
8168.205236921714  1.2602529E-17
8171.509913626971  1.27234755E-17
8174.814590332228  1.2291435E-17
8178.119267037486  1.2460021E-17
8181.423943742743  1.2519613E-17
8184.728620448001  1.2006817E-17
8188.033297153258  1.2085123E-17
8191.337973858515  1.272349E-17
8194.642650563774  1.298117E-17
8197.947327269032  1.3236375E-17
8201.25200397429  1.3439373E-17
8204.556680679549  1.3419599E-17
8207.861357384807  1.36992334E-17
8211.166034090065  1.3580776E-17
8214.470710795324  1.2782651E-17
8217.775387500582  1.2853268E-17
8221.08006420584  1.2972649E-17
8224.384740911099  1.2652037E-17
8227.689417616357  1.2446359E-17
8230.994094321615  1.2470964E-17
8234.298771026874  1.2515216E-17
8237.603447732132  1.2903204E-17
8240.90812443739  1.34310185E-17
8244.212801142648  1.3505543E-17
8247.517477847907  1.29939875E-17
8250.822154553165  1.2778645E-17
8254.126831258423  1.30796685E-17
8257.431507963682  1.2923375E-17
8260.73618466894  1.3022067E-17
8264.040861374198  1.31308E-17
8267.345538079457  1.291774E-17
8270.650214784715  1.2597144E-17
8273.954891489973  1.2543574E-17
8277.259568195232  1.2653975E-17
8280.56424490049  1.2688584E-17
8283.868921605748  1.30140806E-17
8287.173598311007  1.2677943E-17
8290.478275016265  1.22527104E-17
8293.782951721523  1.2557201E-17
8297.087628426782  1.257681E-17
8300.39230513204  1.3314957E-17
8303.696981837298  1.3311445E-17
8307.001658542556  1.3174187E-17
8310.306335247815  1.3455088E-17
8313.611011953073  1.31993E-17
8316.915688658331  1.234269E-17
8320.22036536359  1.2438995E-17
8323.525042068848  1.25749965E-17
8326.829718774106  1.3051971E-17
8330.134395479365  1.335052E-17
8333.439072184623  1.27038796E-17
8336.743748889881  1.2464466E-17
8340.04842559514  1.2798293E-17
8343.353102300398  1.22504704E-17
8346.657779005656  1.1632612E-17
8349.962455710915  1.20688125E-17
8353.267132416173  1.2692521E-17
8356.571809121431  1.23983025E-17
8359.87648582669  1.2660373E-17
8363.181162531948  1.277311E-17
8366.485839237206  1.2695654E-17
8369.790515942464  1.2946881E-17
8373.095192647723  1.3245373E-17
8376.399869352981  1.29910825E-17
8379.70454605824  1.2775686E-17
8383.009222763498  1.26612525E-17
8386.313899468756  1.2936946E-17
8389.618576174014  1.3343835E-17
8392.923252879273  1.3094247E-17
8396.227929584531  1.2389082E-17
8399.53260628979  1.27017645E-17
8402.837282995048  1.3239031E-17
8406.141959700306  1.3113166E-17
8409.446636405564  1.2708831E-17
8412.751313110823  1.26648854E-17
8416.055989816081  1.2788972E-17
8419.36066652134  1.30605855E-17
8422.665343226598  1.3513914E-17
8425.970019931856  1.31602574E-17
8429.274696637114  1.2848914E-17
8432.579373342372  1.3480124E-17
8435.88405004763  1.313618E-17
8439.18872675289  1.273823E-17
8442.493403458147  1.2714919E-17
8445.798080163406  1.261455E-17
8449.102756868664  1.2434099E-17
8452.407433573922  1.257107E-17
8455.71211027918  1.2767018E-17
8459.016786984439  1.2832506E-17
8462.321463689697  1.2265048E-17
8465.626140394956  1.2274718E-17
8468.930817100214  1.2952328E-17
8472.235493805472  1.3028216E-17
8475.54017051073  1.2921272E-17
8478.844847215989  1.2670435E-17
8482.149523921247  1.261774E-17
8485.454200626506  1.2286202E-17
8488.758877331764  1.15496855E-17
8492.063554037022  1.1287805E-17
8495.36823074228  1.1892506E-17
8498.672907447539  1.240733E-17
8501.977584152797  1.2067664E-17
8505.282260858055  1.1776908E-17
8508.586937563314  1.1999399E-17
8511.891614268572  1.2002143E-17
8515.19629097383  1.1842216E-17
8518.500967679089  1.1664024E-17
8521.805644384347  1.1787267E-17
8525.110321089605  1.1795189E-17
8528.414997794864  1.15627425E-17
8531.719674500122  1.1541607E-17
8535.02435120538  1.1453755E-17
8538.329027910639  1.1125268E-17
8541.633704615897  1.14499374E-17
8544.938381321155  1.1720395E-17
8548.243058026414  1.1483872E-17
8551.547734731672  1.1501761E-17
8554.85241143693  1.122135E-17
8558.157088142189  1.1306451E-17
8561.461764847447  1.1513561E-17
8564.766441552705  1.1608132E-17
8568.071118257963  1.151286E-17
8571.375794963222  1.1311174E-17
8574.68047166848  1.1700745E-17
8577.985148373738  1.203564E-17
8581.289825078997  1.1707928E-17
8584.594501784255  1.1142786E-17
8587.899178489513  1.10740955E-17
8591.203855194772  1.1405162E-17
8594.50853190003  1.1429482E-17
8597.813208605288  1.1200016E-17
8601.117885310547  1.1290308E-17
8604.422562015805  1.1915849E-17
8607.727238721063  1.24194485E-17
8611.031915426322  1.2172825E-17
8614.33659213158  1.2074349E-17
8617.641268836838  1.2535597E-17
8620.945945542097  1.2569461E-17
8624.250622247355  1.2306086E-17
8627.555298952613  1.2507841E-17
8630.859975657871  1.2892192E-17
8634.16465236313  1.3316823E-17
8637.469329068388  1.32682426E-17
8640.774005773646  1.2538022E-17
8644.078682478905  1.2165811E-17
8647.383359184163  1.2774121E-17
8650.688035889421  1.3139807E-17
8653.99271259468  1.25990005E-17
8657.297389299938  1.2759072E-17
8660.602066005196  1.3646047E-17
8663.906742710455  1.4076333E-17
8667.211419415713  1.3750568E-17
8670.516096120971  1.34480005E-17
8673.82077282623  1.33481416E-17
8677.125449531488  1.3549067E-17
8680.430126236746  1.3799981E-17
8683.734802942005  1.4033005E-17
8687.039479647263  1.4373181E-17
8690.344156352521  1.4746882E-17
8693.64883305778  1.5254529E-17
8696.953509763038  1.516631E-17
8700.258186468296  1.4932415E-17
8703.562863173554  1.5335252E-17
8706.867539878813  1.5911784E-17
8710.172216584071  1.5760299E-17
8713.47689328933  1.606803E-17
8716.781569994588  1.6550251E-17
8720.086246699846  1.7045127E-17
8723.390923405104  1.725724E-17
8726.695600110363  1.7044778E-17
8730.000276815621  1.7312437E-17
8733.30495352088  1.77018E-17
8736.609630226138  1.853835E-17
8739.914306931396  1.9452282E-17
8743.218983636654  1.9827686E-17
8746.523660341913  1.9866905E-17
8749.82833704717  2.0055555E-17
8753.13301375243  1.9784486E-17
8756.437690457687  2.0336217E-17
8759.742367162946  2.1059198E-17
8763.047043868204  2.1346335E-17
8766.351720573462  2.2268202E-17
8769.65639727872  2.3101594E-17
8772.961073983979  2.2591699E-17
8776.265750689237  2.2019712E-17
8779.570427394496  2.2903837E-17
8782.875104099754  2.398065E-17
8786.179780805012  2.3464948E-17

